Identifying Ordinary Differential Equations for Data-efficient Model-based Reinforcement Learning

The identification of a mathematical dynamics model is a crucial step in the designing process of a controller. However, it is often very difficult to identify the system's governing equations, especially in complex environments that combine physical laws of different disciplines. In this paper, we present a new approach that allows identifying an ordinary differential equation by means of a physics-informed machine learning algorithm. Our method introduces a special neural network that allows exploiting prior human knowledge to a certain degree and extends it autonomously, so that the resulting differential equations describe the system as accurately as possible. We validate the method on a Duffing oscillator with simulation data and, additionally, on a cascaded tank example with real-world data. Subsequently, we use the developed algorithm in a model-based reinforcement learning framework by alternately identifying and controlling a system to a target state. We test the performance by swinging-up an inverted pendulum on a cart.

==> data/cartpole/cartpole_inn.csv <==
"1","2","3","4","5","6"
-6.0,-3.403536434990955,-2.843530206113941,-3.2827077787076995,-5.164922173413356,-2.6933642127747586
-3.921741141437439,-6.0,-4.184651369444956,-2.355985624893206,-2.922463005311296,-3.4236347775321057
-3.19471781612068,-5.613190440242573,-2.4829791085983253,-3.000212077331783,-6.0,-6.0
-3.6088189026247135,-4.2131817961795965,-6.0,-3.474579525610687,-6.0,-6.0
-6.0,-3.239094287530119,-6.0,-3.092898110558799,-3.1658636373686933,-6.0
-4.196930477933295,-6.0,-2.753127993945579,-3.207764531273351,-3.202163344363298,-3.533944554852789
-2.930788773206825,-6.0,-2.9687991752581966,-2.965210423545651,-3.2870029646823458,-6.0


==> data/cartpole/cartpole_matlab.csv <==
"1","2","3","4","5","6"
-6,-2.9006,-2.6293,-4.0989,-4.2195,-1.2016
-6,-3.093,-3.714,-3.8686,-4.7397,-0.54313
-3.7277,-4.061,-0.74277,-2.6068,-4.4909,-5.5712
-3.2523,-6,-6,-6,-5.1085,-2.977
-1.7974,-4.1265,-6,-5.6652,-3.5993,-3.1803
-1.9775,-1.8695,-1.9622,-1.8604,-2.8358,-6


==> data/cartpole/cartpole_mlp.csv <==
"1","2","3","4","5","6"
-2.320736221618728,-2.630202357259773,-2.8351413945052237,-3.0717198376522585,-2.603236268838001,-6
-6,-3.000848495780987,-3.031378360063616,-2.860626658643752,-3.202274131466141,-3.145160369345672
-2.8637450441790437,-2.9504819918281893,-3.11232120710619,-2.8721716292980366,-2.578446447427865,-2.871050634868944
-2.6844507055082314,-3.007646625114262,-2.8515992307236546,-2.572433473677638,-2.7232568513992885,-3.075493305648222
-3.09928101683489,-3.065227469129517,-2.750095956488871,-3.3642509298203658,-3.121837180322933,-3.030414702924604
-3.09928101683489,-6,-2.750095956488871,-3.3642509298203658,-3.121837180322933,-3.030414702924604


==> data/cartpole/cartpole_ode_learner.csv <==
"1","2","3","4","5","6"
-3.082337766792167, -6., -1.5728772460866693, -3.965923398858919, -0.04761722312562896, -0.04761722312562896
-3.061319757869498, -2.246987654652255, -6., -6., -3.54045488859612, -0.09587192888364014
-6., -6., -4.158809082712104, -6., -6., -6.
-6., -0.6809404298071607, -6., -6., -6., -6.
-6., -4.724551244078304, -3.8084865897862543, -0.051985292388456936, -0.051985292388456936, -0.051985292388456936
-4.434131061639321, -0.2702728825545081, -2.687865843889924, -6., -6., -6.

==> data/cartpole/cartpole_simulation_1.csv <==
t,u,x0,x1,x2,x3
0.0,0.0,0.0,0.0,-3.141592653589793,0.0
0.004,0.0,0.0,2.8833084239125287e-18,-3.141592653589793,-1.2814704106277905e-17
0.008,0.0,1.1533233695650114e-20,5.743550380433757e-18,-3.141592653589793,-2.5590964100236976e-17
0.012,0.0,3.450743521738514e-20,8.580910401302816e-18,-3.141592653589793,-3.8329087534775765e-17
0.016,0.0,6.88310768225964e-20,1.1395571542004922e-17,-3.141592653589793,-5.102937950236963e-17
0.02,0.0,1.144133629906161e-19,1.418771539358141e-17,-3.141592653589793,-6.369214265475414e-17
0.024,0.0,1.7116422456494174e-19,1.6957522094345288e-17,-3.141592653589793,-7.631767722245095e-17
0.028,0.0,2.3899431294232286e-19,1.9705170341503055e-17,-3.141592653589793,-8.890628103413758e-17
0.032,0.0,3.178149943083351e-19,2.243083740268356e-17,-3.141592653589793,-1.0145824953586212e-16
0.036000000000000004,0.0,4.0753834391906936e-19,2.513469912737462e-17,-3.141592653589793,-1.1397387581010424e-16
0.04,0.0,5.080771404285678e-19,2.7816929958268154e-17,-3.141592653589793,-1.2645345059468381e-16
0.044,0.0,6.193448602616404e-19,3.047770294251454e-17,-3.141592653589793,-1.3889726230151813e-16
0.048,0.0,7.412556720316985e-19,3.311718974288695e-17,-3.141592653589793,-1.5130559703522918e-16
0.052000000000000005,0.0,8.737244310032462e-19,3.573556064885638e-17,-3.141592653589793,-1.6367873861160193e-16
0.056,0.0,1.0166666735986717e-18,3.8332984587578056e-17,-3.141592653589793,-1.760169685758951e-16
0.06,0.0,1.169998611948984e-18,4.090962913478996e-17,-3.141592653589793,-1.8832056622100529e-16
0.064,0.0,1.3336371284881437e-18,4.3465660525624165e-17,-3.141592653589793,-2.00589808605486e-16
0.068,0.0,1.5074997705906405e-18,4.60012436653317e-17,-3.141592653589793,-2.1282497057142224e-16
0.07200000000000001,0.0,1.6915047452519674e-18,4.851654213992158e-17,-3.141592653589793,-2.250263247621624e-16
0.076,0.0,1.8855709138116538e-18,5.1011718226714734e-17,-3.141592653589793,-2.37194141639908e-16
0.08,0.0,2.0896177867185125e-18,5.3486932904813543e-17,-3.141592653589793,-2.4932868950316307e-16
0.084,0.0,2.3035655183377667e-18,5.594234586548756e-17,-3.141592653589793,-2.6143023450404344e-16
0.088,0.0,2.527334901799717e-18,5.837811552247619e-17,-3.141592653589793,-2.734990406654482e-16
0.092,0.0,2.760847363889622e-18,6.079439902220891e-17,-3.141592653589793,-2.8553536989809307e-16
0.096,0.0,3.0040249599784575e-18,6.319135225394377e-17,-3.141592653589793,-2.9753948201740817e-16
0.1,0.0,3.2567903689942326e-18,6.556912985982475e-17,-3.141592653589793,-3.0951163476030015e-16
0.10400000000000001,0.0,3.5190668884335314e-18,6.792788524485868e-17,-3.141592653589793,-3.214520838017804e-16
0.10800000000000001,0.0,3.790778429412966e-18,7.026777058681234e-17,-3.141592653589793,-3.3336108277146016e-16
0.112,0.0,4.071849511760216e-18,7.258893684603037e-17,-3.141592653589793,-3.452388832699139e-16
0.116,0.0,4.362205259144338e-18,7.489153377517466e-17,-3.141592653589793,-3.5708573488491143e-16
0.12000000000000001,0.0,4.661771394245036e-18,7.717570992888579e-17,-3.141592653589793,-3.6890188520752036e-16
0.124,0.0,4.970474233960579e-18,7.944161267336723e-17,-3.141592653589793,-3.806875798480798e-16
0.128,0.0,5.288240684654048e-18,8.168938819589282e-17,-3.141592653589793,-3.9244306245204615e-16
0.132,0.0,5.614998237437619e-18,8.391918151423821e-17,-3.141592653589793,-4.0416857471571216e-16
0.136,0.0,5.950674963494572e-18,8.613113648603683e-17,-3.141592653589793,-4.1586435640180023e-16
0.14,0.0,6.295199509438719e-18,8.832539581806107e-17,-3.141592653589793,-4.2753064535493095e-16
0.14400000000000002,0.0,6.6485010927109634e-18,9.050210107542911e-17,-3.141592653589793,-4.39167677516968e-16
0.14800000000000002,0.0,7.01050949701268e-18,9.26613926907382e-17,-3.141592653589793,-4.507756869422402e-16
0.15200000000000002,0.0,7.381155067775633e-18,9.480340997312482e-17,-3.141592653589793,-4.623549058126416e-16
0.156,0.0,7.760368707668132e-18,9.692829111725235e-17,-3.141592653589793,-4.739055644526112e-16
0.16,0.0,8.148081872137141e-18,9.903617321222687e-17,-3.141592653589793,-4.854278913439924e-16
0.164,0.0,8.544226564986048e-18,1.0112719225044158e-16,-3.141592653589793,-4.96922113140774e-16
0.168,0.0,8.948735333987815e-18,1.0320148313635057e-16,-3.141592653589793,-5.083884546837127e-16
0.17200000000000001,0.0,9.361541266533217e-18,1.052591796951723e-16,-3.141592653589793,-5.198271390148393e-16
0.176,0.0,9.782577985313907e-18,1.0730041468152344e-16,-3.141592653589793,-5.312383873918482e-16
0.18,0.0,1.021177964404e-17,1.0932531978798378e-16,-3.141592653589793,-5.426224193023724e-16
0.184,0.0,1.0649080923191935e-17,1.1133402565359245e-16,-3.141592653589793,-5.539794524781439e-16
0.188,0.0,1.1094417025806305e-17,1.1332666187227623e-16,-3.141592653589793,-5.653097029090406e-16
0.192,0.0,1.154772367329541e-17,1.1530335700121055e-16,-3.141592653589793,-5.766133848570215e-16
0.196,0.0,1.2008937101300252e-17,1.172642385691134e-16,-3.141592653589793,-5.878907108699499e-16
0.2,0.0,1.2477994055576706e-17,1.19209433084473e-16,-3.141592653589793,-5.991418917953064e-16
0.20400000000000001,-8.241998849109017,1.2954831787914599e-17,1.2113906604370975e-16,-3.141592653589793,-6.103671367937913e-16
0.20800000000000002,-13.766775897069461,1.3439388052089439e-17,-0.065935990792872,-3.141592653589793,0.10989331798811959
0.21200000000000002,-17.47014470219495,-0.0002637439631714746,-0.17554271004308472,-3.1411530803178405,0.29257118340514077
0.21600000000000003,-19.952587050133616,-0.0009659148033438136,-0.31388910644713053,-3.13998279558422,0.5231197403775445
0.22000000000000003,-21.616617919084682,-0.0022214712291323355,-0.47095990893877404,-3.13789031662271,0.7847987873027574
0.22400000000000003,-22.732051167764688,-0.004105310864887432,-0.6400333318482628,-3.134751121473499,1.0663437619196583
0.228,-23.47974843436955,-0.006665444192280483,-0.8165922418444566,-3.1304857464258204,1.360154292467326
0.232,-23.980944900540845,-0.009931813159658309,-0.9975930265899208,-3.1250451292559513,1.6610772830492875
0.23600000000000002,-24.316906938817688,-0.013922185266017992,-1.1809744484844475,-3.118400820123754,1.965588983788074
0.24000000000000002,-24.542109027781645,-0.018646083059955784,-1.3653275763408503,-3.110538464188602,2.271244960320242
0.24400000000000002,-24.69306650242329,-0.024107393365319186,-1.5496738830502332,-3.1014534843473207,2.5763100519177664
0.24800000000000003,-24.794256323774498,-0.03030608889752012,-1.733316032255955,-3.09114824413965,2.8795093738923474
0.252,-24.86208588948098,-0.03723935302654394,-1.9157375790749622,-3.0796302066440804,3.1798608711430685
0.256,-24.907553407087928,-0.044902303342843786,-2.0965356657903444,-3.066910763159508,3.476562994082312
0.26,-24.938031195583342,-0.053288446006005165,-2.275376066157316,-3.053004511183179,3.7689198394610353
0.264,-24.95846106817065,-0.06238995027063443,-2.451963468270099,-3.037928831825335,4.056291981017055
0.268,-24.97215562130388,-0.07219780414371482,-2.6260222538239617,-3.0217036639012664,4.3380651506511025
0.272,-24.98133535479058,-0.08270189315901066,-2.7972846120441455,-3.0043514032986622,4.613631552115611
0.276,-24.987488714163987,-0.09389103160718724,-2.96548387505651,-2.9858968770902,4.8823803199972495
0.28,-24.991613434302437,-0.10575296710741329,-3.1303516495888863,-2.966367355810211,5.1436947619382485
0.28400000000000003,-24.99437831689553,-0.11827437370576883,-3.291617763210394,-2.945792576762458,5.396954733976675
0.28800000000000003,-24.99623167312261,-0.1314408447586104,-3.449012320409396,-2.9242047578265513,5.641542929207919
0.29200000000000004,-24.997474014954072,-0.14523689404024798,-3.6022693289743035,-2.9016385861097196,5.876854100846937
0.29600000000000004,-24.99830678158773,-0.1596459713561452,-3.7511314488763077,-2.878131169706332,6.1023063590542215
0.30000000000000004,-25.0,-0.17465049715165043,-3.8953554623593463,-2.853721944270115,6.317353727090728
0.30400000000000005,-25.0,-0.19023191900108782,-4.034726747590685,-2.828452529361752,6.521512997074961
0.30800000000000005,-25.0,-0.20637082599145057,-4.169036042550088,-2.8023664773734525,6.714329955971005
0.31200000000000006,-25.0,-0.22304697016165093,-4.2981179416145405,-2.7755091575495685,6.8954440127466015
0.31600000000000006,-25.0,-0.2402394419281091,-4.421842601927885,-2.7479273814985823,7.064577060509056
0.32000000000000006,-25.0,-0.25792681233582065,-4.540119649852337,-2.7196690732565463,7.2215411308225494
0.32400000000000007,-25.0,-0.27608729093523,-4.652900900508921,-2.690782908733256,7.366243213183839
0.328,-25.0,-0.29469889453726567,-4.760181775484008,-2.661317935880521,7.498687017704619
0.332,-25.0,-0.3137396216392017,-4.862001383312533,-2.6313231878097025,7.618971649619635
0.336,-25.0,-0.3331876271724519,-4.95844130784366,-2.600847301211224,7.727287353415388
0.34,-25.0,-0.3530213924038265,-5.049623223096072,-2.569938151797562,7.82390865320914
0.34400000000000003,-25.0,-0.3732198852962108,-5.135705512992866,-2.5386425171847256,7.909185348949526
0.34800000000000003,-25.0,-0.39376270734818225,-5.216879115829577,-2.5070057757889272,7.9835319149645985
0.35200000000000004,-25.0,-0.41463022381150055,-5.2933628344531165,-2.475071648129069,8.047415884670668
0.35600000000000004,-25.0,-0.435803675149313,-5.365398354452787,-2.4428819845903864,8.101345795380709
0.36000000000000004,-25.0,-0.45726526856712413,-5.433245196849062,-2.4104766014088637,8.145859217591802
0.36400000000000005,-25.0,-0.4789982493545204,-5.497175802898333,-2.3778931645384964,8.181511314526182
0.36800000000000005,-25.0,-0.5009869525661137,-5.557470911436028,-2.345167119280392,8.20886428188448
0.372,-25.0,-0.5232168362118578,-5.614415348297481,-2.312331662152854,8.228477916032903
0.376,-25.0,-0.5456744976050477,-5.6682943068005915,-2.2794177504887223,8.240901460669185
0.38,-25.0,-0.5683476748322501,-5.7193901611131714,-2.2464541446460458,8.246666794369327
0.384,-25.0,-0.5912252354767028,-5.767979822570254,-2.2134674774685683,8.246282948605353
0.388,-25.0,-0.6142971547669838,-5.814332623665626,-2.180482345674147,8.24023188969742
0.392,-25.0,-0.6375544852616463,-5.85870869570322,-2.1475214181153572,8.228965458611007
0.396,-25.0,-0.6609893200444591,-5.901357793536892,-2.1146055562809134,8.212903338036094
0.4,-25.0,-0.6845947512186067,-5.942518513646012,-2.081753942928769,8.19243190447186
0.404,-16.758001150890983,-0.7083648252731908,-5.982417848994518,-2.0489842153108815,8.167903821423772
0.40800000000000003,-11.233224102930539,-0.7322944966691689,-5.9765063074183695,-2.0163126000251865,8.105305854835018
0.41200000000000003,-7.5298552978050495,-0.7562005218988423,-5.941258334975596,-1.9838913766058464,8.02097434125726
0.41600000000000004,-5.047412949866384,-0.7799655552387448,-5.887510912868501,-1.9518074792408173,7.925114470161374
0.42000000000000004,-3.383382080915318,-0.8035155988902187,-5.822380470580782,-1.9201070213601719,7.824038761521307
0.42400000000000004,-2.2679488322353123,-0.8268051207725419,-5.750530516830539,-1.8888108663140866,7.721603906242131
0.428,-1.5202515656304492,-0.849807242839864,-5.675008094802056,-1.857924450689118,7.620125774403766
0.432,-1.0190550994591554,-0.8725072752190722,-5.597795179267213,-1.827443947591503,7.520958796429035
0.436,-0.6830930611823121,-0.894898455936141,-5.520172067471392,-1.7973601124057867,7.424861208792786
0.44,-0.4578909722183546,-0.9169791442060266,-5.442956908820548,-1.7676606675706157,7.332224442187273
0.444,-0.3069334975767113,-0.9387509718413087,-5.366663656378728,-1.7383317698018665,7.243216671131697
0.448,-0.20574367622550227,-0.9602176264668236,-5.2916062774037655,-1.7093589031173397,7.157872306179491
0.452,-0.13791411051902003,-0.9813840515764387,-5.217967542905838,-1.6807274138926218,7.076147539888748
0.456,-0.09244659291207213,-1.002255921748062,-5.145844454917192,-1.652422823733067,6.997954633376685
0.46,-0.061968804416657974,-1.0228392995677307,-5.075278252868983,-1.6244310051995603,6.923182926175028
0.464,-0.041538931829350645,-1.0431404125792065,-5.006274232722127,-1.59673827349486,6.851711580606372
0.468,-0.027844378696119776,-1.0631655095100951,-4.93881483089228,-1.5693314271724346,6.783417199430351
0.472,-0.01866464520941946,-1.0829207688336642,-4.872868251953272,-1.542197758374713,6.718178278075678
0.476,-0.012511285836012576,-1.1024122418414772,-4.808394146089126,-1.5153250452624103,6.655877713859073
0.48,-0.008386565697563242,-1.1216458184258338,-4.745347332402116,-1.488701534406974,6.596404131798578
0.484,-0.005621683104468644,-1.1406272077554422,-4.683680227567632,-1.4623159178797798,6.539652497383802
0.488,-0.0037683268773882617,-1.1593619286657129,-4.623344416870044,-1.4361573078902445,6.485524306304797
0.492,-0.0025259850459278255,-1.1778553063331931,-4.564291657495082,-1.4102152106650254,6.433927528967385
0.496,-0.0016932184122708804,-1.1961124729631734,-4.506474506509941,-1.384479500549156,6.38477641806433
0.5,0.0,-1.214138370989213,-4.449846701374193,-1.3589403948768985,6.337991244488273
0.504,-8.241998849109017,-1.23193775779471,-4.394357607299762,-1.3335884298989455,6.293500022797024
0.508,-13.766775897069461,-1.249515188223909,-4.38205293100499,-1.3084144298077574,6.234750480407875
0.512,-17.47014470219495,-1.267043399947929,-4.399310579230115,-1.2834754278861258,6.16412827295558
0.516,-19.952587050133616,-1.2846406422648493,-4.437003952675522,-1.2588189147943034,6.083606416189203
0.52,-21.616617919084682,-1.3023886580755515,-4.489016733084519,-1.2344844891295466,5.9947552652224285
0.524,-22.732051167764688,-1.3203447250078895,-4.551248834564504,-1.2105054680686569,5.898790625798378
0.528,-23.47974843436955,-1.3385497203461474,-4.620950693252069,-1.1869103055654633,5.796634441147517
0.532,-23.980944900540845,-1.3570335231191557,-4.6962771556609475,-1.1637237678008732,5.688974910074338
0.536,-24.316906938817688,-1.3758186317417995,-4.775988324152686,-1.1409678681605757,5.5763200338518075
0.54,-24.542109027781645,-1.3949225850384104,-4.859248811358433,-1.1186625880251684,5.4590425259200295
0.544,-24.69306650242329,-1.414359580283844,-4.9454929403979335,-1.0968264179214882,5.337416049687188
0.548,-24.794256323774498,-1.4341415520454357,-5.0343341707589415,-1.0754767537227394,5.2116436839933105
0.552,-24.86208588948098,-1.4542788887284714,-5.125504208637522,-1.0546301789867663,5.081879845263024
0.5559999999999999,-24.907553407087928,-1.4747809055630214,-5.218812060648448,-1.034302659605714,4.948246912387321
0.5599999999999999,-24.938031195583342,-1.4956561538056152,-5.314116501326635,-1.0145096719561648,4.810847673074537
0.564,-24.95846106817065,-1.5169126198109217,-5.411307574802225,-0.9952662812638666,4.669774531434044
0.568,-24.97215562130388,-1.5385578501101307,-5.51029419114242,-0.9765871831381304,4.525116233813131
0.572,-24.98133535479058,-1.5605990268747003,-5.610995842952098,-0.9584867182028779,4.376962705637527
0.576,-24.987488714163987,-1.5830430102465087,-5.713337114836297,-0.9409788673803278,4.2254084543149695
0.58,-24.991613434302437,-1.605896358705854,-5.817244092192176,-0.9240772335630679,4.070554882932519
0.584,-24.99437831689553,-1.6291653350746227,-5.92264206675409,-0.9077950140313379,3.9125117738707416
0.588,-24.99623167312261,-1.652855903341639,-6.029454131414815,-0.8921449669358549,3.7513981366498554
0.592,-24.997474014954072,-1.6769737198672983,-6.137600387637914,-0.8771393743892555,3.5873425662238048
0.596,-24.99830678158773,-1.7015241214178498,-6.246997576434478,-0.8627900041243602,3.420483222812519
0.6,-25.0,-1.7265121117235878,-6.357559002625772,-0.8491080712331102,3.2509675190311866
0.604,-16.758001150890983,-1.7519423477340907,-6.4692014471297155,-0.8361042011569855,3.0789441103879285
0.608,-11.233224102930539,-1.7778191535226096,-6.532260771335414,-0.8237884247154338,2.959960931336515
0.612,-7.5298552978050495,-1.8039481966079511,-6.5625613960955205,-0.8119485809900877,2.8776625563933016
0.616,-5.047412949866384,-1.8301984421923332,-6.5707996839358165,-0.8004379307645145,2.82075864939496
0.62,-3.383382080915318,-1.8564816409280764,-6.564196966034816,-0.7891548961669347,2.7814870833369936
0.624,-2.2679488322353123,-1.8827384287922158,-6.547624063224546,-0.7780289478335867,2.75452673883234
0.628,-1.5202515656304492,-1.908928925045114,-6.524363952002447,-0.7670108408782573,2.736237560695471
0.632,-1.0190550994591554,-1.9350263808531238,-6.496627921657736,-0.7560658906354755,2.724133560757494
0.636,-0.6830930611823121,-1.9610128925397547,-6.465904388375816,-0.7451693563924455,2.716519307545235
0.64,-0.4578909722183546,-1.986876510093258,-6.43319438363115,-0.7343032791622646,2.7122400978519416
0.644,-0.3069334975767113,-2.0126092876277824,-6.399170425949116,-0.7234543187708568,2.7105106911633845
0.6479999999999999,-0.20574367622550227,-2.0382059693315786,-6.364283653509217,-0.7126122760062032,2.7107981099653533
0.6519999999999999,-0.13791411051902003,-2.0636631039456157,-6.328836044716032,-0.7017690835663418,2.71274154012931
0.6559999999999999,-0.09244659291207213,-2.0889784481244797,-6.293029093751911,-0.6909181174058245,2.7160976378931587
0.6599999999999999,-0.061968804416657974,-2.1141505644994876,-6.256996612892971,-0.6800537268542519,2.720703210371042
0.6639999999999999,-0.041538931829350645,-2.1391785509510592,-6.220826836274672,-0.6691709140127677,2.7264497637657508
0.6679999999999999,-0.027844378696119776,-2.164061858296158,-6.184577314064647,-0.6582651149577048,2.7332661517426824
0.6719999999999999,-0.01866464520941946,-2.1888001675524165,-6.148284948789778,-0.647332050350734,2.741106748928223
0.6759999999999999,-0.012511285836012576,-2.213393307347576,-6.111972758746968,-0.6363676233550212,2.74994339107322
0.6799999999999999,-0.008386565697563242,-2.2378411983825637,-6.07565443652589,-0.6253678497907282,2.7597598818382973
0.6839999999999999,-0.005621683104468644,-2.2621438161286673,-6.039337422308251,-0.614328810263375,2.770548247655018
0.688,-0.0037683268773882617,-2.2863011658179,-6.003024976861695,-0.603246617272755,2.7823061825521216
0.692,-0.0025259850459278255,-2.310313265725347,-5.966717580975424,-0.5921173925425465,2.7950353025214243
0.696,-0.0016932184122708804,-2.3341801360492487,-5.930413881515921,-0.5809372513324608,2.8087399501676877
0.7,0.0,-2.3579017915753124,-5.894111332482357,-0.56970229153179,2.8234263729825737
0.704,0.0,-2.381478236905242,-5.857798900522827,-0.5584085860398597,2.8391130041914474
0.708,0.0,-2.4049094325073335,-5.821483089218279,-0.5470521340230938,2.8557940132635906
0.712,0.0,-2.4281953648642065,-5.785159058953739,-0.5356289579700395,2.873479709364968
0.716,0.0,-2.4513360011000214,-5.748822132662135,-0.5241350391325796,2.892180491622028
0.72,0.0,-2.47433128963067,-5.71246781216286,-0.5125663171660916,2.911906811423298
0.724,0.0,-2.4971811608793213,-5.67609179644617,-0.5009186899203983,2.9326691306945585
0.728,0.0,-2.519885528065106,-5.639690002034218,-0.4891880133976201,2.9544778758256047
0.732,0.0,-2.5424442880732427,-5.603258585553176,-0.47737010189431767,2.9773433869173354
0.736,0.0,-2.5648573224154556,-5.566793968653444,-0.4654607283466483,3.001275862011098
0.74,0.0,-2.5871244982900694,-5.530292865416113,-0.4534556248986039,3.0262852959586017
0.744,0.0,-2.6092456697517337,-5.493752312383229,-0.4413504837147695,3.0523814135910503
0.748,0.0,-2.6312206790012667,-5.457169701346687,-0.42914095806040525,3.079573596851413
0.752,0.0,-2.6530493578066534,-5.4205428150252875,-0.4168226636729996,3.1078708055649478
0.7559999999999999,0.0,-2.6747315290667544,-5.383869865751155,-0.4043911804507398,3.137281491541431
0.7599999999999999,0.0,-2.696267008529759,-5.347149537274746,-0.3918420544845741,3.167813505729301
0.7639999999999999,0.0,-2.717655606678858,-5.310381029781585,-0.3791708004616569,3.1994739981785365
0.7679999999999999,0.0,-2.738897130797984,-5.273564108192896,-0.3663729044689428,3.2322693106171174
0.7719999999999999,0.0,-2.7599913872307558,-5.236699153795866,-0.3534438272264743,3.2662048615069814
0.7759999999999999,0.0,-2.7809381838459393,-5.1997872192165815,-0.3403790077804464,3.3012850235212623
0.7799999999999999,0.0,-2.8017373327228055,-5.162830086709123,-0.32717386768636136,3.337512993477009
0.7839999999999999,0.0,-2.822388653069642,-5.125830329686981,-0.3138238157124533,3.374890654868333
0.7879999999999999,0.0,-2.84289197438839,-5.08879137736739,-0.30032425309298,3.4134184332757136
0.7919999999999999,0.0,-2.8632471398978594,-5.051717582334522,-0.28667057935987716,3.453095145079533
0.7959999999999999,0.0,-2.8834540102271973,-5.014614290753393,-0.272858198779559,3.493917840081153
0.7999999999999999,0.0,-2.9035124673902106,-4.977487914882337,-0.2588825274192344,3.5358816388338643
0.8039999999999999,-8.241998849109017,-2.9234224190497398,-4.940346007437857,-0.24473900086389894,3.578979565709303
0.8079999999999999,-13.766775897069461,-2.9431838030794912,-4.966889671401821,-0.23042308260106173,3.520211811089875
0.8119999999999999,-17.47014470219495,-2.9630513617650984,-5.036276775800922,-0.21634223535670222,3.392686486195947
0.816,-19.952587050133616,-2.983196468868302,-5.134412730152427,-0.20277148941191842,3.2189006124931443
0.82,-21.616617919084682,-3.003734119788912,-5.251742618102162,-0.18989588696194584,3.0141866173386216
0.824,-22.732051167764688,-3.0247410902613203,-5.3817765493225185,-0.17783914049259136,2.789014553317123
0.828,-23.47974843436955,-3.0462681964586102,-5.520099275310399,-0.16668308227932288,2.5505431917885986
0.832,-23.980944900540845,-3.068348593559852,-5.663702598792035,-0.15648090951216848,2.30367076869177
0.836,-24.316906938817688,-3.09100340395502,-5.810534267226028,-0.1472662264374014,2.051749208689769
0.84,-24.542109027781645,-3.114245541023924,-5.959192618001121,-0.1390592296026423,1.7970706726442995
0.844,-24.69306650242329,-3.1380823114959284,-6.108719582870988,-0.1318709469120651,1.541199553785678
0.8479999999999999,-24.794256323774498,-3.1625171898274123,-6.258460156861178,-0.1257061486969224,1.2851993859985935
0.8519999999999999,-24.86208588948098,-3.187551030454857,-6.407966810993972,-0.12056535115292802,1.0297882485406884
0.8559999999999999,-24.907553407087928,-3.213182897698833,-6.55693430827145,-0.11644619815876527,0.7754455098853894
0.8599999999999999,-24.938031195583342,-3.2394106349319185,-6.705155092984138,-0.1133444161192237,0.5224854547507443
0.8639999999999999,-24.95846106817065,-3.266231255303855,-6.8524886074299545,-0.11125447430022073,0.27110836896325896
0.8679999999999999,-24.97215562130388,-3.2936412097335745,-6.998840043622579,-0.1101700408243677,0.02143627142645077
0.8719999999999999,-24.98133535479058,-3.321636569908065,-7.144145494166943,-0.1100842957386619,-0.22646182306915907
0.8759999999999999,-24.987488714163987,-3.350213151884733,-7.2883614515007284,-0.11099014303093853,-0.47255179546248205
0.8799999999999999,-24.991613434302437,-3.3793665976907357,-7.4314572706578526,-0.11288035021278846,-0.7168212207047303
0.8839999999999999,-24.99437831689553,-3.409092426773367,-7.573409660929421,-0.11574763509560738,-0.9592695501966733
0.8879999999999999,-24.99623167312261,-3.439386065417085,-7.714198576281864,-0.11958471329639407,-1.1999006489245514
0.8919999999999999,-24.997474014954072,-3.4702428597222124,-7.853804080536337,-0.12438431589209228,-1.4387169934330613
0.8959999999999999,-24.99830678158773,-3.501658076044358,-7.99220390317053,-0.13013918386582454,-1.675715065780394
0.8999999999999999,-25.0,-3.53362689165704,-8.129371496814509,-0.13684204412894613,-1.9108816355751914
0.9039999999999999,-16.758001150890983,-3.566144377644298,-8.265283452375968,-0.1444855706712469,-2.1442055567508302
0.9079999999999999,-11.233224102930539,-3.599205511453802,-8.334762334935021,-0.15306239289825022,-2.2682136030756124
0.9119999999999999,-7.5298552978050495,-3.632544560793542,-8.360015944702159,-0.16213524731055268,-2.319782117135551
0.9159999999999999,-5.047412949866384,-3.6659846245723506,-8.355938256953738,-0.17141437577909488,-2.3236323517513138
0.9199999999999999,-3.383382080915318,-3.6994083776001654,-8.332510026182078,-0.18070890518610014,-2.296313236064796
0.9239999999999999,-2.2679488322353123,-3.7327384177048937,-8.296414459439559,-0.18989415813035931,-2.2488877044321467
0.9279999999999999,-1.5202515656304492,-3.7659240755426517,-8.252123052499368,-0.1988897089480879,-2.1887402214375875
0.9319999999999999,-1.0190550994591554,-3.798932567752649,-8.202624623591843,-0.20764466983383825,-2.1207909481918277
0.9359999999999999,-0.6830930611823121,-3.8317430662470167,-8.149914429452467,-0.21612783362660556,-2.0483103057119236
0.94,-0.4578909722183546,-3.8643427239648265,-8.095322132239199,-0.22432107484945327,-1.9734649211514983
0.944,-0.3069334975767113,-3.896724012493783,-8.039731615361866,-0.23221493453405925,-1.8976832643435129
0.948,-0.20574367622550227,-3.9288829389552307,-7.983728264670205,-0.2398056675914333,-1.8219003870560244
0.952,-0.13791411051902003,-3.9608178520139115,-7.9276976278389215,-0.2470932691396574,-1.7467216725950614
0.9559999999999998,-0.09244659291207213,-3.9925286425252673,-7.871891494720748,-0.2540801558300376,-1.6725323674207448
0.9599999999999999,-0.061968804416657974,-4.02401620850415,-7.816472154862188,-0.26077028529972063,-1.5995708358095087
0.9639999999999999,-0.041538931829350645,-4.055282097123599,-7.76154204030928,-0.2671685686429587,-1.5279775509116154
0.9679999999999999,-0.027844378696119776,-4.086328265284836,-7.707163582252044,-0.27328047884660517,-1.4578278612045257
0.9719999999999999,-0.01866464520941946,-4.117156919613844,-7.653372515067072,-0.27911179029142325,-1.3891539091689886
0.9759999999999999,-0.012511285836012576,-4.147770409674113,-7.6001867927195565,-0.2846684059280992,-1.3219592971290202
0.9799999999999999,-0.008386565697563242,-4.178171156844991,-7.547612566817985,-0.2899562431166153,-1.2562289032273877
0.9839999999999999,-0.005621683104468644,-4.208361607112263,-7.495648196449988,-0.29498115872952485,-1.1919354535243596
0.9879999999999999,-0.0037683268773882617,-4.238344199898062,-7.444286939179781,-0.2997489005436223,-1.1290439235092695
0.9919999999999999,-0.0025259850459278255,-4.268121347654781,-7.39351875791519,-0.30426507623765936,-1.067514486353613
0.9959999999999999,-0.0016932184122708804,-4.297695422686442,-7.343331534688923,-0.3085351341830738,-1.0073044874133277
0.9999999999999999,0.0,-4.327068748825198,-7.293711886260383,-0.31256435213272715,-0.9483697656107615
1.0039999999999998,0.0,-4.3562435963702395,-7.244637119606577,-0.3163578311951702,-0.8906519092230605
1.0079999999999998,0.0,-4.385222144848666,-7.19610429263462,-0.31992043883206245,-0.8341243590165368
1.0119999999999998,0.0,-4.414006562019205,-7.148097885172626,-0.32325693626812857,-0.7787411002194801
1.0159999999999998,0.0,-4.442598953559895,-7.1006027587884235,-0.3263719006690065,-0.7244572389743081
1.0199999999999998,0.0,-4.471001364595049,-7.0536041598128945,-0.32926972962490375,-0.6712289953807772
1.0239999999999998,0.0,-4.4992157812343,-7.007087719728824,-0.33195464560642685,-0.6190136913430857
1.0279999999999998,0.0,-4.527244132113215,-6.961039453329916,-0.33443070037179917,-0.5677697340826016
1.0319999999999998,0.0,-4.555088289926535,-6.91544575500552,-0.33670177930812956,-0.5174565960696218
1.0359999999999998,0.0,-4.582750072946557,-6.8702933934627675,-0.33877160569240805,-0.46803479203114506
1.0399999999999998,0.0,-4.610231246520408,-6.825569505158738,-0.3406437448605326,-0.4194658536060447
1.0439999999999998,0.0,-4.637533524541043,-6.781261586680624,-0.3423216082749568,-0.3717123021432643
1.0479999999999998,0.0,-4.664658570887766,-6.737357486281128,-0.34380845748352984,-0.3247376200717645
1.0519999999999998,0.0,-4.691608000832891,-6.693845394749153,-0.3451074079638169,-0.2785062212120397
1.0559999999999998,0.0,-4.718383382411887,-6.650713835771925,-0.3462214328486651,-0.23298342034726485
1.0599999999999998,0.0,-4.744986237754975,-6.607951655923596,-0.34715336653005413,-0.1881354023267775
1.0639999999999998,0.0,-4.771418044378669,-6.565548014396888,-0.34790590813936123,-0.1439291909349482
1.0679999999999998,0.0,-4.797680236436257,-6.523492372578124,-0.34848162490310103,-0.10033261772391905
1.0719999999999998,0.0,-4.823774205926569,-6.4817744835518605,-0.3488829553739967,-0.05731429097862943
1.0759999999999998,0.0,-4.849701303860777,-6.440384381608967,-0.34911221253791125,-0.014843564956486303
1.0799999999999998,0.0,-4.875462841387213,-6.399312371821321,-0.3491715867977372,0.027109490478481026
1.0839999999999999,0.0,-4.901060090874498,-6.358549019736964,-0.3490631488358233,0.06857411972652494
1.0879999999999999,0.0,-4.926494286953446,-6.318085141241584,-0.3487888523569172,0.10957891074429824
1.0919999999999999,0.0,-4.9517666275184125,-6.277911792625299,-0.34835053671394,0.15015182368850846
1.0959999999999999,0.0,-4.9768782746889135,-6.238020260887827,-0.347749929419186,0.19032021885343395
1.0999999999999999,0.0,-5.001830355732465,-6.198402054310127,-0.34698864854377226,0.23011088385472384
1.1039999999999999,8.241998849109017,-5.026623963949706,-6.159048893316408,-0.3460682050083534,0.2695500600203183
1.1079999999999999,13.766775897069461,-5.051260159522971,-6.058274637193196,-0.34499000476827213,0.4053657967625823
1.1119999999999999,17.47014470219495,-5.075493258071743,-5.91679594837602,-0.3433685415812218,0.6051526814985969
1.1159999999999999,19.952587050133616,-5.099160441865248,-5.748435762205103,-0.34094793085522745,0.8473555932828325
1.1199999999999999,21.616617919084682,-5.122154184914068,-5.562382927609745,-0.3375585084820961,1.117725907371505
1.1239999999999999,22.732051167764688,-5.144403716624507,-5.364720612057239,-0.3330876048526101,1.4069122034712194
1.128,23.47974843436955,-5.165862599072736,-5.159455631583858,-0.3274599560387252,1.7088339683426397
1.132,23.980944900540845,-5.186500421599072,-4.949209950545786,-0.32062462016535465,2.019588319206404
1.136,24.316906938817688,-5.206297261401255,-4.7356847290432045,-0.31254626688852905,2.3367164086511627
1.14,24.542109027781645,-5.225240000317427,-4.519971799294657,-0.3031994012539244,2.658711119445737
1.144,24.69306650242329,-5.243319887514606,-4.302763084746733,-0.29256455677614146,2.984685936614204
1.148,24.794256323774498,-5.260530939853593,-4.08449191799181,-0.28062581302968465,3.3141510941389027
1.152,24.86208588948098,-5.276868907525561,-3.8654290341594244,-0.267369208653129,3.6468608512789547
1.156,24.907553407087928,-5.292330623662198,-3.6457484966856866,-0.2527817652480132,3.982707710466682
1.16,24.938031195583342,-5.306913617648941,-3.425573762526157,-0.2368509344061465,4.321647417723946
1.164,24.95846106817065,-5.320615912699045,-3.20501070072459,-0.21956434473525072,4.663643981620002
1.168,24.97215562130388,-5.333435955501944,-2.9841720901053623,-0.2009097688087707,5.008627590965395
1.172,24.98133535479058,-5.345372643862365,-2.7631965661549964,-0.18087525844490912,5.356460802769486
1.176,24.987488714163987,-5.356425430126985,-2.542263913083162,-0.1594494152338312,5.706910113550551
1.18,24.991613434302437,-5.366594485779318,-2.321607836536632,-0.13662177477962897,6.059621288634793
1.184,24.99437831689553,-5.375880917125465,-2.101526794211458,-0.1123832896250898,6.414097782915439
1.188,24.99623167312261,-5.384287024302311,-1.8823930343930966,-0.08672689849342805,6.7696823534462425
1.192,24.997474014954072,-5.391816596439884,-1.6646596544319225,-0.05964816907964307,7.125542599069385
1.196,24.99830678158773,-5.398475235057611,-1.448865223514087,-0.031145998683365532,7.480661682927504
1.2,25.0,-5.404270695951667,-1.2356353167926555,-0.0012233519516555123,7.833835881878023
1.204,8.516002301781967,-5.409213237218838,-1.0256711161443521,0.03011199157585658,8.18369594723561
1.208,-2.5335517941389227,-5.413315921683415,-0.9515730907178467,0.06284677536479902,8.309105697953324
1.212,-9.940289404389901,-5.4171222140462865,-0.9689560837079919,0.09608319815661231,8.284298713030923
1.216,-14.905174100267232,-5.420998038381119,-1.0475255662370748,0.129220393008736,8.160227747472632
1.22,-18.233235838169364,-5.425188140646067,-1.1665486149846331,0.16186130399862653,7.971937407337101
1.224,-20.464102335529375,-5.429854335106005,-1.3118217949446191,0.19374905362797493,7.743519775833563
1.228,-21.9594968687391,-5.435101622285783,-1.4736177946434759,0.22472313273130917,7.491497365586362
1.232,-22.96188980108169,-5.440996093464357,-1.6452845547161044,0.25468912219365464,7.22715363092073
1.236,-23.633813877635376,-5.447577231683222,-1.822285458687896,0.28359773671733757,6.958145556276289
1.24,-24.08421805556329,-5.454866373517973,-2.0015402652900884,0.3114303189424427,6.689621114840027
1.244,-24.386133004846577,-5.462872534579133,-2.180972063674603,0.33818880340180285,6.424993582133423
1.248,-24.588512647548995,-5.471596422833831,-2.359195647339843,0.36388877773033657,6.166477783650578
1.252,-24.72417177896196,-5.4810332054231905,-2.5353030097058307,0.3885546888649389,5.915461328148347
1.256,-24.815106814175856,-5.491174417462013,-2.7087155322294723,0.4122165341775323,5.672761642120365
1.26,-24.876062391166684,-5.502009279590931,-2.8790819648818182,0.43490758074601377,5.4388040831856035
1.264,-24.9169221363413,-5.513525607450458,-3.0462078580393297,0.4566627970787562,5.213745551816774
1.268,-24.94431124260776,-5.525710438882616,-3.2100066166065604,0.4775177792860233,4.997560456858903
1.272,-24.96267070958116,-5.538550465349042,-3.370465444727589,0.49750802111345893,4.790100644439201
1.276,-24.974977428327975,-5.552032327127952,-3.5276215714348376,0.5166684236912157,4.591137277786005
1.28,-24.983226868604874,-5.566142813413691,-3.6815455985183463,0.5350329728023597,4.400390163860678
1.284,-24.988756633791063,-5.580868995807765,-3.832329802717438,0.5526345334578024,4.21754831329646
1.288,-24.992463346245223,-5.5961983150186345,-3.980079900620967,0.5695047267109883,4.042284349032404
1.292,-24.994948029908144,-5.612118634621118,-4.12490924645034,0.5856738641071179,3.87426457679477
1.296,-24.99661356317546,-5.6286182716069195,-4.266934748650603,0.6011709224142969,3.71315598035598
1.3,-25.0,-5.645686010601522,-4.406274007612718,0.6160235463357209,3.558631026177559
1.304,-16.758001150890983,-5.663311106631973,-4.543058455072801,0.6302580704404311,3.4103503203158043
1.308,-11.233224102930539,-5.681483340452264,-4.622816748007813,0.6438994717216944,3.3415027471956558
1.312,-7.5298552978050495,-5.699974607444295,-4.664940174358489,0.657265482710477,3.324615802829889
1.316,-5.047412949866384,-5.718634368141729,-4.6823067361030235,0.6705639459217966,3.3416580251234422
1.32,-3.383382080915318,-5.7373635950861415,-4.683484398601738,0.6839305780222904,3.380761636485531
1.324,-2.2679488322353123,-5.756097532680548,-4.674180917800369,0.6974536245682326,3.4341027369323647
1.328,-1.5202515656304492,-5.77479425635175,-4.658202440295548,0.711190035515962,3.4965190415465406
1.332,-1.0190550994591554,-5.7934270661129315,-4.6380893057311985,0.7251761116821482,3.5646036650002597
1.336,-0.6830930611823121,-5.811979423335856,-4.615538607787987,0.7394345263421492,3.636108927456254
1.34,-0.4578909722183546,-5.830441577767008,-4.591685393455085,0.7539789620519742,3.7095532748565887
1.344,-0.3069334975767113,-5.8488083193408285,-4.567289937418599,0.7688171751514006,3.7839617941105734
1.348,-0.20574367622550227,-5.8670774790905025,-4.542862519637158,0.7839530223278429,3.8586948137621797
1.352,-0.13791411051902003,-5.885248929169051,-4.51874658120266,0.7993878015828917,3.9333346672791
1.356,-0.09244659291207213,-5.9033239154938615,-4.495174146850354,0.8151211402520081,4.007610889348995
1.36,-0.061968804416657974,-5.921304612081263,-4.472302763600887,0.8311515838094041,4.081350814491841
1.364,-0.041538931829350645,-5.939193823135667,-4.4502401193176455,0.8474769870673715,4.154446963712205
1.368,-0.027844378696119776,-5.956994783612937,-4.4290604500233,0.8640947749222203,4.226835522212715
1.372,-0.01866464520941946,-5.97471102541303,-4.408815475354807,0.8810021170110711,4.2984821403843645
1.3760000000000001,-0.012511285836012576,-5.992346287314449,-4.389541688523514,0.8981960455726086,4.369372566753621
1.3800000000000001,-0.008386565697563242,-6.009904454068543,-4.371265218327076,0.9156735358396231,4.439506466280821
1.3840000000000001,-0.005621683104468644,-6.027389514941851,-4.354005074756668,0.9334315617047464,4.508893336342535
1.3880000000000001,-0.0037683268773882617,-6.044805535240878,-4.337775318998077,0.9514671350501165,4.577549802464165
1.3920000000000001,-0.0025259850459278255,-6.06215663651687,-4.322586518092139,0.9697773342599731,4.645497820339141
1.3960000000000001,-0.0016932184122708804,-6.079446982589238,-4.308446724154638,0.9883593255413297,4.712763472228736
1.4000000000000001,0.0,-6.0966807694858565,-4.295362137817064,1.0072103794302445,4.779376152533169
1.4040000000000001,-8.241998849109017,-6.1138622180371245,-4.283331206939552,1.0263278840403771,4.845373666143606
1.4080000000000001,-13.766775897069461,-6.130995542864882,-4.318186015679182,1.0457093787049516,4.871227809235296
1.4120000000000001,-17.47014470219495,-6.148268286927599,-4.383698667757219,1.0651942899418927,4.873082607826239
1.4160000000000001,-19.952587050133616,-6.165803081598628,-4.469106981243284,1.0846866203731977,4.861356341374381
1.4200000000000002,-21.616617919084682,-6.183679509523601,-4.567287735044072,1.1041320457386952,4.8427318009578935
1.4240000000000002,-22.732051167764688,-6.201948660463777,-4.673536894757978,1.1235029729425268,4.821467954145275
1.4280000000000002,-23.47974843436955,-6.2206428080428084,-4.784757243144985,1.142788844759108,4.800257680677814
1.4320000000000002,-23.980944900540845,-6.239781837015388,-4.898918175341293,1.1619898754818192,4.780785737511821
1.4360000000000002,-24.316906938817688,-6.259377509716754,-5.014696795802267,1.1811130184318666,4.7640903934509975
1.4400000000000002,-24.542109027781645,-6.279436296899963,-5.131239588235972,1.2001693800056705,4.750797182811233
1.4440000000000002,-24.69306650242329,-6.2999612552529065,-5.248004198004093,1.2191725687369155,4.741269672653311
1.4480000000000002,-24.794256323774498,-6.320953272044923,-5.364654419743721,1.2381376474275287,4.735706519015784
1.4520000000000002,-24.86208588948098,-6.3424118897238975,-5.48099051437504,1.2570804735035919,4.734203829032508
1.4560000000000002,-24.907553407087928,-6.364335851781398,-5.596902985593426,1.2760172888197219,4.736795149469964
1.4600000000000002,-24.938031195583342,-6.386723463723771,-5.712341935409944,1.2949644694176017,4.743477048841469
1.4640000000000002,-24.95846106817065,-6.409572831465411,-5.82729676683985,1.3139383776129676,4.754225437814547
1.4680000000000002,-24.97215562130388,-6.43288201853277,-5.941782759793825,1.3329552793642259,4.769005946237405
1.4720000000000002,-24.98133535479058,-6.456649149571946,-6.055832213076395,1.3520313031491755,4.787780494912638
1.4760000000000002,-24.987488714163987,-6.480872478424251,-6.169488620007018,1.371182425128826,4.810511438447515
1.4800000000000002,-24.991613434302437,-6.505550432904279,-6.282802859514126,1.3904244708826161,4.837164164239057
1.4840000000000002,-24.99437831689553,-6.5306816443423354,-6.395830726151838,1.4097731275395724,4.867708716113007
1.4880000000000002,-24.99623167312261,-6.556264967246943,-6.50863134942379,1.4292439624040245,4.902120807356861
1.4920000000000002,-24.997474014954072,-6.582299492644638,-6.621266203594919,1.448852445633452,4.940382456818949
1.4960000000000002,-24.99830678158773,-6.608784557459018,-6.7337985093953,1.4686139754607277,4.982482397526675
1.5000000000000002,-25.0,-6.635719751496599,-6.84629289563912,1.4885439050508344,5.028416353218469
1.5040000000000002,-8.516002301781967,-6.663104923079156,-6.958820922455758,1.5086575704637084,5.078186464457058
1.5080000000000002,2.5335517941389227,-6.690940206768979,-6.988902697095205,1.5289703163215367,5.140346840740453
1.5120000000000002,9.940289404389901,-6.71889581755736,-6.964419671021819,1.5495317036844984,5.207395857798006
1.5160000000000002,14.905174100267232,-6.746753496241448,-6.903972819489767,1.5703612871156905,5.274923209676713
1.5200000000000002,18.233235838169364,-6.774369387519407,-6.819963008331977,1.5914609799543973,5.340384116154832
1.5240000000000002,20.464102335529375,-6.801649239552734,-6.72064735825091,1.6128225164190166,5.402349857175069
1.5280000000000002,21.9594968687391,-6.828531828985738,-6.611512709905723,1.634431915847717,5.460050171868351
1.5320000000000003,22.96188980108169,-6.854977879825361,-6.4961932764427806,1.6562721165351904,5.513095351162566
1.5360000000000003,23.633813877635376,-6.880962652931132,-6.377083909638862,1.6783244979398406,5.561308962586444
1.5400000000000003,24.08421805556329,-6.906470988569687,-6.255750042800428,1.7005697337901864,5.604628436850538
1.5440000000000003,24.386133004846577,-6.931493988740889,-6.133201793208371,1.7229882475375886,5.643046999780183
1.5480000000000003,24.588512647548995,-6.956026795913722,-6.010077296608355,1.7455604355367094,5.676580552243206
1.5520000000000003,24.72417177896196,-6.980067105100155,-5.886765383488264,1.768266757745682,5.705249413754598
1.5560000000000003,24.815106814175856,-7.003614166634108,-5.763487714237286,1.7910877554007005,5.729068778351507
1.5600000000000003,24.876062391166684,-7.026668117491057,-5.640353815948227,1.8140040305141065,5.748044171333369
1.5640000000000003,24.9169221363413,-7.0492295327548495,-5.517398005250855,1.83699620719944,5.762169699558246
1.5680000000000003,24.94431124260776,-7.0712991247758525,-5.394604203144377,1.8600448859976728,5.771427807198376
1.5720000000000003,24.96267070958116,-7.09287754158843,-5.271922657829792,1.8831305972264663,5.775789804433822
1.5760000000000003,24.974977428327975,-7.113965232219749,-5.1492812617787305,1.9062337564442016,5.775216767618061
1.5800000000000003,24.983226868604874,-7.134562357266864,-5.026593260486223,1.9293346235146738,5.769660603072794
1.5840000000000003,24.988756633791063,-7.154668730308809,-4.903762556119126,1.9524132659269648,5.759065177052486
1.5880000000000003,24.992463346245223,-7.174283780533285,-4.7806874117907245,1.9754495266351748,5.7433674750249395
1.5920000000000003,24.994948029908144,-7.193406530180448,-4.6572630961379495,1.9984229965352747,5.722498784712247
1.5960000000000003,24.99661356317546,-7.212035582565,-4.533383829609458,2.0213129916741237,5.696385911703917
1.6000000000000003,25.0,-7.230169117883438,-4.408944274233991,2.0440985353209395,5.664952441269946
1.6040000000000003,8.516002301781967,-7.247804894980374,-4.283828419078517,2.0667583450860194,5.6281107082249155
1.6080000000000003,-2.5335517941389227,-7.264940208656688,-4.248020340575251,2.089270787918919,5.657230288182903
1.6120000000000003,-9.940289404389901,-7.281932290018989,-4.273110649660911,2.1118997090716505,5.734757911800872
1.6160000000000003,-14.905174100267232,-7.2990247326176325,-4.33996483822362,2.134838740718854,5.848207246588108
1.6200000000000003,-18.233235838169364,-7.316384591970527,-4.435714579248684,2.1582315697052064,5.988790951860427
1.6240000000000003,-20.464102335529375,-7.3341274502875216,-4.551721044237946,2.182186733512648,6.150384339827462
1.6280000000000003,-21.9594968687391,-7.352334334464473,-4.682197997379174,2.206788270871958,6.328761552302546
1.6320000000000003,-22.96188980108169,-7.37106312645399,-4.823281624755164,2.2321033170811684,6.521041836792423
1.6360000000000003,-23.633813877635376,-7.39035625295301,-4.972402221285901,2.2581874844283383,6.725291946140024
1.6400000000000003,-24.08421805556329,-7.4102458618381535,-5.127859468343924,2.2850886522128984,6.940241855990783
1.6440000000000003,-24.386133004846577,-7.430757299711529,-5.288534769717407,2.3128496196368613,7.165081353398737
1.6480000000000004,-24.588512647548995,-7.451911438790399,-5.45369564461932,2.3415099450504564,7.399313512791865
1.6520000000000004,-24.72417177896196,-7.473726221368876,-5.622861744326563,2.371107199101624,7.64264756853078
1.6560000000000004,-24.815106814175856,-7.4962176683461825,-5.795711895034633,2.4016777893757473,7.894918499678845
1.6600000000000004,-24.876062391166684,-7.519400515926321,-5.972018201410558,2.4332574633744626,8.156024124798
1.6640000000000004,-24.9169221363413,-7.543288588731963,-6.151597715713744,2.4658815598736545,8.425872999203891
1.6680000000000004,-24.94431124260776,-7.5678949795948185,-6.334275197321702,2.4995850518704703,8.704338195553344
1.6720000000000004,-24.96267070958116,-7.593232080384105,-6.519852543710971,2.534402404652684,8.991213358396255
1.6760000000000004,-24.974977428327975,-7.619311490558949,-6.708081902660509,2.570367258086269,9.286168439864547
1.6800000000000004,-24.983226868604874,-7.646143818169591,-6.898640513223847,2.607511931845727,9.588703403911346
1.6840000000000004,-24.988756633791063,-7.6737383802224866,-7.091106140771483,2.6458667454613725,9.89809906964369
1.6880000000000004,-24.992463346245223,-7.702102804785572,-7.284932695961668,2.685459141739947,10.213365276907089
1.6920000000000004,-24.994948029908144,-7.731242535569419,-7.479426352793937,2.7263126028475755,10.533187809519717
1.6960000000000004,-24.99661356317546,-7.761160240980595,-7.6737232694665085,2.7684453540856544,10.855877080120822
1.7000000000000004,-25.0,-7.791855134058461,-7.866770890342636,2.8118688624061376,11.179323474469713
1.7040000000000004,-8.516002301781967,-7.823322217619832,-8.057332818400798,2.8565861563040165,11.500993301852347
1.7080000000000004,2.5335517941389227,-7.855551548893435,-8.118029939755335,2.902590129511426,11.616462388465688
1.7120000000000004,9.940289404389901,-7.8880236686524565,-8.085333268578259,2.949055979065289,11.578999342297596
1.7160000000000004,14.905174100267232,-7.920365001726769,-7.984703811151994,2.995371976434479,11.42689687619864
1.7200000000000004,18.233235838169364,-7.952303816971377,-7.834289887718698,3.041079563939274,11.18841096041935
1.7240000000000004,20.464102335529375,-7.983640976522252,-7.647317812294785,3.085833207780951,10.884926133451678
1.7280000000000004,21.9594968687391,-8.014230247771431,-7.433643109691975,3.129372912314758,10.532999880249093
1.7320000000000004,22.96188980108169,-8.0439648202102,-7.200758697628369,3.1715049118357546,10.1456873232931
1.7360000000000004,23.633813877635376,-8.072767855000713,-6.95445274039073,3.212087661128927,9.733405061376015
1.7400000000000004,24.08421805556329,-8.100585665962276,-6.699242796819583,3.251021281374431,9.304505059920713
1.7440000000000004,24.386133004846577,-8.127382637149555,-6.438669091964184,3.288239301614114,8.865670827235467
1.7480000000000004,24.588512647548995,-8.153137313517412,-6.175500096888834,3.323701984923056,8.422207296963464
1.7520000000000004,24.72417177896196,-8.177839313904968,-5.911883572856745,3.3573908141109094,7.978267521900123
1.7560000000000004,24.815106814175856,-8.201486848196396,-5.649463023371688,3.38930388419851,7.537040416451175
1.7600000000000005,24.876062391166684,-8.224084700289882,-5.389471131584447,3.4194520458643147,7.100912048383104
1.7640000000000005,24.9169221363413,-8.24564258481622,-5.132806740684973,3.4478556940578473,6.671606343707726
1.7680000000000005,24.94431124260776,-8.26617381177896,-4.8800991082657115,3.4745421194326784,6.2503077864812555
1.7720000000000005,24.96267070958116,-8.285694208212023,-4.631761683985026,3.4995433505786036,5.837767398223832
1.7760000000000005,24.974977428327975,-8.304221254947963,-4.3880369399341275,3.522894420171499,5.434393005242869
1.7800000000000005,24.983226868604874,-8.3217734027077,-4.149033454464863,3.5446319921924703,5.040324942382934
1.7840000000000005,24.988756633791063,-8.33836953652556,-3.9147562975341574,3.564793291962002,4.6554985682122325
1.7880000000000005,24.992463346245223,-8.354028561715698,-3.685131676200995,3.583415286234851,4.279695130310242
1.7920000000000005,24.994948029908144,-8.368769088420501,-3.460026721813913,3.600534066756092,3.9125825762355526
1.7960000000000005,24.99661356317546,-8.382609195307758,-3.2392652180612598,3.616184397061034,3.553747863940499
1.8000000000000005,25.0,-8.395566256180002,-3.0226399795887016,3.6303993885167958,3.202722212346791
1.8040000000000005,8.516002301781967,-8.407656816098356,-2.809906460238198,3.6432102773661827,2.858976978362068
1.8080000000000005,-2.5335517941389227,-8.418896441939308,-2.7166503589787374,3.654646185279631,2.691250583642339
1.8120000000000005,-9.940289404389901,-8.429763043375223,-2.7021009892769206,3.6654111876142004,2.6380227610484086
1.8160000000000005,-14.905174100267232,-8.44057144733233,-2.739223880965451,3.675963278658394,2.6588857942365567
1.8200000000000005,-18.233235838169364,-8.451528342856191,-2.8100280053133493,3.6865988218353403,2.727133064221461
1.8240000000000005,-20.464102335529375,-8.462768454877445,-2.9025105739642716,3.697507354092226,2.825034963873794
1.8280000000000005,-21.9594968687391,-8.474378497173301,-3.008649679710952,3.708807493947721,2.940782838258403
1.8320000000000005,-22.96188980108169,-8.486413095892145,-3.1230771138750875,3.7205706253007547,3.0664913483399494
1.8360000000000005,-23.633813877635376,-8.498905404347646,-3.242197226375827,3.7328365906941143,3.196883497297697
1.8400000000000005,-24.08421805556329,-8.51187419325315,-3.363600345051576,3.7456241246833053,3.3284210669933367
1.8440000000000005,-24.386133004846577,-8.525328594633356,-3.4856716276286157,3.758937808951279,3.458727949018494
1.8480000000000005,-24.588512647548995,-8.53927128114387,-3.607329969324048,3.7727727207473527,3.586207059875239
1.8520000000000005,-24.72417177896196,-8.553700601021166,-3.727853618835688,3.7871175489868536,3.7097856000939085
1.8560000000000005,-24.815106814175856,-8.568612015496509,-3.846763661529098,3.8019566913872294,3.8287455465321854
1.8600000000000005,-24.876062391166684,-8.583999070142625,-3.96374613757,3.8172716735733583,3.9426107837953492
1.8640000000000005,-24.9169221363413,-8.599854054692905,-4.07859995315329,3.8330421167085396,4.051071867490519
1.8680000000000005,-24.94431124260776,-8.616168454505518,-4.1912020039907585,3.8492464041785017,4.153935770951199
1.8720000000000006,-24.96267070958116,-8.632933262521481,-4.3014837761377605,3.8658621472623067,4.251092196675973
1.8760000000000006,-24.974977428327975,-8.650139197626032,-4.409415591988635,3.8828665160490106,4.3424908516838165
1.8800000000000006,-24.983226868604874,-8.667776859993987,-4.5149959421868076,3.900236479455746,4.42812596506009
1.8840000000000006,-24.988756633791063,-8.685836843762734,-4.618244195995114,3.917948983315986,4.508025579306894
1.8880000000000006,-24.992463346245223,-8.704309820546715,-4.719195552675802,3.9359810856332134,4.582243982892262
1.8920000000000006,-24.994948029908144,-8.72318660275742,-4.8178974777612025,3.9543100615647826,4.650856208312239
1.8960000000000006,-24.99661356317546,-8.742458192668463,-4.914407123053296,3.9729134863980318,4.713953890577076
1.9000000000000006,-25.0,-8.762115821160677,-5.008789399474916,3.99176930196034,4.771642027106326
1.9040000000000006,-25.0,-8.782150978758576,-5.1011290502210835,4.010855870068765,4.824051260748643
1.9080000000000006,-25.0,-8.80255549495946,-5.191484012497663,4.03015207511176,4.871285475670456
1.9120000000000006,-25.0,-8.82332143100945,-5.279936198536417,4.049637217014442,4.913477382328407
1.9160000000000006,-25.0,-8.844441175803595,-5.366570208145554,4.069291126543756,4.950763927504482
1.9200000000000006,-25.0,-8.865907456636178,-5.451472759854984,4.089094182253773,4.983285003009457
1.9240000000000006,-25.0,-8.887713347675598,-5.534732144552767,4.109027322265811,5.0111822293665576
1.9280000000000006,-25.0,-8.90985227625381,-5.616437707030025,4.129072051183277,5.034597825523403
1.9320000000000006,-25.0,-8.93231802708193,-5.696679359659444,4.149210442485371,5.053673572730898
1.9360000000000006,-25.0,-8.955104744520568,-5.775547131278408,4.169425136776295,5.068549877974783
1.9400000000000006,-25.0,-8.978206933045682,-5.853130753266117,4.189699336288194,5.079364939821878
1.9440000000000006,-25.0,-9.001619456058746,-5.929519283820203,4.210016796047482,5.086254017299363
1.9480000000000004,-25.0,-9.025337533194026,-6.004800770569398,4.230361812116679,5.089348800491682
1.9520000000000004,-25.0,-9.049356736276303,-6.07906195091401,4.250719207318646,5.088776879927747
1.9560000000000004,-25.0,-9.073672984079959,-6.152387988868023,4.271074314838357,5.08466131053776
1.9600000000000004,-25.0,-9.09828253603543,-6.224862246683034,4.291412960080508,5.077120264969094
1.9640000000000004,-25.0,-9.123181985022162,-6.296566089158183,4.311721441140384,5.0662667703403494
1.9680000000000004,-25.0,-9.148368249378795,-6.367578718272103,4.331986508221745,5.05220852205232
1.9720000000000004,-25.0,-9.173838564251882,-6.4379770356011425,4.352195342309955,5.035047768031155
1.9760000000000004,-25.0,-9.199590472394288,-6.507835529900303,4.3723355333820795,5.014881256718474
1.9800000000000004,-25.0,-9.22562181451389,-6.577226187206568,4.392395058408954,4.99180024221197
1.9840000000000004,-25.0,-9.251930719262715,-6.646218420866362,4.412362259377802,4.965890540166365
1.9880000000000004,-25.0,-9.27851559294618,-6.714879018977972,4.432225821538467,4.937232628359399
1.9920000000000004,-25.0,-9.305375109022092,-6.783272106865271,4.451974752051905,4.905901786184809
1.9960000000000004,-25.0,-9.332508197449554,-6.8514591223516215,4.471598359196644,4.871968267731546


==> data/cartpole/cartpole_simulation_2.csv <==
t,u,x0,x1,x2,x3
0.0,0.0,0.0,0.0,-3.141592653589793,0.0
0.004,-8.241998849109017,0.0,2.8833084239125287e-18,-3.141592653589793,-1.2814704106277905e-17
0.008,-13.766775897069461,1.1533233695650114e-20,-0.06593599079287213,-3.141592653589793,0.10989331798812019
0.012,-17.47014470219495,-0.0002637439631714885,-0.17554271004308486,-3.1411530803178405,0.2925711834051414
0.016,-19.952587050133616,-0.000965914803343828,-0.31388910644713064,-3.13998279558422,0.5231197403775452
0.02,-21.616617919084682,-0.0022214712291323507,-0.47095990893877415,-3.13789031662271,0.7847987873027581
0.024,-22.732051167764688,-0.004105310864887447,-0.6400333318482629,-3.134751121473499,1.0663437619196592
0.028,-23.47974843436955,-0.006665444192280499,-0.8165922418444567,-3.1304857464258204,1.3601542924673269
0.032,-23.980944900540845,-0.009931813159658326,-0.9975930265899209,-3.1250451292559513,1.6610772830492884
0.036000000000000004,-24.316906938817688,-0.01392218526601801,-1.1809744484844475,-3.118400820123754,1.965588983788075
0.04,-24.542109027781645,-0.018646083059955798,-1.3653275763408503,-3.110538464188602,2.2712449603202427
0.044,-24.69306650242329,-0.0241073933653192,-1.5496738830502332,-3.1014534843473207,2.5763100519177673
0.048,-24.794256323774498,-0.030306088897520133,-1.733316032255955,-3.09114824413965,2.8795093738923483
0.052000000000000005,-24.86208588948098,-0.03723935302654395,-1.9157375790749622,-3.0796302066440804,3.1798608711430694
0.056,-24.907553407087928,-0.0449023033428438,-2.0965356657903444,-3.066910763159508,3.476562994082313
0.06,-24.938031195583342,-0.05328844600600518,-2.275376066157316,-3.053004511183179,3.768919839461036
0.064,-24.95846106817065,-0.062389950270634445,-2.451963468270099,-3.037928831825335,4.056291981017056
0.068,-24.97215562130388,-0.07219780414371484,-2.6260222538239617,-3.0217036639012664,4.3380651506511025
0.07200000000000001,-24.98133535479058,-0.08270189315901068,-2.7972846120441455,-3.0043514032986622,4.613631552115611
0.076,-24.987488714163987,-0.09389103160718726,-2.96548387505651,-2.9858968770902,4.8823803199972495
0.08,-24.991613434302437,-0.1057529671074133,-3.1303516495888863,-2.966367355810211,5.1436947619382485
0.084,-24.99437831689553,-0.11827437370576885,-3.291617763210394,-2.945792576762458,5.396954733976675
0.088,-24.99623167312261,-0.13144084475861043,-3.449012320409396,-2.9242047578265513,5.641542929207919
0.092,-24.997474014954072,-0.145236894040248,-3.6022693289743035,-2.9016385861097196,5.876854100846937
0.096,-24.99830678158773,-0.15964597135614522,-3.7511314488763077,-2.878131169706332,6.1023063590542215
0.1,-25.0,-0.17465049715165046,-3.8953554623593463,-2.853721944270115,6.317353727090728
0.10400000000000001,-25.0,-0.19023191900108785,-4.034726747590685,-2.828452529361752,6.521512997074961
0.10800000000000001,-25.0,-0.2063708259914506,-4.169036042550088,-2.8023664773734525,6.714329955971005
0.112,-25.0,-0.22304697016165095,-4.2981179416145405,-2.7755091575495685,6.8954440127466015
0.116,-25.0,-0.24023944192810912,-4.421842601927885,-2.7479273814985823,7.064577060509056
0.12000000000000001,-25.0,-0.25792681233582065,-4.540119649852337,-2.7196690732565463,7.2215411308225494
0.124,-25.0,-0.27608729093523,-4.652900900508921,-2.690782908733256,7.366243213183839
0.128,-25.0,-0.29469889453726567,-4.760181775484008,-2.661317935880521,7.498687017704619
0.132,-25.0,-0.3137396216392017,-4.862001383312533,-2.6313231878097025,7.618971649619635
0.136,-25.0,-0.3331876271724519,-4.95844130784366,-2.600847301211224,7.727287353415388
0.14,-25.0,-0.3530213924038265,-5.049623223096072,-2.569938151797562,7.82390865320914
0.14400000000000002,-25.0,-0.3732198852962108,-5.135705512992866,-2.5386425171847256,7.909185348949526
0.14800000000000002,-25.0,-0.39376270734818225,-5.216879115829577,-2.5070057757889272,7.9835319149645985
0.15200000000000002,-25.0,-0.41463022381150055,-5.2933628344531165,-2.475071648129069,8.047415884670668
0.156,-25.0,-0.435803675149313,-5.365398354452787,-2.4428819845903864,8.101345795380709
0.16,-25.0,-0.45726526856712413,-5.433245196849062,-2.4104766014088637,8.145859217591802
0.164,-25.0,-0.4789982493545204,-5.497175802898333,-2.3778931645384964,8.181511314526182
0.168,-25.0,-0.5009869525661137,-5.557470911436028,-2.345167119280392,8.20886428188448
0.17200000000000001,-25.0,-0.5232168362118578,-5.614415348297481,-2.312331662152854,8.228477916032903
0.176,-25.0,-0.5456744976050477,-5.6682943068005915,-2.2794177504887223,8.240901460669185
0.18,-25.0,-0.5683476748322501,-5.7193901611131714,-2.2464541446460458,8.246666794369327
0.184,-25.0,-0.5912252354767028,-5.767979822570254,-2.2134674774685683,8.246282948605353
0.188,-25.0,-0.6142971547669838,-5.814332623665626,-2.180482345674147,8.24023188969742
0.192,-25.0,-0.6375544852616463,-5.85870869570322,-2.1475214181153572,8.228965458611007
0.196,-25.0,-0.6609893200444591,-5.901357793536892,-2.1146055562809134,8.212903338036094
0.2,-25.0,-0.6845947512186067,-5.942518513646012,-2.081753942928769,8.19243190447186
0.20400000000000001,-12.169982359444823,-0.7083648252731908,-5.982417848994518,-2.0489842153108815,8.167903821423772
0.20800000000000002,-3.56976434398981,-0.7322944966691689,-5.951587429400826,-2.0163126000251865,8.086194276296418
0.21200000000000002,2.195134192046531,-0.7561008463867722,-5.875558237405643,-1.9839678229200008,7.9725734314242365
0.21600000000000003,6.059461244113194,-0.7796030793363948,-5.771085696845438,-1.952077529194304,7.842764387699222
0.22000000000000003,8.649797131551288,-0.8026874221237765,-5.649135634201633,-1.9207064716435072,7.706429459370513
0.22400000000000003,10.386151202866564,-0.8252839646605831,-5.51686152039831,-1.8898807538060252,7.569416904985248
0.228,11.550064143884782,-0.8473514107421763,-5.378909103465202,-1.8596030861860842,7.435192589748036
0.232,12.330258320089598,-0.8688670471560371,-5.238275702249949,-1.829862315827092,7.305745164789839
0.23600000000000002,12.85323811619994,-0.8898201499650369,-5.096875769390951,-1.8006393351679326,7.1821550397061955
0.24000000000000002,13.203801957204334,-0.9102076530426007,-4.955913081180408,-1.7719107150091078,7.064950289266328
0.24400000000000002,13.438791927244836,-0.9300313053673223,-4.81612570882428,-1.7436509138520424,6.954328256310228
0.24800000000000003,13.596310414780298,-0.9492958082026194,-4.677947290708703,-1.7158336008268016,6.850292843219883
0.252,13.701898214596532,-0.9680075973654542,-4.541613214133093,-1.6884324294539221,6.7527390586602305
0.256,13.77267583343015,-0.9861740502219866,-4.4072305138497105,-1.6614214732192811,6.661504676984535
0.26,13.820119490144997,-1.0038029722773854,-4.274823857730707,-1.634775454511343,6.576401465008822
0.264,13.851921924298189,-1.0209022677083082,-4.1443657621686905,-1.6084698486513078,6.497233767713726
0.268,13.873239733423802,-1.037479730756983,-4.01579640167342,-1.582480913580453,6.423809314928843
0.272,13.887529488218263,-1.0535429163636767,-3.8890365500624515,-1.5567856763207375,6.355945274754686
0.276,13.897108197309926,-1.0690990625639265,-3.763995987916042,-1.5313618952217187,6.293471430765069
0.28,13.90352899802921,-1.0841550465155907,-3.6405789184270074,-1.5061880094986584,6.236231642918126
0.28400000000000003,13.907832989462946,-1.0987173621892987,-3.518687410998367,-1.4812430829269858,6.184084305426035
0.28800000000000003,13.910718041198948,-1.1127921118332922,-3.398223546765781,-1.4565067457052816,6.136902237320869
0.29200000000000004,13.91265194921143,-1.1263850060203553,-3.279090712103479,-1.431959136755998,6.094572269567908
0.29600000000000004,13.913948286519393,-1.1395013688687692,-3.161194335292508,-1.4075808476777265,6.056994686510467
0.30000000000000004,13.916584057586157,-1.1521461462099392,-3.0444422616708855,-1.3833528689316847,6.024082614277195
0.30400000000000005,17.570564115249013,-1.1643239152566227,-2.9287359458582385,-1.359256538474576,5.995764188862946
0.30800000000000005,20.01990019571489,-1.1760388590400557,-2.7954232274960336,-1.3352734817191243,5.978473846207319
0.31200000000000006,21.661739269929527,-1.1872205519500398,-2.650445296354613,-1.311359586334295,5.971264057592803
0.31600000000000006,22.762296913740194,-1.1978223331354583,-2.497748072864748,-1.2874745301039239,5.9733399643165335
0.32000000000000006,23.500022764204232,-1.2078133254269172,-2.339940401109563,-1.2635811702466577,5.984071639013691
0.32400000000000007,23.99453519024897,-1.2171730870313555,-2.1787345830526723,-1.2396448836906029,6.002982876787659
0.328,24.326016782440476,-1.2258880253635662,-2.0152413483197114,-1.2156329521834524,6.02973098906271
0.332,24.54821553857825,-1.233948990756845,-1.85016741816353,-1.1915140282272014,6.064084947064753
0.336,24.697159819021586,-1.2413496604294991,-1.683947857810304,-1.1672576884389425,6.105905277882191
0.34,24.797000155945106,-1.2480854518607403,-1.5168347541127676,-1.1428340673274138,6.155127006515769
0.34400000000000003,24.8639251351879,-1.2541527908771914,-1.3489566357933767,-1.1182135593013507,6.211745865741354
0.34800000000000003,24.908786290354858,-1.259548617420365,-1.180358294423303,-1.0933665758383853,6.275807497158415
0.35200000000000004,24.938857621951588,-1.2642700505980582,-1.0110274816294376,-1.0682633458497517,6.347399173875802
0.35600000000000004,24.95901503833186,-1.268314160524576,-0.8409128291158905,-1.0428737491542486,6.426643536388983
0.36000000000000004,24.972526958607844,-1.2716778118410397,-0.6699359141181479,-1.0171671750086926,6.5136938644325495
0.36400000000000005,24.98158426962927,-1.2743575554975122,-0.49799944097623644,-0.9911123995509624,6.60873046391016
0.36800000000000005,24.987655566770112,-1.276349553261417,-0.32499287404181376,-0.9646774776953218,6.7119578063195116
0.372,24.99172527894906,-1.2776495247575843,-0.1507964341754587,-0.9378296464700437,6.823602107403943
0.376,24.9944532886042,-1.2782527104942862,0.02471590880661617,-0.910535238040428,6.943909067502782
0.38,24.99628192816182,-1.2781538468590599,0.20167399860416524,-0.8827596017704169,7.073141516897282
0.384,24.997507701914266,-1.2773471508646432,0.3802092782265937,-0.8544670357028278,7.21157671550291
0.388,24.99832936263244,-1.275826313751737,0.5604525400534682,-0.8256207288408162,7.359503048290727
0.392,24.998880138282864,-1.273584503591523,0.742531422525868,-0.7961827166476533,7.517215836819705
0.396,24.999249334242215,-1.2706143779014194,0.9265674555460481,-0.7661138533003744,7.685011954431371
0.4,25.0,-1.2669081080792353,1.1126724612875194,-0.735373805482649,7.86318288964411
0.404,13.09934354461407,-1.262457418234085,1.3009472812818663,-0.7039210739240725,8.052009769143744
0.40800000000000003,5.122094961585443,-1.2572536291089575,1.4153825255640564,-0.6717130348474976,8.155074062226712
0.41200000000000003,-0.22521467582804888,-1.2515920990067013,1.4784992484716573,-0.6390927385985907,8.196715559193054
0.41600000000000004,-3.809623518145873,-1.2456781020128147,1.5055340290464296,-0.6063058763618185,8.193871788441154
0.42000000000000004,-6.212324618338908,-1.239655965896629,1.5068280192130126,-0.5735303892080539,8.158376781212581
0.42400000000000004,-7.8229033304301865,-1.233628653819777,1.489423984959433,-0.5408968820832035,8.098525305277098
0.428,-8.902506526863235,-1.2276709578799392,1.4581393595592598,-0.5085027808620951,8.02015275168032
0.432,-9.626186191196453,-1.2218384004417022,1.416290002229699,-0.47642216985537383,7.927387546577203
0.436,-10.11128317710736,-1.2161732404327834,1.3661797081306053,-0.444712619669065,7.823178125402638
0.44,-10.436453411034904,-1.2107085216002609,1.3094318396343259,-0.41341990716745447,7.70966273008216
0.444,-10.65442153721063,-1.2054707942417235,1.2472140960334583,-0.38258125624712586,7.588428642824442
0.448,-10.80052994158305,-1.2004819378575897,1.1803906809012346,-0.3522275416758281,7.460693159487101
0.452,-10.898469333928169,-1.1957603751339847,1.10962497893022,-0.3223847690378797,7.327428929062336
0.456,-10.964120071913648,-1.1913218752182637,1.0354484027037367,-0.29307505332163036,7.189449641112986
0.46,-11.008127077622348,-1.1871800816074487,0.958306069920644,-0.26431725475717843,7.047467433548056
0.464,-11.037625855714893,-1.1833468573277661,0.8785866054117286,-0.2361273850229862,6.902130173166949
0.468,-11.05739947800388,-1.1798325109061192,0.7966410881665017,-0.2085188643303184,6.7540444986917905
0.472,-11.070654133406926,-1.1766459465534531,0.7127946205365651,-0.18150268633555125,6.60378891488621
0.476,-11.079538994626887,-1.1737947680713068,0.6273529433842613,-0.15508753067600642,6.451920082299078
0.48,-11.085494695208872,-1.1712853562977696,0.540605795643879,-0.1292798503468101,6.298974618487275
0.484,-11.089486920697162,-1.1691229331151942,0.45282821166256826,-0.10408395187286101,6.145468115807542
0.488,-11.092162989470253,-1.1673116202685438,0.3642805930648092,-0.07950207940963085,5.991892621913129
0.492,-11.093956812013424,-1.1658544978962846,0.2752081363512832,-0.05553450892197833,5.838713477885526
0.496,-11.095159247223151,-1.1647536653508794,0.18584001187366836,-0.03217965501043622,5.68636613659927
0.5,-11.097604092338672,-1.1640103053033848,0.0963885538181371,-0.009434190464039142,5.5352533716816605
0.504,-9.686861007677205,-1.1636247510881121,0.0070355109949969685,0.0127068230226875,5.385721274001506
0.508,-8.74121163822247,-1.163596609044132,-0.07073972192847904,0.034249708118693524,5.256937354392189
0.512,-8.107323909356,-1.163879567931846,-0.14061129380564324,0.05527745753626228,5.142792522871195
0.516,-7.682416257760801,-1.1644420131070687,-0.20503240674344209,0.07584862762774706,5.0392013019585375
0.52,-7.397592141182612,-1.1652621427340426,-0.2656346285372045,0.09600543283558122,4.943443742891081
0.524,-7.206668826245859,-1.1663246812481913,-0.32349804697688217,0.11577920780714554,4.853717926738346
0.528,-7.0786891009881785,-1.167618673436099,-0.3793336906911844,0.13519407951409892,4.768836601368751
0.532,-6.992901725661821,-1.1691360081988638,-0.4336064921592635,0.15426942591957393,4.688022097291777
0.536,-6.935396728283781,-1.170870434167501,-0.48661802565771534,0.17302151430874105,4.610768060776446
0.54,-6.896849975794054,-1.1728169062701317,-0.5385620703772565,0.19146458655184684,4.536746506688993
0.544,-6.871011314890615,-1.1749711545516408,-0.5895618382176941,0.2096115725786028,4.465745545802739
0.548,-6.853691142524323,-1.1773294019045115,-0.639694845502216,0.22747455476181375,4.397627832788383
0.552,-6.842081083786405,-1.1798881812865203,-0.6890094685855545,0.24506506609296727,4.332302982760546
0.5559999999999999,-6.834298628678727,-1.1826442191608626,-0.7375359103811719,0.26239427802400944,4.269709383814058
0.5599999999999999,-6.829081893012678,-1.1855943628023873,-0.7852934169338054,0.2794731155592657,4.209802313762618
0.564,-6.825585010520857,-1.1887355364701224,-0.8322949832816192,0.29631232481431613,4.152546273627568
0.568,-6.823240980087958,-1.192064716403249,-0.8785503828926552,0.3129225099088264,4.097910130612195
0.572,-6.821669729500268,-1.1955789179348195,-0.9240680817848901,0.3293141504312752,4.045864123353143
0.576,-6.820616488733994,-1.1992751902619592,-0.9688564142832446,0.3454976069246878,3.9963780930380413
0.58,-6.819910480335059,-1.2031506159190921,-1.012924273297277,0.36148311929683996,3.949420513711644
0.584,-6.819437228752583,-1.2072023130122813,-1.0562814844639625,0.3772808013516865,3.9049580364772014
0.588,-6.819119998730032,-1.2114274389501372,-1.0989389772840876,0.3929006334975953,3.8629553575095126
0.592,-6.818907353086711,-1.2158231948592735,-1.1409088285761233,0.40835245492763333,3.8233752838399986
0.596,-6.818764812449291,-1.220386830173578,-1.1822042281677814,0.4236459560629933,3.786178913898968
0.6,-6.818474992442074,-1.2251156470862492,-1.222839399691878,0.4387906717185892,3.7513258786586388
0.604,-12.52896004915836,-1.2300070046850167,-1.2628280956080353,0.4537959752332238,3.7187767243130745
0.608,-16.356812655262253,-1.2350583170674487,-1.3431490108997264,0.4686710821304761,3.627127481301625
0.612,-18.922698990403454,-1.2404309131110476,-1.4493289952713009,0.4831795920556826,3.4987845183068744
0.616,-20.642664036697525,-1.2462282290921327,-1.5717630283028035,0.4971747301289101,3.3484724183943126
0.62,-21.795591085709052,-1.252515281205344,-1.7040991598948085,0.5105686198024874,3.1858067907711747
0.624,-22.568421198278195,-1.2593316778449233,-1.8421543879909419,0.5233118469655721,3.01701836590362
0.628,-23.086464714913273,-1.266700295396887,-1.9831893072572981,0.5353799204291866,2.8461020278836195
0.632,-23.433719668832563,-1.2746330526259162,-2.125423889179625,0.5467643285407211,2.675579688881693
0.636,-23.666491625529844,-1.2831347481826347,-2.2677147317568114,0.5574666472962478,2.507005440352847
0.64,-23.822523334258968,-1.292205607109662,-2.40934016428889,0.5674946690576592,2.341299416898248
0.644,-23.9271145164373,-1.3018429677668175,-2.549857274820621,0.5768598667252522,2.1789681412930824
0.6479999999999999,-23.997224082489996,-1.3120423968661,-2.6890068472672293,0.5855757392904246,2.0202497771919394
0.6519999999999999,-24.044219930033982,-1.322798424255169,-2.8266501915489637,0.5936567383991924,1.8652097683880158
0.6559999999999999,-24.075722188723148,-1.3341050250213649,-2.9627271968321374,0.6011175774727445,1.7138037228168137
0.6599999999999999,-24.096838784217898,-1.3459559338086935,-3.0972285052009156,0.6079727923640118,1.5659186806722518
0.6639999999999999,-24.110993661482052,-1.358344847829497,-3.2301770795876332,0.6142364670867008,1.421400121455564
0.6679999999999999,-24.12048195946139,-1.3712655561478475,-3.361616021594126,0.619922067572523,1.2800695641930595
0.6719999999999999,-24.1268421557997,-1.384712020234224,-3.491600547151469,0.6250423458292952,1.1417359643815588
0.6759999999999999,-24.131105522901994,-1.39867842242283,-3.6201927278751067,0.6296092896868214,1.0062030221010383
0.6799999999999999,-24.13396334333427,-1.4131591933343304,-3.7474580714868995,0.6336341017752255,0.8732737972307534
0.6839999999999999,-24.135878997657993,-1.428149025620278,-3.873463324337233,0.6371271969641485,0.7427535536465903
0.688,-24.13716309915246,-1.443642878917627,-3.9982750851018887,0.6400982111787349,0.6144514414052122
0.692,-24.138023858125344,-1.4596359792580345,-4.121958955870998,0.6425560169443557,0.48818141933806203
0.696,-24.138600842119676,-1.4761238150815184,-4.244579048167366,0.644508742621708,0.3637626840037398
0.7,-24.139773991815282,-1.493102131274188,-4.366197722265807,0.6459637933577229,0.2410197807359489
0.704,-24.423373262592566,-1.5105669221632512,-4.486880646286728,0.6469278724806667,0.11977563552921947
0.708,-24.61347553883567,-1.528514444748398,-4.608542300923474,0.6474069750227837,-0.002602989104578776
0.712,-24.740904905398423,-1.5469486139520918,-4.7306130294747994,0.6473965630663654,-0.12544187317699973
0.716,-24.826323364259064,-1.565871066069991,-4.852730817378234,0.6468947955736574,-0.2483451400105312
0.72,-24.88358106953482,-1.585281989339504,-4.974671965933459,0.6459014150136152,-0.37110124115646137
0.724,-24.92196205717116,-1.605180677203238,-5.096304813743316,0.6444170100489893,-0.49362047771878115
0.728,-24.947689602570446,-1.6255658964582111,-5.2175588544736495,0.6424425281381142,-0.6158935040136588
0.732,-24.96493529198688,-1.6464361318761058,-5.338404138499095,0.6399789541220595,-0.7379637904736203
0.736,-24.976495423310418,-1.6677897484301023,-5.458837542958788,0.6370270989601651,-0.8599093734068032
0.74,-24.98424441107139,-1.6896250986019374,-5.578873628383951,0.6335874614665379,-0.9818307828097326
0.744,-24.989438712904057,-1.7119405931154732,-5.698538557194771,0.629660138335299,-1.1038430790576854
0.748,-24.992920557547652,-1.7347347473442523,-5.817866054993219,0.6252447660190682,-1.2260706204738347
0.752,-24.995254507809435,-1.7580062115642252,-5.936894733239686,0.6203404835371729,-1.3486436433228637
0.7559999999999999,-24.99681900145636,-1.7817537904971839,-6.0556663173893215,0.6149459089638813,-1.4716960413421691
0.7599999999999999,-24.997867712909787,-1.805976455766741,-6.174224475131083,0.6090591247985127,-1.5953639351065079
0.7639999999999999,-24.998570685219526,-1.8306733536672655,-6.292614039887804,0.6026776690580866,-1.7197847565897717
0.7679999999999999,-24.999041901650553,-1.8558438098268166,-6.410880491801052,0.5957985300317276,-1.8450966640051158
0.7719999999999999,-24.999357767470293,-1.8814873317940208,-6.529069603124113,0.5884181433757071,-1.9714381614969367
0.7759999999999999,-24.99956949866112,-1.9076036102065173,-6.647227184680855,0.5805323907297193,-2.098947837577298
0.7799999999999999,-24.999711426322705,-1.9341925189452407,-6.76539888975963,0.5721365993794101,-2.2277641620281905
0.7839999999999999,-24.99980656327935,-1.9612541145042792,-6.883630044800733,0.5632255427312973,-2.358025297774084
0.7879999999999999,-24.99987033548851,-1.9887886346834822,-7.001965484708657,0.5537934415402009,-2.4898688949242516
0.7919999999999999,-24.999913083278688,-2.016796496622317,-7.120449376050921,0.5438339659605039,-2.623431840761543
0.7959999999999999,-24.99994173797937,-2.0452782941265206,-7.239125014780647,0.5333402385974577,-2.758849943229228
0.7999999999999999,-25.0,-2.074234794185643,-7.358034587103591,0.5223048388245408,-2.8962575273234035
0.8039999999999999,-24.62620508917146,-2.1036669325340576,-7.477219154990761,0.5107198087152472,-3.0357873169959375
0.8079999999999999,-24.375642867336982,-2.1335758091540207,-7.59410199082245,0.4985766594472635,-3.1737657061693225
0.8119999999999999,-24.207685987262106,-2.1639522171173105,-7.709562358532335,0.4858815966225862,-3.3115008173149008
0.816,-24.09510112367831,-2.19479046655144,-7.824199439985246,0.47263559335332656,-3.4499087920565024
0.82,-24.019633232737906,-2.226087264311381,-7.9384228484298145,0.45883595818510053,-3.5896385800132626
0.824,-23.96904559260852,-2.2578409557051002,-8.052513197489855,0.44447740386504747,-3.7311556616051496
0.828,-23.935135683348157,-2.29005100849506,-8.166662535763903,0.4295527812186269,-3.874798027043503
0.832,-23.912405191411686,-2.3227176586381155,-8.281001220539729,0.41405358911045287,-4.0208133554380705
0.836,-23.89716848701042,-2.3558416635202746,-8.395615638841212,0.3979703356887006,-4.169383408373792
0.84,-23.886955018614728,-2.3894241260756393,-8.510559733836883,0.38129280205520544,-4.320639687427206
0.844,-23.880108726009546,-2.4234663650109867,-8.625862322955143,0.36401024330549664,-4.474673085724465
0.8479999999999999,-23.87551951883527,-2.4579698143028073,-8.741531543220121,0.34611155096259877,-4.631539377995175
0.8519999999999999,-23.872443281270936,-2.4929359404756877,-8.857557324087397,0.32758539345061805,-4.791261800522688
0.8559999999999999,-23.8703812175652,-2.5283661697720374,-8.973912498058661,0.3084203462485273,-4.953831577648036
0.8599999999999999,-23.86899897492704,-2.564261819764272,-9.090552967518459,0.2886050199379352,-5.119206991956845
0.8639999999999999,-23.8680724299782,-2.600624031634346,-9.207417221052193,0.2681281919701078,-5.28731142867873
0.8679999999999999,-23.867451348325435,-2.637453700518555,-9.324425412839885,0.24697894625539288,-5.458030722723961
0.8719999999999999,-23.867035024843364,-2.6747514021699144,-9.44147817033455,0.22514682336449704,-5.631210079890147
0.8759999999999999,-23.866755954867696,-2.7125173148512527,-9.558455268615146,0.20262198304493645,-5.806650818735186
0.8799999999999999,-23.86656888866876,-2.750751135925713,-9.67521429774834,0.1793953797699957,-5.9841071767517375
0.8839999999999999,-23.866443494445676,-2.7894519931167063,-9.791589447188318,0.15545895106298874,-6.163283436198397
0.8879999999999999,-23.866359440184286,-2.8286183509054594,-9.907390534691777,0.13080581731819516,-6.343831644601745
0.8919999999999999,-23.866303096927922,-2.8682479130442267,-10.022402412916408,0.10543049073978818,-6.5253502260744245
0.8959999999999999,-23.86626532891372,-2.9083375226958923,-10.136384891455124,0.07932908983549047,-6.707383795442764
0.8999999999999999,-23.866188537295933,-2.9488830622617126,-10.249073312193095,0.052499554653719416,-6.889424490565421
0.9039999999999999,-7.75598574990644,-2.989879355510485,-10.360179497135773,0.02494185669145773,-7.070914437521307
0.9079999999999999,3.0430061241799713,-3.0313200734990278,-10.34056183012188,-0.0033418010586275006,-7.036597467062008
0.9119999999999999,10.28178685435607,-3.0726823208195153,-10.23333441466722,-0.031488190926875534,-6.858104659249565
0.9159999999999999,15.13408668664961,-3.1136156584781842,-10.06792039357264,-0.058920609563873794,-6.584610274382137
0.9199999999999999,18.38668053361134,-3.1538873400524747,-9.864435187536762,-0.08525905066140234,-6.249907961862505
0.9239999999999999,20.566959390841966,-3.193345080802622,-9.636625194663026,-0.11025868250885236,-5.877172972792359
0.9279999999999999,22.028444014791326,-3.231891581581274,-9.393861974784953,-0.1337673744000218,-5.482220821078605
0.9319999999999999,23.008106455197442,-3.269467029480414,-9.142506021000733,-0.1556962576843362,-5.075759040840535
0.9359999999999999,23.66479382734986,-3.306037053564417,-8.886843589308546,-0.17599929384769836,-4.664950671995342
0.94,24.104984536882085,-3.341584427921651,-8.629731729130754,-0.19465909653567973,-4.254501673933273
0.944,24.40005319356019,-3.376103354838174,-8.373042877598325,-0.2116771032314128,-3.8474172308420798
0.948,24.59784362908833,-3.4095955263485673,-8.117971461501071,-0.22706677215478113,-3.445527421316176
0.952,24.730426522936966,-3.4420674121945716,-7.865245430436349,-0.24084888184004583,-3.0498523307002205
0.9559999999999998,24.81929949444512,-3.473528393916317,-7.615272293841136,-0.2530482911628467,-2.6608555477576825
0.9599999999999999,24.87887282879779,-3.5039894830916816,-7.368240043031479,-0.2636917133538774,-2.2786201803131907
0.9639999999999999,24.918806029023564,-3.5334624432638075,-7.124186997306323,-0.2728061940751302,-1.902971143267158
0.9679999999999999,24.94557405363726,-3.561959191253033,-6.883050238574944,-0.2804180786481988,-1.533560212461909
0.9719999999999999,24.963517197128596,-3.5894913922073326,-6.644699286038444,-0.28655231949804644,-1.169925280378344
0.9759999999999999,24.975544845899734,-3.616070189351486,-6.408959591230377,-0.29123202061955983,-0.8115317404903521
0.9799999999999999,24.9836072199777,-3.6417060277164075,-6.175629012344315,-0.29447814758152124,-0.45780150084916127
0.9839999999999999,24.989011590940798,-3.666408543765785,-5.9444894526991785,-0.2963093535849179,-0.10813345464452256
0.9879999999999999,24.99263424913358,-3.690186501576582,-5.715315181285431,-0.296741887403496,0.23808191546948682
0.9919999999999999,24.995062589540133,-3.7130477623017235,-5.487878896992076,-0.295789559741618,0.5814519132048919
0.9959999999999999,24.996690354793245,-3.734999277889692,-5.261956285947712,-0.29346375208879844,0.9225736411371606
0.9999999999999999,25.0,-3.7560471030334828,-5.037329607893348,-0.28977345752424977,1.2620276783298767
1.0039999999999998,21.291695962462704,-3.7761964214650563,-4.813773782087667,-0.28472534681093026,1.6003997295709569
1.0079999999999998,18.805945429306554,-3.795451516593407,-4.619440996107225,-0.2783237478926464,1.8928771407923448
1.0119999999999998,17.13969701748821,-3.813929280577836,-4.444751801784925,-0.270752239329477,2.1548533436370985
1.0159999999999998,16.022777305371328,-3.8317082877849757,-4.283285550162167,-0.2621328259549286,2.396668419335212
1.0199999999999998,15.274083632527026,-3.8488414299856246,-4.13073310266389,-0.25254615227758775,2.6252892166096937
1.0239999999999998,14.77221925527944,-3.86536436239628,-3.98420029180262,-0.242044995411149,2.8454222008834753
1.0279999999999998,14.435809502819193,-3.8813011635634904,-3.8417436956334257,-0.23066330660761508,3.0602531791381153
1.0319999999999998,14.210307302063201,-3.896668138346024,-3.7020608616487833,-0.21842229389106263,3.2719400958116274
1.0359999999999998,14.059148656471306,-3.9114763817926193,-3.564283497254578,-0.2053345335078161,3.481941671509543
1.0399999999999998,13.957823986199465,-3.9257335157816375,-3.4278394445274953,-0.19140676682177793,3.6912365417448374
1.0439999999999998,13.889904028558295,-3.9394448735597476,-3.2923606727778116,-0.17664182065479858,3.9004691719330156
1.0479999999999998,13.844375919425529,-3.952614316250859,-3.157622088121796,-0.16103994396706653,4.110046722894449
1.0519999999999998,13.813857515215737,-3.965244804603346,-3.0235009881026977,-0.14459975707548872,4.320203034474264
1.0559999999999998,13.793400417100896,-3.9773388085557566,-2.8899503381245233,-0.12731894493759166,4.5310405812097905
1.0599999999999998,13.779687614150799,-3.988898609908255,-2.7569812784025096,-0.1091947826127525,4.742557721628562
1.0639999999999998,13.770495647446014,-3.999926535021865,-2.6246517578939295,-0.09022455172623825,4.954666213560336
1.0679999999999998,13.764334087901302,-4.010425142053441,-2.4930591828808186,-0.0704058868719969,5.167202406299035
1.0719999999999998,13.760203871023641,-4.020397378784964,-2.362335627812599,-0.049737077246800765,5.379934483264103
1.0759999999999998,13.75743530385607,-4.029846721296215,-2.2326445955111014,-0.02821733931374435,5.592567439416504
1.0799999999999998,13.75557947778485,-4.03877729967826,-2.1041786076348665,-0.005847069556078336,5.804747016621583
1.0839999999999999,13.754335480367356,-4.047194014108799,-1.9771571051571637,0.017371918510407997,6.0160635057252
1.0879999999999999,13.753501603961194,-4.055102642529428,-1.851824277278864,0.0414361725333088,6.226056099820851
1.0919999999999999,13.752942639890227,-4.062509939638543,-1.7284465395796538,0.06634039693259221,6.4342183096922385
1.0959999999999999,13.752567955068445,-4.069423725796862,-1.6073094646722181,0.09207727017136116,6.64000480257544
1.0999999999999999,13.751806129109765,-4.075852963655551,-1.4887140420108258,0.11863728938166293,6.842839881372876
1.1041999999999998,17.460110166647063,-4.081807819823594,-1.37297626562976,0.14600864890715443,7.042120968538438
1.1083999999999998,19.94586069980321,-4.087299724886114,-1.2311140336947928,0.17417713278130817,7.285557324701159
1.1125999999999998,21.612109111621557,-4.092224181020892,-1.0737611194309085,0.2033193620801128,7.555177802494524
1.1167999999999998,22.72902882373844,-4.096519225498616,-0.9082638424734114,0.2335400732900909,7.838530661144167
1.1209999999999998,23.47772249658274,-4.100152280868509,-0.7397553105107563,0.26489419593466756,8.126889173029166
1.1249999999999998,25.0,-4.103111302110553,-0.5718705120452704,0.29740175262678425,8.4140597133144
1.1291999999999998,25.0,-4.105398784158734,-0.3994565298612991,0.33105799148004184,8.707966330040309
1.1333999999999997,25.0,-4.106996610278179,-0.2349449322853965,0.3658898568002031,8.988521607926854
1.1375999999999997,25.0,-4.10793639000732,-0.0788158600567388,0.4018439432319105,9.254910823023954
1.1417999999999997,25.0,-4.108251653447547,0.06852553573707701,0.43886358652400637,9.506497115352166
1.1459999999999997,25.0,-4.107977551304598,0.20676136848030593,0.476889574985415,9.7428461808679
1.1499999999999997,25.0,-4.107150505830677,0.3356694433073367,0.5158609597088866,9.963741640615853
1.1541999999999997,25.0,-4.105807828057447,0.4551273658643347,0.55571592627135,10.169190187244523
1.1583999999999997,25.0,-4.1039873185939895,0.565112243865341,0.5963926870203281,10.359416530935972
1.1625999999999996,25.0,-4.1017268696185285,0.6656962695655589,0.637830353144072,10.534849050287253
1.1667999999999996,25.0,-4.099064084540267,0.7570387902691139,0.679969749345221,10.696097774733541
1.1709999999999996,25.0,-4.09603592937919,0.8393756969208517,0.7227541404441552,10.843926797629136
1.1749999999999996,25.0,-4.092678426591506,0.9130070697963854,0.7661298476346717,10.979223408662316
1.1791999999999996,25.0,-4.0890263983123205,0.9782840183943384,0.810046741269321,11.102966157750599
1.1833999999999996,25.0,-4.085113262238743,1.0355955597156261,0.8544586059003234,11.216193776044538
1.1875999999999995,25.0,-4.080970879999881,1.0853562247618684,0.8993233810045016,11.319976460073287
1.1917999999999995,25.0,-4.076629455100833,1.127994899095102,0.9446032868447948,11.41539055148074
1.1959999999999995,25.0,-4.072117475504452,1.1639452176942577,0.9902648490507178,11.503497184221951
1.1999999999999995,25.0,-4.067461694633675,1.1936376678191005,1.0362788377876055,11.585325070607453
1.2041999999999995,25.0,-4.062687143962399,1.2174934184545079,1.0826201380700353,11.661857282773376
1.2083999999999995,25.0,-4.057817170288581,1.2359197958692163,1.1292675672011288,11.734021663931344
1.2125999999999995,25.0,-4.052873491105104,1.2493072608469349,1.176203653856854,11.802684367515482
1.2167999999999994,25.0,-4.047876262061716,1.258027709585355,1.223414391326916,11.868645957551179
1.2209999999999994,25.0,-4.042844151223375,1.2624339107633293,1.2708889751571206,11.932639492504833
1.2249999999999994,25.0,-4.037794415580321,1.2628598992389146,1.31861953312714,11.995330040071394
1.2291999999999994,25.0,-4.032742975983365,1.2596221662946963,1.3666008532874256,12.057315116648983
1.2333999999999994,25.0,-4.027704487318187,1.2530215124159843,1.4148301137540216,12.119125600671147
1.2375999999999994,25.0,-4.022692401268523,1.243345457598805,1.463306616156706,12.181226724871598
1.2417999999999993,25.0,-4.017719019438127,1.2308711335680982,1.5120315230561925,12.244018803283463
1.2459999999999993,25.0,-4.012795534903855,1.2158686103651815,1.5610075982693263,12.307837391125053
1.2499999999999993,25.0,-4.0079320604623945,1.198604635501175,1.6102389478338266,12.372952608421292
1.2541999999999993,25.0,-4.0031376419203895,1.1793467866191127,1.6597307582675118,12.439567381463549
1.2583999999999993,25.0,-3.998420254773913,1.15836805785532,1.709489027793366,12.507814371428296
1.2625999999999993,25.0,-3.9937867825424918,1.1359519152506967,1.7595202852790792,12.577751369152802
1.2667999999999993,25.0,-3.989242974881489,1.1123978667416834,1.8098312907556904,12.649354942861606
1.2709999999999992,25.0,-3.984793383414522,1.0880275960376369,1.8604287105271369,12.72251213662588
1.2749999999999992,25.0,-3.9804412730303715,1.0631917048791097,1.9113187590736405,12.797010038440428
1.2791999999999992,25.0,-3.976188506210855,1.0382770915669994,1.9625067992274021,12.872523077362638
1.2833999999999992,25.0,-3.972035397844587,1.0137149607915126,2.0139968915368525,12.94859798159903
1.2875999999999992,25.0,-3.967980538001421,0.9899894047570832,2.0657912834632484,13.024636449868513
1.2917999999999992,25.0,-3.964020580382393,0.9676464109949956,2.1178898292627224,13.099875776944906
1.2959999999999992,25.0,-3.960149994738413,0.9473030294972448,2.170289332370502,13.173367954682444
1.2999999999999992,25.0,-3.956360782620424,0.929656262051804,2.222982804189232,13.243958167413119
1.3039999999999992,15.055919710582911,-3.952642157572217,0.915491012764766,2.2759586368588844,13.310264137944763
1.3079999999999992,8.390203353198753,-3.948980193521158,0.8466680067013427,2.3291996934106636,13.434413559345124
1.3119999999999992,3.9220400576564884,-3.9455935214943527,0.7402438402164334,2.382937347648044,13.603880765652148
1.3159999999999992,0.9269406316938493,-3.942632546133487,0.6081257443278788,2.4373528707106527,13.808682875946188
1.3199999999999992,-1.0807345533987451,-3.9402000431561754,0.45883185550370964,2.4925876022144373,14.04065552115132
1.3239999999999992,-2.426519475894626,-3.938364715734161,0.29869934223160466,2.5487502242990425,14.292808319643763
1.3279999999999992,-3.328626087096133,-3.9371699183652344,0.13271779411251927,2.6059214575776175,14.558778280104953
1.3319999999999992,-3.9333262322457827,-3.9366390471887844,-0.03489587676566408,2.6641565706980375,14.832385293230328
1.3359999999999992,-4.338668861380253,-3.936778630695847,-0.20030725172618463,2.7234861118709586,15.107294167975121
1.3399999999999992,-4.610378151201875,-3.9375798597027516,-0.35981501262213045,2.783915288542859,15.376794690001198
1.3439999999999992,-4.792510334863419,-3.9390191197532403,-0.5097189716221728,2.8454224673028636,15.633719387545993
1.3479999999999992,-4.914597188599995,-3.941057995639729,-0.646294725240132,2.9079573448530476,15.870522682315542
1.3519999999999992,-4.996434454017045,-3.9436431745406897,-0.7658685987521715,2.97143943558231,16.079539125374858
1.3559999999999992,-5.0512916135388295,-3.9467066489356983,-0.8649823813979178,3.0357575920838094,16.253417633574248
1.3599999999999992,-5.088063467234857,-3.95016657846129,-0.9406251913491946,3.1007712626181063,16.38569227460188
1.3639999999999992,-5.112712377897196,-3.9539290792266866,-0.990493162531755,3.1663140317165137,16.47140529768369
1.3679999999999992,-5.129235036827101,-3.9578910518768136,-1.0132235574309083,3.2321996529072483,16.507661099983615
1.3719999999999992,-5.1403105063216294,-3.9619439461065373,-1.0085470933165934,3.2982302973071826,16.493981371484637
1.3759999999999992,-5.147734615543069,-3.9659781344798035,-0.9773165449771399,3.364206222793121,16.43236543399172
1.3799999999999992,-5.152711144778152,-3.969887400659712,-0.9213992451081308,3.429935684529088,16.327030672796447
1.3839999999999992,-5.156047012084116,-3.9735729976401446,-0.8434557111386902,3.4952438072202736,16.183890359989682
1.3879999999999992,-5.158283110810217,-3.976946820484699,-0.7466526972324943,3.5599793686602323,16.009886836125734
1.3919999999999992,-5.159782012611235,-3.979933431273629,-0.6343673571890356,3.624018916004735,15.812315286457531
1.3959999999999992,-5.160786756535501,-3.9824709007023853,-0.5099298394938023,3.6872681771505653,15.598248100912457
1.3999999999999992,-5.162829646876472,-3.9845106200603606,-0.3764319392279033,3.7496611695542152,15.37412091951423
1.4039999999999992,1.8591430609475532,-3.986016347817272,-0.2366179416563268,3.811157653232272,15.14550440440924
1.4079999999999993,6.566112129717159,-3.9869628195838973,-0.04717035267497721,3.8717396708499088,14.857340413570975
1.4119999999999993,9.721287852583131,-3.9871515009945973,0.17116817888050126,3.931169032504193,14.54258851378287
1.4159999999999993,11.83626538838518,-3.986466828279075,0.4048817174474362,3.9893393865593243,14.221870090863879
1.4199999999999993,13.25397722754835,-3.9848473014092853,0.645299326728441,4.04622686692278,13.907703477246738
1.4239999999999993,14.204297892841481,-3.9822661041023717,0.8869634576920695,4.101857680831767,13.607382790560315
1.4279999999999993,14.84131688494939,-3.978718250271603,1.1265288472985622,4.156287211994008,13.32489185233904
1.4319999999999993,15.268323485064741,-3.974212134882409,1.36202793521105,4.209586779403364,13.062154514822172
1.4359999999999993,15.554554568911584,-3.968764023141565,1.5923849082769985,4.261835397462653,12.819840257212425
1.4399999999999993,15.746421002212632,-3.962394483508457,1.8170961679032391,4.313114758491502,12.597877356067608
1.4439999999999993,15.875032918615684,-3.955126098836844,2.0360211730625446,4.363506267915772,12.395776429042373
1.4479999999999993,15.96124406433971,-3.9469820141445937,2.2492460443190723,4.413089373631942,12.212832260855937
1.4519999999999993,16.019033123510223,-3.9379850299673174,2.4569949509153517,4.461940702675365,12.048248103880143
1.4559999999999993,16.05777028831376,-3.928157050163656,2.659572805354064,4.510133695090886,11.901210914023428
1.4599999999999993,16.083736586408154,-3.9175187589422396,2.857328439983746,4.55773853874698,11.770935718232865
1.4639999999999993,16.101142316542163,-3.9060894451823045,3.0506311650505697,4.604822281619912,11.656690686181431
1.4679999999999993,16.112809726366876,-3.8938869205221023,3.239856051720477,4.651449044364638,11.557810234615955
1.4719999999999993,16.120630625057697,-3.8809274963152203,3.4253748829370845,4.697680285303101,11.473700785059636
1.4759999999999993,16.125873130228168,-3.867225996783472,3.607550760190754,4.74357508844334,11.403842071417012
1.4799999999999993,16.129387286535376,-3.8527957937427093,3.786735036782832,4.789190456729008,11.347785796081823
1.4839999999999993,16.131742895953003,-3.837648853595578,3.9632656933031085,4.834581599913335,11.30515273212947
1.4879999999999993,16.13332190816627,-3.8217957908223656,4.1374665605133885,4.879802210841853,11.275628918700928
1.4919999999999993,16.134380351705754,-3.805245924580312,4.3096469818009675,4.924904726516656,11.258961303441595
1.4959999999999993,16.13508984762787,-3.7880073366531084,4.480101626358186,4.969940571730422,11.254952990296308
1.4999999999999993,16.136532426509163,-3.770086930147676,4.649110237655264,5.014960383691608,11.263458114923612
1.5039999999999993,2.9332612753406533,-3.751490489197055,4.816942145593351,5.060014216151302,11.284378752726191
1.5079999999999993,-5.917156050531656,-3.7322227206146814,4.914818681220909,5.1051517311622066,11.2784627172161
1.5119999999999993,-11.849768199845002,-3.712563445889798,4.96391893138588,5.1502655820310705,11.249363823435603
1.5159999999999993,-15.826517048884313,-3.692707770164254,4.978318581263111,5.195263037324813,11.20031021694319
1.5199999999999994,-18.49221152044452,-3.672794495839202,4.967349685151298,5.240064278192586,11.133899203398288
1.5239999999999994,-20.279079961337708,-3.6529250970985965,4.937173169397276,5.284599875006179,11.052070470281196
1.5279999999999994,-21.47685369689686,-3.6331764044210075,4.891828967105733,5.328808156887304,10.956165763535154
1.5319999999999994,-22.27974544245715,-3.6136090885525847,4.833939412563571,5.372632819941444,10.847024149435917
1.5359999999999994,-22.81793987430276,-3.5942733309023303,4.765182334466913,5.416020916539187,10.725086158489752
1.5399999999999994,-23.17870239063363,-3.5752126015644627,4.686611058850183,5.458921261173146,10.590493944182514
1.5439999999999994,-23.420528737188476,-3.556466157329062,4.598872519275587,5.5012832369498765,10.443182172241539
1.5479999999999994,-23.582629784943748,-3.5380706672519597,4.502357395349743,5.5430559656388425,10.282958218494864
1.5519999999999994,-23.691289366737493,-3.5200612376705607,4.397304699368078,5.584187798512822,10.109571958890047
1.5559999999999994,-23.76412606260768,-3.5024720188730885,4.2838755529610735,5.624626086348382,9.922775942029396
1.5599999999999994,-23.812949959936475,-3.485336516661244,4.162205759334921,5.6643171901165,9.72237662851811
1.5639999999999994,-23.84567759704155,-3.4686876936239046,4.032443343787062,5.703206696630573,9.50827702270166
1.5679999999999994,-23.867615588252463,-3.4525579202487564,3.8947749591824374,5.7412398047213795,9.280510634831408
1.5719999999999994,-23.88232106353089,-3.4369788204120266,3.7494435774454877,5.7783618472607055,9.039266433623034
1.5759999999999994,-23.8921784383965,-3.421981046102245,3.596758977134496,5.814518912995197,8.784904359116169
1.5799999999999994,-23.89878603437021,-3.407594010193707,3.437102029080753,5.849658530431662,8.517961093748537
1.5839999999999994,-23.90321523840749,-3.3938456020773837,3.270923558069725,5.883730374806656,8.239146122045064
1.5879999999999994,-23.906184222661658,-3.380761907845105,3.0987385235730796,5.916686959294836,7.949328594114421
1.5919999999999994,-23.908174392323595,-3.3683669537508125,2.9211163355939345,5.948484273671293,7.649516063780409
1.5959999999999994,-23.909508442943,-3.356682488408437,2.738668233098827,5.979082337926415,7.340826702746339
1.5999999999999994,-23.912220894403458,-3.3457278154760415,2.5520327458176406,6.0084456447374,7.024457005907378
1.6039999999999994,-18.464058302743176,-3.335519684492771,2.3618463652130943,6.03654347276103,6.701624883578368
1.6079999999999994,-14.812045703491805,-3.3260722990319187,2.2108549051932758,6.0633499722953434,6.44162067979545
1.6119999999999994,-12.36402844983889,-3.3172288794111457,2.0862464945474954,6.089116455014525,6.224676461767262
1.6159999999999994,-10.723073411674232,-3.308883893432956,1.9793350187510559,6.1140151608615945,6.037223048393262
1.6199999999999994,-9.623108354949284,-3.3009665533579517,1.8842620034517361,6.138164053055167,5.870018964507636
1.6239999999999994,-8.885779727487822,-3.293429505344145,1.7970990317014355,6.161644128913197,5.716821104810451
1.6279999999999994,-8.39153356798446,-3.286241109217339,1.715230513680086,6.184511413332439,5.573450916560171
1.6319999999999995,-8.060230459593228,-3.279380187162619,1.6369308569526246,6.20680521699868,5.437143473983914
1.6359999999999995,-7.838151344724668,-3.2728324637348085,1.5610756066051972,6.228553790894615,5.306096252931153
1.6399999999999995,-7.689287262222422,-3.2665881613083876,1.4869445313311407,6.24977817590634,5.1791576673044135
1.6439999999999995,-7.589500683586461,-3.260640383183063,1.4140876398548856,6.270494806575558,5.055612847645715
1.6479999999999995,-7.522611739601466,-3.2549840326236437,1.3422341878479225,6.290717257966141,4.935036800969504
1.6519999999999995,-7.477774739590167,-3.249615095872252,1.2712310151545283,6.310457405170019,4.817194121413688
1.6559999999999995,-7.447719599678493,-3.2445301718116335,1.2010008744693765,6.329726181655674,4.701970787430814
1.6599999999999995,-7.427573036909294,-3.239726168313756,1.1315143755080364,6.3485340648053965,4.5893280338704
1.6639999999999995,-7.414068392026383,-3.2352001108117237,1.0627711952496706,6.366891376940878,4.479271384777515
1.6679999999999995,-7.4050159578467785,-3.230949026030725,0.9947875886549651,6.384808462479988,4.3718300793338525
1.6719999999999995,-7.3989479297507685,-3.226969875676105,0.927588178198012,6.4022957827973235,4.267043607003617
1.6759999999999995,-7.394880408878105,-3.2232595229633128,0.8612006440200406,6.419363957225338,4.16495309144489
1.6799999999999995,-7.392153868099491,-3.2198147203872325,0.7956523750356466,6.4360237695911175,4.065595967940852
1.6839999999999995,-7.390326213159252,-3.21663211088709,0.7309684401868165,6.452286153462881,3.969002884648927
1.6879999999999995,-7.389101099415576,-3.2137082371263426,0.6671704427939935,6.468162165001476,3.875196092206478
1.6919999999999995,-7.388279881114514,-3.2110395553551667,0.6042759599525019,6.483662949370302,3.784188816373522
1.6959999999999995,-7.3877294020251405,-3.2086224515153567,0.5422983638319576,6.498799704635796,3.6959852669589552
1.6999999999999995,-7.386610143289229,-3.206453258060029,0.4812468866141588,6.513583645703632,3.610581045633524
1.7039999999999995,-2.583305474096896,-3.2045282705135727,0.4211326551940804,6.528025969886166,3.527973234395706
1.7079999999999995,0.63644593287931,-3.2028437398927965,0.3990673729885436,6.542137862823749,3.508147631087227
1.7119999999999995,2.794709844226915,-3.2012474704008422,0.40213545667743045,6.556170453348098,3.5298374726058954
1.7159999999999995,4.2414374086385,-3.1996389285741325,0.4216981448999884,6.570289803238521,3.578866934728244
1.7199999999999995,5.211207896215901,-3.1979521359945324,0.4519708568613052,6.584605270977434,3.645775980450092
1.7239999999999995,5.86126449409279,-3.196144252567087,0.4890749521614969,6.599188374899234,3.7242438511930382
1.7279999999999995,6.297010462707398,-3.194187952758441,0.5304050574147864,6.6140853503040065,3.8100409620803037
1.7319999999999995,6.589099720448985,-3.192066332528782,0.5742066463496959,6.6293255141523275,3.9003313312869707
1.7359999999999995,6.784893005144841,-3.1897695059433833,0.6192938858303033,6.644926839477475,3.993208022551428
1.7399999999999995,6.916137168755636,-3.187292330400062,0.6648611443653267,6.66089967156768,4.087383705010858
1.7439999999999996,7.004112762549134,-3.1846328858226007,0.710357083008348,6.677249206387724,4.181984572888378
1.7479999999999996,7.063084566630804,-3.1817914574905672,0.755400577739741,6.693977144679277,4.2764131743193685
1.7519999999999996,7.102614549057634,-3.1787698551796084,0.799724607700805,6.711082797376554,4.370257190241012
1.7559999999999996,7.129112288697774,-3.175570956748805,0.8431388392214365,6.728563826137519,4.463228850226342
1.7599999999999996,7.146874254753193,-3.172198401391919,0.8855047056830925,6.746416741538424,4.555124766555825
1.7639999999999996,7.158780456657146,-3.168656382569187,0.9267188355403255,6.764637240604648,4.645799365369692
1.7679999999999996,7.1667614224655125,-3.1649495072270257,0.9667020533031152,6.7832204380661265,4.7351473610175745
1.7719999999999996,7.172111223833586,-3.1610826990138134,1.0053920964105316,6.802161027510197,4.823092233331969
1.7759999999999996,7.175697302932916,-3.1570611306281715,1.0427388052562754,6.821453396443524,4.909578678302859
1.7799999999999996,7.178101123639864,-3.1528901754071463,1.078700954773802,6.841091711156736,4.994567677749033
1.7839999999999996,7.1797124528468075,-3.148575371588051,1.1132441712280297,6.861069981867732,5.078033284648881
1.7879999999999996,7.180792559114984,-3.144122394903139,1.1463395621857786,6.8813821150063275,5.159960522289084
1.7919999999999996,7.181516575998392,-3.1395370366543958,1.1779628111421394,6.902021957095484,5.240343997030495
1.7959999999999996,7.182001899029009,-3.1348251854098272,1.2080935710917726,6.922983333083606,5.319186959458591
1.7999999999999996,7.182988679548458,-3.1299928111254602,1.2367150469110293,6.944260080921441,5.396500639119641
1.8039999999999996,12.808356060619094,-3.125045950937816,1.2638180093567433,6.96584608347792,5.472309416116602
1.8079999999999996,16.57915258246575,-3.1199906789003893,1.3257142193465405,6.987735321142386,5.593609438085563
1.8119999999999996,19.106793080581028,-3.114687822023003,1.4091717485539164,7.010109758894728,5.741946013748976
1.8159999999999996,20.801121175639203,-3.1090511350287873,1.5053940023449521,7.033077542949724,5.905241483312829
1.8199999999999996,21.936863262318077,-3.1030295590194075,1.6085314042918584,7.056698508882975,6.07560227554417
1.8239999999999996,22.698173950145275,-3.09659543340224,1.7146973058236323,7.081000917985151,6.247890051040904
1.8279999999999996,23.208495765457027,-3.0897366441789456,1.821315393369111,7.105992478189315,6.418786210860344
1.8319999999999996,23.550574708189792,-3.082451382605469,1.926686084071345,7.131667623032757,6.586177488937661
1.8359999999999996,23.77987708083024,-3.0747446382691836,2.0296980150686745,7.158012332988508,6.748751521224774
1.8399999999999996,23.933583057814666,-3.066625846208909,2.1296358307794647,7.185007339073407,6.905730102884797
1.8439999999999996,24.03661525538282,-3.058107302885791,2.2260519399997527,7.212630259484946,7.056692845326855
1.8479999999999996,24.10567980279986,-3.0492030951257916,2.318680785189412,7.240857030866254,7.201460208091997
1.8519999999999996,24.15197515340388,-3.039928371985034,2.407381370166994,7.269662871698622,7.340015527444851
1.8559999999999997,24.183007854952,-3.0302988465043663,2.492098577204052,7.299022933808401,7.472452658802231
1.8599999999999997,24.20380969688235,-3.0203304521955503,2.572836986064559,7.32891274444361,7.598940453499428
1.8639999999999997,24.217753588522726,-3.010039104251292,2.649643023590259,7.359308506257608,7.719698319823082
1.8679999999999997,24.22710045860902,-2.999440532156931,2.722592679246576,7.3901872995369,7.834979109481219
1.8719999999999997,24.23336585299555,-2.9885501614399446,2.7917829564504304,7.421527215974825,7.945056876601498
1.8759999999999997,24.237565672449165,-2.977383029614143,2.8573258492722875,7.453307443481231,8.050217910125031
1.8799999999999997,24.24038089561865,-2.9659537262170534,2.9193440444622833,7.485508315121731,8.150753996431266
1.8839999999999997,24.242267996143223,-2.9542763500392044,2.9779678199004325,7.518111331107455,8.246957229373741
1.8879999999999997,24.243532957453727,-2.9423644787596026,3.0333327893488145,7.55109916002495,8.339115917228444
1.8919999999999997,24.244380886377616,-2.9302311476022074,3.085578261011113,7.584455623693864,8.427511284996895
1.8959999999999997,24.244949270132913,-2.917888834558163,3.134846054668769,7.618165668833852,8.512414765459113
1.8999999999999997,24.246104933437387,-2.905349450339488,3.181279672876388,7.652215327895688,8.594085732615344
1.9039999999999997,11.440919454959294,-2.8926243316479825,3.2250276875622745,7.68659167082615,8.672770882739059
1.9079999999999997,2.8573469355309555,-2.8797242208977334,3.201530864614751,7.721282754357106,8.7307321345516
1.9119999999999997,-2.896393790842499,-2.8669180974392745,3.133291812272912,7.756205682895312,8.780509342364038
1.9159999999999997,-6.75324153942228,-2.8543849301901827,3.035166142519847,7.791327720264769,8.82963189019596
1.9199999999999997,-9.338563899802729,-2.8422442656201032,2.9169413529933093,7.826646247825552,8.882566233733202
1.9239999999999997,-11.071557303429927,-2.83057650020813,2.7850454613121904,7.8621765127604855,8.941933507488724
1.9279999999999997,-12.233217521528765,-2.819436318362881,2.6436783641780126,7.89794424679044,9.009262100263276
1.9319999999999997,-13.01190165240255,-2.808861604906169,2.495560984495654,7.933981295191494,9.085448126949657
1.9359999999999997,-13.533869234857086,-2.7988793609681863,2.342431539296633,7.970323087699292,9.171034362044162
1.9399999999999997,-13.88375456875712,-2.789509634811,2.185374516117972,8.007007225147468,9.266377339188848
1.9439999999999997,-14.118289721884189,-2.780768136746528,2.0250389653144714,8.044072734504224,9.371746097625783
1.9479999999999997,-14.275503336525304,-2.77266798088527,1.861783560310057,8.081559718894727,9.487379449568122
1.9519999999999997,-14.380886773928957,-2.76522084664403,1.695773229102354,8.119509236693,9.613518219137251
1.9559999999999997,-14.451527404540776,-2.7584377537276206,1.5270438122044316,8.15796330956955,9.750422400175083
1.9599999999999997,-14.498879235304472,-2.7523295784788027,1.355545695290065,8.19696499917025,9.8983791357095
1.9639999999999997,-14.530620116681867,-2.7469073956976424,1.1811737363172392,8.236558515713089,10.057704904811404
1.9679999999999997,-14.551896665747975,-2.7421827007523736,1.0037884224470186,8.276789335332335,10.228743724017082
1.9719999999999998,-14.566158763097441,-2.7381675470625857,0.8232316338808969,8.317704310228404,10.411862159505102
1.9759999999999998,-14.575718932849313,-2.734874620527062,0.6393393847189852,8.359351758866424,10.607441269797514
1.9799999999999998,-14.582127306277485,-2.7323172629881864,0.45195327377604627,8.401781523945614,10.815865110894539
1.9839999999999998,-14.586422967448875,-2.7305094498930824,0.26093199091158503,8.445044984389192,11.037505045984132
1.9879999999999998,-14.589302435243034,-2.729465721929436,0.06616400604266712,8.489195004573128,11.27269875678539
1.9919999999999998,-14.591232600227372,-2.7292010659052655,-0.13241753826656652,8.53428579960027,11.521722527468295
1.9959999999999998,-14.592526428508528,-2.7297307360583316,-0.3348167484011437,8.580372689710142,11.784755064582331
1.9999999999999998,-14.59515709810964,-2.7310700030519364,-0.540952746040646,8.627511709968472,12.061830856374822
2.0039999999999996,-10.37860797997504,-2.7332338140360988,-0.7506431374993889,8.675759033393971,12.352793497459617
2.0079999999999996,-7.55217058099552,-2.7362363865860964,-0.9371444723232107,8.72517020738381,12.624968379847367
2.0119999999999996,-5.657552933594715,-2.739984964475389,-1.1071604420322416,8.775670080903199,12.883877822662669
2.0159999999999996,-4.387552744969074,-2.7444136062435183,-1.2648244975541105,8.827205592193849,13.132742005482356
2.0199999999999996,-3.5362461600642643,-2.749472904233735,-1.4124515873519097,8.879736560215779,13.372944969461308
2.0239999999999996,-2.9655982908804273,-2.7551227105831426,-1.5510422413437008,8.933228340093624,13.604367954275673
2.0279999999999996,-2.5830815849389808,-2.7613268795485175,-1.6806268967367446,8.987645811910728,13.825639865866627
2.0319999999999996,-2.3266729690029067,-2.7680493871354646,-1.8005117729741063,9.042948371374194,14.034346562995314
2.0359999999999996,-2.1547971337647045,-2.775251434227361,-1.9094698714045628,9.099085757626176,14.227234875518068
2.0399999999999996,-2.039585315975419,-2.7828893137129795,-2.0059080314052897,9.155994697128248,14.400441157157385
2.0439999999999996,-1.9623565249710548,-2.790912945838601,-2.088030657450965,9.213596461756877,14.549765339497718
2.0479999999999996,-1.9105885182297335,-2.799265068468405,-2.154010858486673,9.271795523114868,14.67099814778353
2.0519999999999996,-1.875887385567717,-2.8078811119023515,-2.202169470957421,9.330479515706003,14.760291165117197
2.0559999999999996,-1.8526265207242254,-2.816689789786181,-2.231152237951061,9.389520680366472,14.814539151315236
2.0599999999999996,-1.8370342967315079,-2.825614398737985,-2.2400870992625284,9.448778836971732,14.83172668064996
2.0639999999999996,-1.8265825164269103,-2.834574747135035,-2.2286996917369613,9.508105743694331,14.811183627589804
2.0679999999999996,-1.81957647857198,-2.843489545901983,-2.1973678496875415,9.567350478204691,14.753701747758688
2.0719999999999996,-1.8148801909545345,-2.852279017300733,-2.1471052409896405,9.626365285195726,14.661488009637212
2.0759999999999996,-1.8117321752226108,-2.8608674382646915,-2.0794776885139696,9.685011237234276,14.537963153601359
2.0799999999999996,-1.8096219971722682,-2.8691853490187476,-1.9964687090111626,9.743163089848682,14.387445233138951
2.0839999999999996,-1.808207502524418,-2.877171223854792,-1.900318986034605,9.800712870781238,14.214777114670344
2.0879999999999996,-1.807259338406956,-2.8847724997989306,-1.7933656972748082,9.85757197923992,14.024959036479974
2.0919999999999996,-1.8066237649920875,-2.89194596258803,-1.6779025844247475,9.91367181538584,13.822834497739537
2.0959999999999996,-1.8061977273913747,-2.898657572925729,-1.5560731907559293,9.968963153376798,13.612857024065244
2.0999999999999996,-1.8053314886629082,-2.9048818656887527,-1.4298010014506661,10.023414581473059,13.398944563831316
2.1039999999999996,-0.9351105221076432,-2.9106010696945552,-1.3007496561039558,10.077010359728384,13.184407373105499
2.1079999999999997,-0.3517839637451394,-2.915804068318971,-1.1646259975303008,10.129747989220805,12.964409280419414
2.1119999999999997,0.03923152171022548,-2.9204625723090922,-1.0248757788206904,10.181605626342483,12.74463253553129
2.1159999999999997,0.3013370399213131,-2.924562075424375,-0.883893993003599,10.232584156484608,12.528900557233566
2.1199999999999997,0.4770316229547644,-2.9280976513963894,-0.7433327782447063,10.282699758713543,12.3197314691644
2.1239999999999997,0.5948032239419603,-2.931070982509368,-0.604318478782158,10.3319786845902,12.118729211288967
2.1279999999999997,0.6737478889373882,-2.933488256424497,-0.4676048099447302,10.380453601435356,11.926859484689963
2.1319999999999997,0.7266660804113916,-2.9353586756642756,-0.3336811419838115,10.428161039374116,11.74464438502698
2.1359999999999997,0.7621382049563681,-2.936693400232211,-0.20284926467541142,10.475139616914223,11.572299764257322
2.1399999999999997,0.7859158811143385,-2.9375047972909125,-0.07527799232994611,10.521428815971252,11.409832274869865
2.1439999999999997,0.8018545340911705,-2.9378059092602324,0.04895784622082543,10.567068145070731,11.257108002019798
2.1479999999999997,0.8125385326883459,-2.937610077875349,0.16984945728706569,10.61209657707881,11.113901027082381
2.1519999999999997,0.8197002311198496,-2.936930680046201,0.2874339686141273,10.65655218118714,10.979927770502664
2.1559999999999997,0.8245008611421483,-2.9357809441717446,0.4017799039061684,10.70047189226915,10.854871220029846
2.1599999999999997,0.8277188196796956,-2.9341738245561197,0.5129766611605316,10.74389137714927,10.738397936330836
2.1639999999999997,0.8298758817947252,-2.9321219179114775,0.6211268729031693,10.786844968894593,10.630169880925159
2.1679999999999997,0.8313218037709738,-2.929637410419865,0.7263408494908572,10.829365648418294,10.529852518799139
2.1719999999999997,0.8322910342566563,-2.9267320470219014,0.8287325331970778,10.87148505849349,10.437120231776078
2.1759999999999997,0.8329407288804385,-2.923417116889113,0.9284165504074343,10.913233539420595,10.351659784759171
2.1799999999999997,0.8333762322105609,-2.9197034506874835,1.0255060622864827,10.954640178559632,10.273172378133708
2.1839999999999997,0.8336681588228578,-2.9156014264383376,1.1201111947747573,10.995732868072167,10.201374670288782
2.1879999999999997,0.833863843083051,-2.9111209816592387,1.2123378864221621,11.036538366753323,10.135999046703683
2.1919999999999997,0.8339950141653527,-2.90627163011355,1.3022870340752783,11.077082362940137,10.076793334082256
2.1959999999999997,0.8340829407712795,-2.901062481977249,1.3900538464847632,11.117389536276466,10.023520101079201
2.1999999999999997,0.8342617170839546,-2.89550226659131,1.475727337757174,11.157483616680782,9.975955645279978
2.2039999999999997,2.2740018460100027,-2.8895993572402814,1.5593905136344681,11.197387439261902,9.933888897648906
2.2079999999999997,3.239088515511069,-2.8833617951857433,1.648426809850408,11.237122994852498,9.89956115796475
2.2119999999999997,3.8860054562394057,-2.8767680879463415,1.7405803420697867,11.276721239484358,9.872799370657967
2.2159999999999997,4.319646849729659,-2.8698057665780623,1.8343733230985342,11.316212436966989,9.853339765229892
2.2199999999999998,4.610325368577004,-2.862468273285668,1.9288434508468308,11.355625796027908,9.840896847905116
2.2239999999999998,4.805173006712328,-2.8547528994822806,2.0233691397020093,11.394989383419528,9.835196251215718
2.2279999999999998,4.935783284477134,-2.8466594229234725,2.1175529184067203,11.43433016842439,9.835987550951232
2.2319999999999998,5.023333971881167,-2.8381892112498455,2.211143374346768,11.473674118628194,9.84304633246711
2.2359999999999998,5.0820209526922895,-2.8293446377524583,2.3039826503026473,11.513046303958063,9.856170736760083
2.2399999999999998,5.1213600123712935,-2.8201287071512477,2.3959708729147216,11.552470986905103,9.875175341475162
2.2439999999999998,5.147729772666323,-2.8105448236595887,2.4870417836365557,11.591971688271004,9.899883861280715
2.2479999999999998,5.165405951601236,-2.8005966565250424,2.577145758811516,11.631571223716128,9.930121378650945
2.252,5.177254648678621,-2.7902880734897963,2.6662376783863815,11.671291709230731,9.96570639540425
2.256,5.185197067848995,-2.779623122776251,2.754267951946824,11.711154534812348,10.006442782045438
2.26,5.190521030632915,-2.768606050968464,2.8411755811790664,11.75118030594053,10.052111611114206
2.264,5.194089789611325,-2.7572413486437477,2.9268825256965587,11.791388752384986,10.102462843938227
2.268,5.196482000294022,-2.7455338185409617,3.011288908472369,11.831798603760738,10.157206870907896
2.272,5.198085547068975,-2.7334886629070723,3.094268790686939,11.87242743124437,10.21600596995774
2.276,5.199160436616982,-2.7211115877443244,3.1756663921977117,11.9132914551242,10.278465839758113
2.28,5.199880956628284,-2.7084089221755336,3.2552927518168424,11.954405318483234,10.344127479731199
2.284,5.200363935635431,-2.6953877511682665,3.3329229227709396,11.995781828402158,10.412459825081772
2.288,5.200687686145735,-2.6820560594771825,3.408293889077087,12.037431667702485,10.482853695777186
2.292,5.200904702602706,-2.6684228839208743,3.4811034690721843,12.079363082485594,10.554617773124603
2.296,5.201050173084134,-2.6544984700445857,3.551010539167446,12.121581553578093,10.626977458516368
2.3,5.201345950181391,-2.640294427887916,3.617636955615504,12.164089463412157,10.699077569758083
2.304,3.2566308028556232,-2.6258238800654543,3.6805730146229627,12.206885773691189,10.769992083988177
2.308,1.9530492557740087,-2.6111015880069623,3.724896744030957,12.249965742027142,10.816135676905951
2.312,1.0792324131230506,-2.5962020010308384,3.7544603740100024,12.293230284734765,10.842613170074252
2.316,0.49349546693054425,-2.5811841595347986,3.771850582775278,12.336600737415061,10.85288029688345
2.32,0.10086425019400824,-2.5660967572036975,3.77881504336231,12.380012258602594,10.849287598346525
2.324,-0.16232432508385575,-2.5509814970302482,3.7765561040546207,12.42340940899598,10.833470474169706
2.328,-0.3387449029801681,-2.53587527261403,3.765933077558244,12.466743290892659,10.806628201649625
2.332,-0.4570031528772578,-2.520811540303797,3.7476007418167723,12.509969803699256,10.769720962568108
2.336,-0.536274028392369,-2.50582113733653,3.7221025723741095,12.553048687549529,10.72360493035467
2.34,-0.5894108853169433,-2.490932727047033,3.689931334149694,12.595943107270948,10.669119729625626
2.344,-0.6250295856968142,-2.476173001710434,3.6515658910112934,12.638619586189451,10.60713904135976
2.348,-0.6489055145751781,-2.461566738146389,3.607490706504164,12.68104814235489,10.538593014098108
2.352,-0.6649100283200671,-2.4471367753203723,3.5582029883498425,12.723202514411282,10.46446985780708
2.356,-0.6756381747103193,-2.432903963366973,3.504211409601755,12.76506039384251,10.385803096648429
2.36,-0.6828294662925094,-2.418887117728566,3.4460295799846845,12.806603606229105,10.303650141956021
2.364,-0.6876499331969397,-2.4051029994086273,3.3841667998843463,12.84781820679693,10.219066961265273
2.368,-0.6908811887942301,-2.39156633220909,3.3191180404344935,12.88869447464199,10.133082627687948
2.372,-0.6930471641949589,-2.378289860047352,3.2513545416216334,12.929226805152743,10.046676484015125
2.376,-0.6944990609252875,-2.3652844418808656,3.1813159198395797,12.969413511088803,9.960759635128715
2.38,-0.6954722964084006,-2.352559178201507,3.1094042488068063,13.009256549629317,9.876161578927134
2.384,-0.6961246756622446,-2.34012156120628,3.035980240267559,13.048761195945026,9.793622063237558
2.388,-0.6965619785537136,-2.32797764024521,2.9613614094114102,13.087935684197976,9.713787741608334
2.392,-0.6968551114480546,-2.3161321946075644,2.885821958902729,13.12679083516441,9.637212888416483
2.396,-0.697051604303284,-2.3045889067719534,2.809594040728749,13.165339686718076,9.564363293463003
2.4,-0.6974511223758242,-2.2933505306090383,2.7328700383980697,13.203597139891928,9.495622446196991
2.404,7.369589701739599,-2.282419050455446,2.655803767467081,13.241579629676716,9.431296828988149
2.408,12.777088878332032,-2.2717958353855776,2.6308004604396014,13.279304816992669,9.43964746887653
2.412,16.401843975323157,-2.261272633543819,2.637878139422136,13.317063406868176,9.491345877651227
2.416,18.83158997880616,-2.2507211209861304,2.663961130919899,13.35502879037878,9.56774538148553
2.42,20.460297431715798,-2.2400652764624507,2.7005203583118327,13.393299771904722,9.657085452369271
2.424,21.55205268652878,-2.2292631950292034,2.742025017401661,13.4319281137142,9.752051080371986
2.428,22.283878119194664,-2.218295094959597,2.7849228749472057,13.470936318035688,9.848195460863968
2.432,22.774435376909313,-2.207155403459808,2.826967072790304,13.510329099879144,9.942917537234779
2.436,23.103265740483714,-2.195847535168647,2.86677100037746,13.550100770028083,10.034798201305065
2.44,23.32368732493282,-2.184380451167137,2.9035136915643704,13.590239962833303,10.123169139160064
2.444,23.471440331567997,-2.1727663964008794,2.936744749805238,13.630732639389944,10.207832873979012
2.448,23.570482133777592,-2.1610194174016586,2.9662551713649075,13.67156397088586,10.288881159992421
2.452,23.63687183919418,-2.149154396716199,2.99199185084757,13.71271949552583,10.366577367442055
2.456,23.681374189585316,-2.1371864293128087,3.0140010787830054,13.754185804995599,10.441280493660345
2.46,23.7112050071482,-2.1251304249976766,3.0323913108584772,13.79595092697024,10.513396234125718
2.464,23.731201202150235,-2.1130008597542425,3.0473087735790916,13.838004511906743,10.583345620680745
2.468,23.744605052504532,-2.100811624659926,3.058921643973664,13.880337894389465,10.651545033700003
2.472,23.75358992209108,-2.0885759380840314,3.0674099788306957,13.922944074524265,10.7183935395889
2.476,23.759612660285963,-2.0763062981687086,3.0729595211613083,13.96581764868262,10.784264897735307
2.48,23.763649822430015,-2.0640144600840635,3.0757581429360643,14.008954708273562,10.849502484704395
2.484,23.76635601314427,-2.0517114275123194,3.0759941025375346,14.05235271821238,10.91441596921885
2.488,23.76817002702843,-2.039407451102169,3.0738555747368386,14.096010382089254,10.979278950637159
2.492,23.76938599689877,-2.027112028803222,3.069531097795365,14.139927497891803,11.04432701857431
2.496,23.770201085878234,-2.0148339044120402,3.0632107077752897,14.1841048059661,11.109755849000267
2.5,23.771858361292367,-2.002581061580939,3.0550876148571477,14.228543829362101,11.175719053205743
2.504,9.285306478576622,-1.9903607111215107,3.0453659057627207,14.273246705574923,11.24232471312356
2.508,-0.4253196463430733,-1.9781792474984599,2.9613084105328915,14.318216004427418,11.326125541915147
2.512,-6.934546997434129,-1.9663340138563283,2.826564747424784,14.363520506595078,11.43089353117312
2.516,-11.297812575073927,-1.9550277548666293,2.65673432979522,14.409244080719771,11.55814908099215
2.52,-14.222596957943146,-1.9444008175474483,2.462071931502038,14.45547667704374,11.708330262445138
2.524,-16.183138560112376,-1.93455252982144,2.2492802166850763,14.50230999809352,11.881437688161382
2.528,-17.49732889713323,-1.9255554089546998,2.0227004920649363,14.549835748846165,12.077372292794061
2.532,-18.37825702434464,-1.91746460698644,1.7851068211464267,14.598145238017342,12.296095965036338
2.536,-18.96876080713109,-1.9103241797018544,1.5382390555394805,14.647329621877487,12.537690750155866
2.54,-19.364587329992716,-1.9041712234796966,1.2831647532815436,14.69748038487811,12.802359186491717
2.544,-19.62991778301945,-1.8990385644665704,1.0205301133186453,14.748689821624078,13.090388172511268
2.548,-19.807774104506983,-1.8949564440132958,0.7507405541827823,14.801051374314122,13.402086432692608
2.552,-19.92699476211424,-1.8919534817965646,0.4740988557798744,14.854659720044893,13.737697991385378
2.556,-20.006910758809937,-1.8900570863734452,0.19092050821225592,14.909610512010435,14.097289219537878
2.56,-20.060480053393974,-1.8892934043405962,-0.09835954897006921,14.965999668888585,14.480604044825803
2.564,-20.096388625405645,-1.8896868425364766,-0.3930784569456495,15.02392208506789,14.886880574293746
2.568,-20.120458861049585,-1.8912591563642591,-0.6922281296931936,15.083469607365064,15.31462308815306
2.572,-20.136593622514518,-1.894028068883032,-0.9943256101586053,15.144728099717677,15.76132722765224
2.576,-20.147409076562468,-1.8980053713236664,-1.2972726459831003,15.207773408628286,16.22316500969036
2.58,-20.154658892217782,-1.9031944619075989,-1.598213636119477,15.272666068667048,16.69465228222945
2.584,-20.159518588981612,-1.9095873164520767,-1.8934120378355823,15.339444677795965,17.168346154166255
2.588,-20.16277614114005,-1.9171609646034191,-2.178179294593803,15.40811806241263,17.63465304843203
2.592,-20.164959743652858,-1.9258736817817943,-2.446904556277278,15.478656674606357,18.081862627925773
2.596,-20.166423456189776,-1.9356613000069034,-2.6932411164494927,15.550984125118061,18.49654238978403
2.6,-20.16939954206739,-1.9464342644727013,-2.9104956101564134,15.624970294677198,18.864405286872373
2.604,-13.02125483385165,-1.958076246913327,-3.0922431550151495,15.700427915824687,19.171696766279997
2.608,-8.229710143971063,-1.9704452195333877,-3.1758380622082774,15.777114702889806,19.31151046344671
2.612,-5.0178416868684845,-1.9831485717822208,-3.1775347623428947,15.854360744743593,19.30981263812917
2.616,-2.8648618748430685,-1.9958587108315924,-3.111379241493116,15.931599995296109,19.191192646226867
2.62,-1.4216763481323902,-2.0083042277975647,-2.990269096631675,16.008364765881016,18.979864777678586
2.624,-0.4542801594297181,-2.0202653041840914,-2.826188856834948,16.08428422499173,18.699292073621585
2.628,0.19418489831615915,-2.0315700596114312,-2.630020367985084,16.15908139328622,18.371188813087432
2.632,0.6288640256768758,-2.0420901410833716,-2.4112549333962146,16.232566148538567,18.014542601291872
2.636,0.9202381583400445,-2.0517351608169565,-2.1778035638094058,16.304624318943734,17.64502323077845
2.64,1.1155520803604126,-2.060446375072194,-1.9359712112681886,16.375204411866846,17.27486326231946
2.644,1.246474917560512,-2.068190259917267,-1.6905739855524742,16.444303864916126,16.91311344588096
2.648,1.3342351198195956,-2.074952555859477,-1.4451432803956248,16.51195631869965,16.566113308064374
2.652,1.3930625426380026,-2.080733128981059,-1.2021615545796362,16.578220771931907,16.23803391158064
2.656,1.4324957434097954,-2.0855417751993777,-0.9632908233758318,16.64317290757823,15.931397325164092
2.66,1.4589286083664739,-2.089394938492881,-0.7295728190248627,16.706898496878885,15.647524018561738
2.664,1.4766470876210889,-2.0923132297689806,-0.5015932574852389,16.76948859295313,15.386892677388792
2.668,1.4885241394507247,-2.0943196027989215,-0.27961075269954827,16.831036163662684,15.149416014663064
2.672,1.4964855653799347,-2.0954380458097197,-0.06365482321806007,16.891633827721336,14.934644751414417
2.676,1.5018222687753138,-2.095692665102592,0.1464013064553866,16.951372406726993,14.741914209929748
2.68,1.5053995680409784,-2.0951070598767703,0.350787555660821,17.010340063566712,14.570447037721733
2.684,1.5077975034494244,-2.093703909654127,0.5497986887604767,17.068621851717598,14.41942339049628
2.688,1.5094048876228037,-2.091504714899085,0.743766983250617,17.126299545279583,14.28802747771273
2.692,1.5104823494558985,-2.0885296469660823,0.9330428421906395,17.183451655190435,14.175477180377671
2.696,1.511204593721466,-2.0847974755973198,1.117981053829396,17.240153563911946,14.08104164394135
2.7,1.5126730931055477,-2.080325551382002,1.298930974455039,17.296477730487712,14.004050336386332
2.704,-4.467002835696677,-2.075129827484182,1.4762342671339994,17.35249393183326,13.943896134107117
2.708,-8.475299479569589,-2.0692248904156463,1.6202436261336304,17.408269516369685,13.896355194718138
2.712,-11.16214107041498,-2.0627439159111116,1.7409788910518678,17.463854937148557,13.857490800091123
2.716,-12.96318484928093,-2.0557800003469042,1.8449975331712,17.51928490034892,13.825113944425762
2.72,-14.170460598042556,-2.0484000102142192,1.9365692705473587,17.574585356126626,13.797952555719949
2.724,-14.979721733530162,-2.04065373313203,2.018442194702524,17.629777166349506,13.77517408591551
2.728,-15.522185695125064,-2.03257996435322,2.0923430174149065,17.684877862693167,13.75611372385033
2.732,-15.885810162834037,-2.0242105922835605,2.1593038362043213,17.73990231758857,13.740120989132913
2.736,-16.1295549327684,-2.015573376938743,2.219875524821423,17.7948628015451,13.726473523234507
2.74,-16.292941938171747,-2.0066938748394576,2.2742670255452797,17.849768695638037,13.714328475518188
2.744,-16.402463523155344,-1.9975968067372765,2.3224363729116306,17.90462600954011,13.702694848328537
2.748,-16.475878037043447,-1.98830706124563,2.3641506070369305,17.959436788933424,13.690418009150955
2.7520000000000002,-16.525089257372603,-1.9788504588174822,2.399026161028981,18.01419846097003,13.676172387253516
2.7560000000000002,-16.558076524849113,-1.9692543541733663,2.4265577410626222,18.06890315051904,13.658461383529971
2.7600000000000002,-16.580188551502555,-1.9595481232091159,2.446141440141153,18.12353699605316,13.635625441780913
2.7640000000000002,-16.595010686226836,-1.9497635574485512,2.4570963484149413,18.178079497820285,13.605860421688439
2.7680000000000002,-16.60494626025756,-1.9399351720548914,2.4586878958040645,18.23250293950704,13.56724901271313
2.7720000000000002,-16.611606274699223,-1.9301004204716752,2.450155324046143,18.28677193555789,13.517807913078355
2.7760000000000002,-16.61607061588636,-1.9202997991754907,2.430744831447669,18.340843167210203,13.455552757146968
2.7800000000000002,-16.61906315327644,-1.9105768198497,2.3997489167730297,18.39466537823879,13.37858118133083
2.7840000000000003,-16.62106911107752,-1.9009778241826079,2.3565511950141516,18.448179702964115,13.285171930302148
2.7880000000000003,-16.622413744803087,-1.8915516194025512,2.3006744985496903,18.501320390685322,13.173894676455362
2.7920000000000003,-16.62331507974391,-1.8823489214083524,2.2318285772133537,18.554015969391145,13.04372170610908
2.7960000000000003,-16.623919262622938,-1.873421607099499,2.1499524690877383,18.60619085621558,12.894129583804682
2.8000000000000003,-16.62514771430892,-1.864821797223148,2.055246011367336,18.657767374550797,12.725177313178559
2.8040000000000003,-10.955678693137077,-1.8566008131776786,1.9481788978910923,18.708668083803513,12.537537719812196
2.8080000000000003,-7.155319957867535,-1.848808097586114,1.8743334062579897,18.75881823468276,12.406497758226138
2.8120000000000003,-4.607863315489711,-1.8413107639610822,1.8203217491274082,18.808444225715665,12.310922550243825
2.8160000000000003,-2.9002520616972145,-1.8340294769645726,1.7769432727160601,18.85768791591664,12.235998230932863
2.8200000000000003,-1.7556060074440545,-1.8269217038737084,1.7379654992107294,18.90663190884037,12.171569249627975
2.8240000000000003,-0.9883268116625601,-1.8199698418768655,1.6992638574056764,18.955318185838884,12.11090229223993
2.8280000000000003,-0.4740041858241213,-1.813172786447243,1.658212677513727,19.003761795007843,12.049769920572881
2.8320000000000003,-0.12924341959492835,-1.806539935737188,1.6132504295609718,19.051960874690135,11.985767199860696
2.8360000000000003,0.10185663309510673,-1.8000869340189443,1.563565628729328,19.09990394348958,11.917796730095958
2.8400000000000003,0.25676763105312617,-1.793832671504027,1.5088670451673776,19.14757513040996,11.845676627453784
2.8440000000000003,0.3606075783357774,-1.7877972033233573,1.4492139535002,19.194957836919777,11.76984054977706
2.8480000000000003,0.4302135765786197,-1.7820003475093567,1.384890295372759,19.242037199118887,11.691108901249834
2.8520000000000003,0.47687187252511976,-1.7764607863278656,1.3163118699190217,19.288801634723885,11.610516706767598
2.8560000000000003,0.5081478636119208,-1.7711955388481895,1.2439589188714468,19.335243701550954,11.52918737519158
2.8600000000000003,0.529112787397036,-1.7662197031727036,1.1683284541783214,19.38136045105172,11.448243669978027
2.8640000000000003,0.5431659960738102,-1.7615463893559904,1.0899019105298342,19.427153425731632,11.36874845244442
2.8680000000000003,0.5525861435609727,-1.757186781713871,1.009124538745642,19.472628419541408,11.291668665425984
2.8720000000000003,0.5589006572582278,-1.7531502835588886,0.9263935904723211,19.517795094203112,11.217856851834341
2.8760000000000003,0.5631334023704682,-1.7494447091969993,0.8420528806013146,19.56266652161045,11.148045349963647
2.8800000000000003,0.565970696268959,-1.7460764976745942,0.7563917900473154,19.607258703010302,11.082849172445522
2.8840000000000003,0.5678725912456137,-1.7430509305144049,0.6696471957957721,19.651590099700083,11.022774415038072
2.8880000000000003,0.5691474695739203,-1.7403723417312218,0.5820071841076554,19.695681197360237,10.968229807860475
2.8920000000000003,0.5700020460736397,-1.7380443129947911,0.493615712643923,19.73955411659168,10.919539682283208
2.8960000000000004,0.5705748858322721,-1.7360698501442153,0.40457763786545214,19.783232275320813,10.876957166988557
2.9000000000000004,0.5717396092822753,-1.7344515395927536,0.31496371927607975,19.82674010398877,10.840676848017647
2.9040000000000004,6.422171899837845,-1.7331916847156492,0.2248197813056359,19.87010281138084,10.810850564696043
2.9080000000000004,10.343833942171447,-1.7322924055904267,0.16675035251547624,19.913346213639624,10.815989646007582
2.9120000000000004,12.972602622924725,-1.731625404180365,0.12845385562480874,19.956610172223655,10.842170256387119
2.9160000000000004,14.734718966024309,-1.7311115887578656,0.10194924375602504,19.999978853249203,10.880903927802546
2.9200000000000004,15.915900874250974,-1.7307037917828416,0.08207667396817389,20.043502468960412,10.927093277965124
2.9240000000000004,16.707670785349936,-1.7303754850869688,0.06551951062409708,20.087210842072274,10.977749191571078
2.9280000000000004,17.23841002860743,-1.7301134070444724,0.05016524599953283,20.13112183883856,11.03118506639108
2.9320000000000004,17.59417518258071,-1.7299127460604742,0.03468757980688597,20.175246579104122,11.086511160131478
2.9360000000000004,17.832651696969958,-1.7297739957412466,0.018273146597966073,20.21959262374465,11.143317952456579
2.9400000000000004,17.992507285073774,-1.7297009031548547,0.0004429890984518868,20.264165895554477,11.201478453908887
2.9440000000000004,18.099661690250578,-1.7296991311984609,-0.019063839609945857,20.308971809370114,11.261025170305087
2.9480000000000004,18.171489436061616,-1.7297753865569006,-0.04036588756996681,20.354015910051334,11.322073711580087
2.9520000000000004,18.21963701394031,-1.7299368501071803,-0.06348809958730448,20.399304204897653,11.384775337375409
2.9560000000000004,18.251911300560458,-1.7301908025055295,-0.08839294036208947,20.444843306247154,11.449287252041572
2.9600000000000004,18.273545401853443,-1.730544374266978,-0.11499982477553682,20.49064045525532,11.515753581849516
2.9640000000000004,18.288047173628097,-1.73100437356608,-0.14319676014145802,20.53670346958272,11.584292563745358
2.9680000000000004,18.29776800195168,-1.731577160606646,-0.17284674368833058,20.5830406398377,11.654987105455806
2.9720000000000004,18.30428406804105,-1.7322685475813993,-0.2037905647748418,20.629660588259526,11.727876896251422
2.9760000000000004,18.30865191776205,-1.7330837098404985,-0.23584707495010918,20.67657209584453,11.802950882698816
2.9800000000000004,18.311579774988104,-1.734027098140299,-0.26881160543008326,20.723783899375327,11.880139319268562
2.9840000000000004,18.31354237637866,-1.7351023445620193,-0.30245296318655013,20.771304456652402,11.95930485338714
2.9880000000000004,18.314857947433126,-1.7363121564147654,-0.3365092803635531,20.81914167606595,12.040232270254132
2.9920000000000004,18.31573980108292,-1.7376581935362196,-0.37068290022738287,20.867302605146968,12.122616647084214
2.9960000000000004,18.316330925262047,-1.7391409251371293,-0.40463444052048836,20.915793071735305,12.206049780959967
3.0000000000000004,18.317532825414602,-1.7407594628992111,-0.4379761738326177,20.964617270859144,12.29000488508489
3.0040000000000004,5.802019601314377,-1.7425113675945416,-0.4702604231560489,21.01377729039948,12.373815853438195
3.0080000000000005,-2.587379799224138,-1.7443924092871659,-0.5718775943278399,21.063272553813235,12.522742272199798
3.0120000000000005,-8.210962391604486,-1.7466799196644773,-0.7222426542850118,21.113363522902034,12.725333645331354
3.0160000000000005,-11.980562533814094,-1.7495688902816173,-0.9073754848234367,21.16426485748336,12.972769804992737
3.0200000000000005,-14.50740107467599,-1.7531983922209111,-1.117690026354974,21.21615593670333,13.258257966169227
3.0240000000000005,-16.201191601711166,-1.757669152326331,-1.3464822678629789,21.269188968568006,13.576444333988672
3.0280000000000005,-17.336573345768116,-1.763055081397783,-1.5888836687976977,21.32349474590396,13.922873020548225
3.0320000000000005,-18.097642488712395,-1.769410616072974,-1.8411234653404864,21.379186237986154,14.293495074976159
3.0360000000000005,-18.607802391647105,-1.7767751099343359,-2.099995679193557,21.436360218286058,14.684220184136928
3.0400000000000005,-18.94977280126784,-1.78517509265111,-2.362463439754584,21.495097099022605,15.090505064168466
3.0440000000000005,-19.17900242198764,-1.7946249464101285,-2.625360463533174,21.555459119279277,15.506982152715178
3.0480000000000005,-19.332659631901265,-1.8051263882642612,-2.885171172009338,21.617487047890137,15.927148287195703
3.0520000000000005,-19.435659139924276,-1.8166670729522985,-3.1378891256157866,21.68119564103892,16.343153811576386
3.0560000000000005,-19.504701774883905,-1.8292186294547617,-3.3789683269955053,21.746568256285226,16.745753844327798
3.0600000000000005,-19.550982437128468,-1.8427345027627438,-3.6033911842773927,21.813551271662536,17.124496760191025
3.0640000000000005,-19.582005292774802,-1.8571480674998533,-3.805875859732267,21.8820492587033,17.468216988475902
3.0680000000000005,-19.60280053479981,-1.8723715709387823,-3.981229007745184,21.951922126657205,17.7658556014171
3.0720000000000005,-19.61674000239134,-1.888296486969763,-4.124815569486429,22.022985549062874,18.007547197559916
3.0760000000000005,-19.626083906949006,-1.9047957492477086,-4.233072280928139,22.095015737853114,18.18580183111712
3.0800000000000005,-19.63234731348225,-1.921728038371421,-4.303954324573738,22.16775894517758,18.29652118583634
3.0840000000000005,-19.63654580043795,-1.938943855669716,-4.337198963899612,22.240945029920926,18.339576677308102
3.0880000000000005,-19.639360130407383,-1.9562926515253145,-4.334329784806099,22.314303336630157,18.31877581057775
3.0920000000000005,-19.641246632202048,-1.9736299706645388,-4.2983995615871855,22.387578439872467,18.241223388842435
3.0960000000000005,-19.642511192171895,-1.9908235689108875,-4.23354547184471,22.460543333427836,18.116263385759908
3.1000000000000005,-19.64508235213176,-2.0077577507982665,-4.144472589505947,22.533008386970877,17.954281655451023
3.1040000000000005,-6.315300993833137,-2.02433564115629,-4.035988702087691,22.604825513592683,17.76564676310878
3.1080000000000005,2.619918659906606,-2.0404795959646407,-3.8236578198433673,22.675888100645118,17.438670786277395
3.1120000000000005,8.60937550953998,-2.0557742272440143,-3.5494256569976246,22.745642783790228,17.04328083970436
3.1160000000000005,12.624228500714693,-2.069971929872005,-3.2407881374018626,22.813815907149046,16.62368893728167
3.1200000000000006,15.315464942585251,-2.0829350824216126,-2.9153542415786204,22.88031066289817,16.206782407438613
3.1240000000000006,17.119454678192717,-2.094596499387927,-2.5841204338460417,22.945137792527927,15.808166189008736
3.1280000000000006,18.32870516081293,-2.1049329811233113,-2.2537426760518993,23.008370457283963,15.436314832817182
3.1320000000000006,19.13928999999154,-2.113947951827519,-1.928071026238974,23.07011571661523,15.095322702240201
3.1360000000000006,19.68264126670553,-2.1216602359324748,-1.6091656160680992,23.130497007424193,14.786675216808653
3.1400000000000006,20.046860512822768,-2.128096898396747,-1.2979595998041957,23.189643708291428,14.510364827480524
3.1440000000000006,20.291003974647147,-2.1332887367959636,-0.994687155490903,23.24768516760135,14.265581260148464
3.1480000000000006,20.45465823121657,-2.137267485417927,-0.6991574716601576,23.304747492641944,14.051130973849638
3.1520000000000006,20.56435896001411,-2.140064115304568,-0.4109287787960846,23.360952016537343,13.865687090512413
3.1560000000000006,20.637893557591816,-2.1417078304197523,-0.1294179460461129,23.416414764899393,13.707934539142885
3.1600000000000006,20.687185272425324,-2.142225502203937,0.1460312501332014,23.471246503055966,13.576651185972754
3.1640000000000006,20.720226496981688,-2.141641377203404,0.4161062371750373,23.52555310779986,13.470750333773598
3.1680000000000006,20.742374692147386,-2.139976952254704,0.6815004880993412,23.579436109134953,13.389300233551037
3.1720000000000006,20.757221071350465,-2.1372509503023065,0.9428988592599103,23.632993310069157,13.3315301375125
3.1760000000000006,20.76717289694134,-2.133479354865267,1.200969376963046,23.686319430619207,13.29682859610366
3.1800000000000006,20.77384380512955,-2.128675477357415,1.4563588167333161,23.73950674500362,13.284737300877259
3.1840000000000006,20.77831544861337,-2.1228500420904814,1.7096902927812552,23.792645694207128,13.294942249289917
3.1880000000000006,20.781312880879298,-2.1160112809193565,1.9615616104753293,23.84582546320429,13.327263008796645
3.1920000000000006,20.783322119813782,-2.108165034477455,2.212543444485278,23.899134515239474,13.381640164214732
3.1960000000000006,20.78466895294885,-2.099314860699514,2.463176560554477,23.952661075896334,13.458120501521627
3.2000000000000006,20.78740739439256,-2.089462154457296,2.7139673432780835,24.00649355790242,13.556839019206778
3.2040000000000006,12.707728915745301,-2.0786062850841835,2.965390714800514,24.060720913979246,13.67800347098639
3.2080000000000006,7.291758465985305,-2.0667447222249815,3.173656989518266,24.115432927863193,13.786611881785717
3.2120000000000006,3.6613249047745207,-2.0540500942669087,3.351631970465454,24.170579375390336,13.886899540713182
3.2160000000000006,1.2277725128943828,-2.0406435663850466,3.5078191494562674,24.22612697355319,13.982076210976238
3.2200000000000006,-0.4034864384608525,-2.0266122897872214,3.6477624774854753,24.282055278397095,14.074350873080498
3.2240000000000006,-1.4969520138293468,-2.0120212398772797,3.774976114947534,24.33835268188942,14.16500966937031
3.2280000000000006,-2.2299239086487397,-1.9969213354174895,3.891560879105987,24.3950127205669,14.254506681374842
3.2320000000000007,-2.7212496629269047,-1.9813550919010656,3.9986137999190965,24.452030747292397,14.342549700128254
3.2360000000000007,-3.0505951651531404,-1.9653606367013892,4.096502274877594,24.50940094609291,14.428176611677685
3.2400000000000007,-3.2713620573670603,-1.948974627601879,4.185051527117648,24.56711365253962,14.509826110293163
3.2440000000000007,-3.4193465307190394,-1.9322344214934084,4.263679205317411,24.625152956980795,14.58541127062052
3.2480000000000007,-3.5185434897089003,-1.9151797046721388,4.331501120072122,24.683494602063277,14.652407029408495
3.2520000000000007,-3.585037199825578,-1.8978537001918503,4.387425224969378,24.74210423018091,14.707963006737938
3.2560000000000007,-3.629609266652068,-1.8803039992919728,4.43024550552755,24.800936082207862,14.749050970009403
3.2600000000000007,-3.6594868165391077,-1.8625830172698625,4.458742354431038,24.8599322860879,14.772651091868575
3.2640000000000007,-3.679514337154817,-1.8447480478521383,4.471790675641003,24.919022890455373,14.775972819563036
3.2680000000000007,-3.69293918569592,-1.8268608851495742,4.468471357244476,24.978126781733625,14.756695465535673
3.2720000000000007,-3.7019381307880153,-1.8089869997205963,4.448176558967898,25.03715356359577,14.71320275199648
3.2760000000000007,-3.7079703040764223,-1.7911942934847247,4.410695734044999,25.096006374603753,14.64477796077449
3.2800000000000007,-3.712013790752799,-1.7735515105485447,4.356268844248568,25.15458548644685,14.551725757018362
3.2840000000000007,-3.7147242209278524,-1.7561264351715504,4.2855966442326165,25.212792389474924,14.435395359022152
3.2880000000000007,-3.7165410766075695,-1.73898404859462,4.19980476409059,25.27053397091101,14.298096545811848
3.2920000000000007,-3.71775895139044,-1.7221848295382576,4.1003667592534345,25.327726357094257,14.142920549766728
3.2960000000000007,-3.7185753172709575,-1.7057833625012437,3.988998695201887,25.384298039293324,13.973495759299572
3.3000000000000007,-3.7202351889374974,-1.6898273677204363,3.8675419192839606,25.44019202233052,13.793717849017634
3.3040000000000007,-6.374191232325267,-1.6743572000433005,3.7378420803297994,25.49536689372659,13.60747989587678
3.3080000000000007,-8.15319116950552,-1.6594058317219813,3.5819413030284486,25.5497968133101,13.387742031200492
3.3120000000000007,-9.345690489293588,-1.6450780665098674,3.4092364007218254,25.603347781434902,13.151064279631948
3.3160000000000007,-10.145046688231393,-1.6314411209069801,3.2263473304511723,25.65595203855343,12.909038694797928
3.3200000000000007,-10.680871172302256,-1.6185357315851754,3.0378939562027667,25.707588193332622,12.669646795420375
3.3240000000000007,-11.040045065131661,-1.6063841557603644,2.847058809684645,25.758266780514305,12.438266413657287
3.3280000000000007,-11.280806525507867,-1.5949959205216258,2.6559949473533417,25.808019846168932,12.218414689550364
3.3320000000000007,-11.442193758710852,-1.5843719407322123,2.466120894610853,25.856893504927132,12.012292317185699
3.3360000000000007,-11.55037485630104,-1.574507457153769,2.2783332470924655,25.904942674195876,11.821179093571406
3.3400000000000007,-11.622890814617882,-1.565394124165399,2.0931594010137218,25.95222739057016,11.645719291442877
3.3440000000000007,-11.671499715135148,-1.557021486561344,1.9108669348793637,25.998810267735934,11.486126203884618
3.3480000000000008,-11.704083235567623,-1.5493780188218267,1.7315417347096238,26.04475477255147,11.342327912290742
3.3520000000000008,-11.725924622483921,-1.5424518518829882,1.5551436579979432,26.090124084200635,11.214070623006014
3.3560000000000008,-11.740565341967137,-1.5362312772509963,1.381546095414347,26.13498036669266,11.100991547956212
3.3600000000000008,-11.75037930972512,-1.5307050928693389,1.210564005399153,26.179384332884485,11.002670022479906
3.3640000000000008,-11.756957809044446,-1.5258628368477423,1.0419737018783584,26.223395012974404,10.918663128100391
3.3680000000000008,-11.76136750901102,-1.5216949420402288,0.8755267421310822,26.267069665486805,10.848530317788358
3.3720000000000008,-11.764323419295618,-1.5181928350717044,0.7109595929950039,26.310463786757957,10.791850260975462
3.376000000000001,-11.766304825213668,-1.5153489966997244,0.5480002760559683,26.35363118780186,10.74823220519873
3.380000000000001,-11.767633001319869,-1.5131569955955007,0.3863728523627038,26.396624116622654,10.717323491891417
3.384000000000001,-11.768523304388522,-1.5116115041860498,0.2258003653746854,26.43949341059022,10.698814391992677
3.388000000000001,-11.769120092382487,-1.5107083027245511,0.06600668913896998,26.48228866815819,10.692441088991204
3.392000000000001,-11.769520131338075,-1.5104442759679952,-0.09328239295870497,26.525058432514154,10.69798739386984
3.396000000000001,-11.7697882854692,-1.51081740553983,-0.25233863930100475,26.567850382089635,10.715285600202428
3.400000000000001,-11.770333508457009,-1.511826760097034,-0.4114311513074531,26.610711524490444,10.744216758241087
3.404000000000001,-7.453675411284193,-1.5134724847022638,-0.5708282193452234,26.65368839152341,10.784710266432093
3.408000000000001,-4.560132956867195,-1.5157557975796447,-0.7091879079196088,26.69682723258914,10.838538594621951
3.412000000000001,-2.6205334456163154,-1.5185925492113233,-0.8340701490537533,26.740181386967627,10.902540465736797
3.416000000000001,-1.3203810119439225,-1.5219288298075382,-0.9505068348819568,26.783791548830575,10.975006114543913
3.420000000000001,-0.4488627727512977,-1.525730857147066,-1.0618572089249414,26.82769157328875,11.055073487513308
3.424000000000001,0.1353333734652047,-1.5299782859827658,-1.170371020457293,26.871911867238804,11.1423664916299
3.428000000000001,0.526931761090891,-1.534659770064595,-1.2775593464715969,26.916481333205322,11.236779314369741
3.432000000000001,0.7894280103116245,-1.5397700074504814,-1.3844385337496647,26.9614284504628,11.338348199364502
3.436000000000001,0.9653845081734485,-1.54530776158548,-1.491690207163514,27.00678184326026,11.447174850430235
3.440000000000001,1.0833316759204568,-1.551274522414134,-1.5997655394496313,27.052570542661982,11.563379564175907
3.444000000000001,1.162394026834404,-1.5576735845719325,-1.70895228682007,27.098824060918687,11.687070688514785
3.448000000000001,1.2153911055387283,-1.5645093937192127,-1.8194167157775283,27.145572343672747,11.818322162172167
3.452000000000001,1.2509161097755648,-1.5717870605823228,-1.9312283409043283,27.192845632321436,11.957153996200578
3.456000000000001,1.2747292322510173,-1.57951197394594,-2.044372618880071,27.240674248306238,12.103512411742892
3.460000000000001,1.2906916456050137,-1.5876894644214603,-2.1587549176970087,27.28908829795321,12.25724745059947
3.464000000000001,1.3013915712593054,-1.5963244840922484,-2.274197890543776,27.33811728775561,12.418086549153806
3.468000000000001,1.3085639459164682,-1.6054212756544235,-2.3904336343341033,27.387789633952224,12.585603029959552
3.472000000000001,1.3133717324268428,-1.61498301019176,-2.5070915847096633,27.438132046072063,12.75917888026812
3.476000000000001,1.3165944881018063,-1.6250113765305987,-2.623682928297177,27.489168761593135,12.937961688578865
3.480000000000001,1.3187547658342087,-1.6355061082437874,-2.7395823729774036,27.54092060834745,13.120816326565322
3.484000000000001,1.3202028433032442,-1.646464437735697,-2.8540084068860123,27.59340387365371,13.306273019685156
3.488000000000001,1.3211735186589504,-1.657880471363241,-2.96600370652869,27.64662896573245,13.49247495802875
3.492000000000001,1.321824181808072,-1.6697444861893556,-3.0744181244671642,27.700598865564565,13.677130627185566
3.496000000000001,1.3222603343601467,-1.6820421586872243,-3.177897659981559,27.75530738807331,13.857478547878998
3.500000000000001,1.3231471392606835,-1.6947537493271505,-3.2748838757828254,27.810737302264826,14.030274861986198
3.504000000000001,4.713765743198461,-1.7078532848302819,-3.363624882826483,27.866858401712772,14.191810303957245
3.508000000000001,6.986565361879328,-1.7213077843615878,-3.417437009413217,27.923625642928602,14.300071543625934
3.512000000000001,8.51006850690327,-1.7349775323992407,-3.4412812872998235,27.980825929103105,14.359862011466506
3.516000000000001,9.531303205211161,-1.74874265754844,-3.4382501407969723,28.03826537714897,14.373947146677217
3.520000000000001,10.215857295194096,-1.7624956581116278,-3.410347598103714,28.09576116573568,14.344028586329536
3.524000000000001,10.674727624305344,-1.7761370485040426,-3.359051599742866,28.153137280080998,14.271511438130192
3.528000000000001,10.982317604439585,-1.789573254903014,-3.2857093955819385,28.210223325833518,14.158077946835977
3.532000000000001,11.18850133408327,-1.8027160924853418,-3.1917945698486085,28.26685563762086,14.006064756969636
3.536000000000001,11.326710421229826,-1.8154832707647361,-3.079044516194923,28.32287989664874,13.818642328041522
3.540000000000001,11.419354742888448,-1.827799448829516,-2.949496646217669,28.378154465960904,13.599809921919897
3.544000000000001,11.481456088847596,-1.8395974354143867,-2.8054458734848247,28.432553705648584,13.354240365511929
3.548000000000001,11.523083865929808,-1.850819218908326,-2.6493503748827565,28.48597066711063,13.087026304777872
3.552000000000001,11.550987799379916,-1.8614166204078568,-2.4837138165838746,28.538318772329742,12.803386781951804
3.556000000000001,11.569692365334769,-1.8713514756741922,-2.3109688538262776,28.58953231945755,12.508387479785572
3.560000000000001,11.582230410846703,-1.8805953510894973,-2.133379713344267,28.639565869376693,12.20671282646378
3.564000000000001,11.590634914091458,-1.8891288699428743,-1.9529732693026063,28.688392720682547,11.902509166611008
3.568000000000001,11.59626862109339,-1.8969407630200847,-1.7715004699403303,28.73600275734899,11.59930103441262
3.572000000000001,11.600045007830277,-1.9040267648998461,-1.5904246494798238,28.782399961486643,11.299970640717184
3.576000000000001,11.602576395561595,-1.9103884634977655,-1.410930496239613,28.827599844049512,11.006784786615869
3.580000000000001,11.604273235502186,-1.916032185482724,-1.2339468050631954,28.871626983195977,10.721452450651054
3.584000000000001,11.605410661329278,-1.9209679727029767,-1.0601768627113086,28.914512792998583,10.44519842533536
3.588000000000001,11.606173100662057,-1.925208680153822,-0.8901316726602179,28.956293586699925,10.178841867320763
3.592000000000001,11.606684179030704,-1.9287692068444628,-0.7241626972930701,28.997008954169207,9.922872250709286
3.596000000000001,11.607026765106303,-1.9316658576336352,-0.5624920856563013,29.036700443172045,9.677518308597618
3.600000000000001,11.607723326456806,-1.9339158259762603,-0.40523934751404744,29.075410516406436,9.442807874612425
3.604000000000001,6.250556493206145,-1.9355367833663166,-0.2524412710137006,29.113181747904886,9.218614802287425
3.608000000000001,2.659540174920961,-1.9365465484503714,-0.13625543465661055,29.150056207114034,9.040549877004958
3.612000000000001,0.252409951133302,-1.937091570188998,-0.04441994170002676,29.186218406622054,8.892296710903796
3.616000000000001,-1.3611376912898159,-1.937269249955798,0.031066578126664093,29.22178759346567,8.763559054027164
3.620000000000001,-2.442731021239579,-1.9371449836432912,0.09542487006413448,29.25684182968178,8.647843206995525
3.624000000000001,-3.167744711963346,-1.9367632841630347,0.1520594759335566,29.29143320250976,8.541056333376632
3.628000000000001,-3.653735922505769,-1.9361550462593005,0.2031884758230571,29.325597427843267,8.440618921104631
3.632000000000001,-3.979505573129483,-1.9353422923560082,0.2502551415909195,29.359359903527686,8.344902695048157
3.636000000000001,-4.197875500332584,-1.9343412717896444,0.2941971577668928,29.392739514307877,8.252874999912011
3.640000000000001,-4.344253239988165,-1.9331644831585768,0.335622697515872,29.425751014307526,8.1638742568544
3.644000000000001,-4.442373173172687,-1.9318219923685134,0.3749255420869764,29.458406511334942,8.077468590005617
3.648000000000001,-4.508144931301953,-1.9303222902001655,0.4123602960244333,29.490716385694967,7.993367156349946
3.652000000000001,-4.552233059239004,-1.9286728490160678,0.4480914787862633,29.522689854320365,7.911364804757774
3.656000000000001,-4.5817862151873925,-1.9268804831009227,0.4822255177753935,29.554335313539397,7.831307754938018
3.660000000000001,-4.601596288043218,-1.9249515810298212,0.5148315547355703,29.58566054455915,7.753072487479932
3.664000000000001,-4.614875376991904,-1.9228922548108789,0.5459549385499624,29.61667283450907,7.676552901080835
3.668000000000001,-4.623776616507296,-1.920708435056679,0.575625941643115,29.647379046113393,7.601652614738695
3.672000000000001,-4.62974329578903,-1.9184059312901065,0.6038653618052855,29.677785656572347,7.528280449221517
3.676000000000001,-4.63374288051984,-1.9159904698428853,0.6306880975407476,29.707898778369234,7.45634785498676
3.680000000000001,-4.636423882340722,-1.9134677174527224,0.6561054090065193,29.737724169789182,7.385767517076642
3.684000000000001,-4.638221011604717,-1.9108432958166963,0.6801263301419842,29.76726723985749,7.3164526596927715
3.688000000000001,-4.63942566337569,-1.9081227904961284,0.7027585360649042,29.79653305049626,7.248316756805659
3.692000000000001,-4.640233165606265,-1.905311756351869,0.7240088639782473,29.825526317523483,7.1812734701412415
3.696000000000001,-4.640774450538636,-1.902415720895956,0.7438836165235065,29.854251411404046,7.115236707528968
3.700000000000001,-4.6418750153028085,-1.899440186429862,0.762388731159457,29.882712358234162,7.050120738953097
3.704000000000001,-9.076386346446903,-1.8963906315052241,0.7795261788893678,29.910912841189976,6.985840103771723
3.708000000000001,-12.048928186084975,-1.8932725267896666,0.773097765752414,29.938856201605063,6.919877268895906
3.712000000000001,-14.041482568874034,-1.890180135726657,0.7504492089681997,29.966535710680645,6.851231560654815
3.716000000000001,-15.377131714473709,-1.8871783388907841,0.7164681551747473,29.993940636923266,6.779454010780822
3.720000000000001,-16.272444111239544,-1.8843124662700852,0.6744035911299918,30.02105845296639,6.704382521207164
3.724000000000001,-16.8725899582559,-1.8816148519055653,0.6264118050651439,30.047875983051217,6.6259926286434485
3.728000000000001,-17.274879750056,-1.8791092046853048,0.5739204299493038,30.074379953565792,6.544316119572752
3.732000000000001,-17.544542661815115,-1.8768135229655076,0.5178713747596865,30.100557218044084,6.459398873405128
3.736000000000001,-17.725303117239584,-1.874742037466469,0.45888307070677137,30.126394813537704,6.371280908068332
3.740000000000001,-17.846470474041137,-1.8729065051836418,0.39735892905634607,30.151879937169976,6.2799886151444895
3.744000000000001,-17.92769138223037,-1.8713170694674164,0.33355991698990717,30.176999891630555,6.18553338756459
3.748000000000001,-17.98213538514684,-1.8699828297994567,0.26765318022141704,30.201742025180813,6.087913354607216
3.752000000000001,-18.01863029168817,-1.868912217078571,0.19974466369905824,30.22609367859924,5.987116416966939
3.756000000000001,-18.04309355912102,-1.8681132384237749,0.129901033474059,30.25004214426711,5.883123630073837
3.760000000000001,-18.059491777672786,-1.8675936342898787,0.058164438319426914,30.273574638787405,5.775912467899324
3.764000000000001,-18.070483832287312,-1.867360976536601,-0.015437526810943958,30.296678288659002,5.665459764855241
3.768000000000001,-18.077852026842546,-1.8674227266438448,-0.09088507836663932,30.319340127718423,5.551744272158705
3.772000000000001,-18.082791075356013,-1.8677862669573113,-0.16816166979600816,30.34154710480706,5.434748832176047
3.776000000000001,-18.08610181858293,-1.8684589136364953,-0.24725088221078717,30.363286100135763,5.314462202196722
3.780000000000001,-18.08832107613521,-1.8694479171653384,-0.3281343111236412,30.38454394894455,5.190880566632711
3.784000000000001,-18.08980868895982,-1.870760454409833,-0.4107901365967691,30.40530747121108,5.064008774470882
3.788000000000001,-18.090805865656893,-1.8724036149562202,-0.4951921685543844,30.425563506308965,4.933861332807404
3.792000000000001,-18.09147429318638,-1.8743843836304377,-0.5813092286493677,30.445298951640194,4.800463180558391
3.796000000000001,-18.091922353558722,-1.876709620545035,-0.6691047763861114,30.464500804362427,4.663850260472875
3.800000000000001,-18.092833369972674,-1.8793860396505795,-0.7585367178480467,30.483156205404317,4.524069902991298
3.804000000000001,-12.426881541642857,-1.8824201865219716,-0.8495608773811479,30.50125248501628,4.381177536313064
3.808000000000001,-8.628880451241098,-1.8858184300314962,-0.9091946261096637,30.518777195161533,4.268724442318824
3.812000000000001,-6.083004185479583,-1.8894552085359348,-0.9477817050549097,30.53585209293081,4.177490658744522
3.816000000000001,-4.376452289813283,-1.8932463353561544,-0.9723112137745226,30.552562055565787,4.101035239027975
3.820000000000001,-3.232516344548044,-1.8971355802112524,-0.9875016797813356,30.5689661965219,4.034875653604164
3.824000000000001,-2.4657131490560236,-1.9010855869303778,-0.9965359841134217,30.585105699136314,3.97590152229836
3.828000000000001,-1.9517095957535382,-1.9050717308668315,-1.0015589598965893,30.601009305225507,3.9219598628293864
3.832000000000001,-1.607162710241333,-1.9090779667064177,-1.0040140040600603,30.616697144676824,3.8715636797510613
3.836000000000001,-1.3762060260833557,-1.913094022722658,-1.0048706475128275,30.632183399395828,3.823688213466187
3.840000000000001,-1.2213911309263423,-1.9171135053127093,-1.004778344403945,30.647478152249693,3.777628989779158
3.844000000000001,-1.1176156032776916,-1.921132618690325,-1.0041703744580581,30.66258866820881,3.732903190899895
3.848000000000001,-1.048052786806874,-1.9251493001881572,-1.003334030512314,30.67752028097241,3.6891812682799063
3.852000000000001,-1.0014234364677854,-1.9291626363102066,-1.002458027999754,30.69227700604553,3.646239600896972
3.856000000000001,-0.9701668482018775,-1.9331724684222056,-1.0016645284829773,30.706861964449118,3.6039277638395815
3.860000000000001,-0.9492149305165576,-1.9371791265361376,-1.0010307717055198,30.721277675504478,3.562145920180456
3.864000000000001,-0.9351704400891983,-1.9411832496229597,-1.000603689877355,30.7355262591852,3.52082921600001
3.868000000000001,-0.925756136619384,-1.9451856643824692,-1.0004097827784804,30.7496095760492,3.4799370135721914
3.872000000000001,-0.9194455402841051,-1.9491873035135832,-1.000461792487206,30.763529324103487,3.4394454631279516
3.8760000000000012,-0.9152154210581251,-1.953189150683532,-1.0007632168902758,30.777287105956,3.3993423760537014
3.8800000000000012,-0.9123798873438318,-1.9571922035510931,-1.001311363696262,30.790884475460214,3.359623683151118
3.8840000000000012,-0.9104791722539325,-1.9611974490058781,-1.0020994187979086,30.804322970192818,3.320290983726716
3.8880000000000012,-0.9092050848273701,-1.9652058466810698,-1.0031178489430346,30.817604134127723,3.281349844908354
3.8920000000000012,-0.9083510384849447,-1.969218318076842,-1.0043553547530923,30.830729533507355,3.242808616703798
3.8960000000000012,-0.9077785541013697,-1.9732357394958542,-1.005799519949658,30.84370076797417,3.20467760153664
3.9000000000000012,-0.9066145532158565,-1.9772589375756529,-1.0074372552563988,30.856519478380317,3.16696846746487
3.9040000000000012,3.958984648719035,-1.9812886865966783,-1.0092497636979627,30.869187352250176,3.129701372049673
3.9080000000000013,7.220493329751003,-1.9853256856514703,-0.9777376161267686,30.881706157738375,3.1405636900503384
3.9120000000000013,9.406747978965988,-1.9892366361159775,-0.923650961289889,30.894268412498576,3.1848481869699174
3.9160000000000013,10.872238296073407,-1.992931239961137,-0.8542424753438812,30.907007805246455,3.252552742756412
3.9200000000000013,11.854585832901636,-1.9963482098625125,-0.7743986143991235,30.92001801621748,3.3368966789947088
3.9240000000000013,12.513073079011331,-1.9994458043201089,-0.6874081476769867,30.93336560293346,3.4332961935972133
3.9280000000000013,12.954470280137464,-2.002195436910817,-0.5954827133472409,30.947098787707848,3.5386614039869455
3.9320000000000013,13.250347672316336,-2.0045773677642056,-0.5001087642085785,30.961253433323794,3.6509159533420132
3.9360000000000013,13.448680219462581,-2.00657780282104,-0.40228528501569466,30.975857097137162,3.768669436121628
3.9400000000000013,13.581626501596016,-2.008186943961103,-0.30268431372462623,30.99093177488165,3.890994217008912
3.9440000000000013,13.67074305955597,-2.0093976812160013,-0.20175938236009702,31.006495751749686,4.0172733160399074
3.9480000000000013,13.730479674790223,-2.0102047187454417,-0.09981886603415663,31.022564845013846,4.147096552994453
3.952000000000001,13.77052232546406,-2.0106039942095784,0.0029242887028702175,31.039153231225825,4.280189400018858
3.956000000000001,13.797363716907137,-2.010592297054767,0.1063187195947705,31.0562739888259,4.41636396414226
3.960000000000001,13.81535603965492,-2.010167022176388,0.2102514753006672,31.07393944468247,4.555484916296291
3.964000000000001,13.827416654267502,-2.0093260162751854,0.3146320032015729,31.092161384347655,4.697445496652247
3.968000000000001,13.835501126009827,-2.008067488262379,0.41938093858311265,31.110951166334264,4.8421503015416345
3.972000000000001,13.840920309480316,-2.0063899645080467,0.5244221122033554,31.13031976754043,4.989502631446207
3.976000000000001,13.84455289679373,-2.004292276059233,0.6296767190467543,31.150277778066215,5.139394914255926
3.980000000000001,13.846987892888885,-2.001773569183046,0.7350589481901537,31.170835357723238,5.291701223340924
3.984000000000001,13.848620119583487,-1.9988333333902855,0.8404726176359785,31.192002162616603,5.446271260709902
3.988000000000001,13.849714233856552,-1.9954714429197415,0.9458085259625951,31.213787247659443,5.602925422105443
3.992000000000001,13.850447640586442,-1.9916882088158911,1.050942349609382,31.236198949347866,5.761450737103584
3.996000000000001,13.850939257819384,-1.9874844394174536,1.155732997044312,31.25924475229628,5.921597605375774


==> data/cartpole/cartpole_simulation_3.csv <==
t,u,x0,x1,x2,x3
0.0,0.0,0.0,0.0,-3.141592653589793,0.0
0.004,-7.342969906769752,0.0,2.8833084239125287e-18,-3.141592653589793,-1.2814704106277905e-17
0.008,-12.265109832713968,1.1533233695650114e-20,-0.058743759254158014,-3.141592653589793,0.09790626542359665
0.012,-15.564518894466755,-0.00023497503701663206,-0.1563946878418365,-3.1412010285280987,0.26065781306972746
0.016,-17.776178928631285,-0.000860553788383978,-0.2796504114175785,-3.14015839727582,0.46605839099778956
0.02,-19.258698984547635,-0.0019791554340542923,-0.4195882501412704,-3.1382941637118287,0.6991940819857985
0.024,-20.252461896678245,-0.0036575084346193738,-0.570220171555129,-3.1354973873838854,0.9500301977627506
0.028,-20.918601097686143,-0.00593838912083989,-0.7275231736456775,-3.1316972665928344,1.2117983698508554
0.032,-21.365127557571903,-0.0088484818154226,-0.8887884368320544,-3.126850073113431,1.4799135017854244
0.036000000000000004,-21.664443194718658,-0.012403635562750818,-1.0521843009089833,-3.120930419106289,1.7512462183967572
0.04,-21.865080466390054,-0.016612372766386753,-1.2164627200325915,-3.1139254342327023,2.023633925825112
0.044,-21.99957165157329,-0.02147822364651712,-1.3807620254012465,-3.1058308985294016,2.295552096970458
0.048,-22.089723789016706,-0.027001271748122106,-1.5444743672635188,-3.09664869014152,2.5658932215213097
0.052000000000000005,-22.15015457393799,-0.03317916921717618,-1.7071566360189032,-3.0863851172554346,2.833818193410852
0.056,-22.19066254046839,-0.040007795761251796,-1.8684706603397845,-3.075049844481791,3.098656545180553
0.06,-22.21781584245786,-0.04748167840261094,-2.028143176023802,-3.0626552183010687,3.359839748940317
0.064,-22.23601724509746,-0.05559425110670614,-2.1859392087772687,-3.0492158593053076,3.616857042162709
0.068,-22.24821801015275,-0.06433800794181521,-2.34164462456556,-3.0347484311366566,3.8692267455287355
0.07200000000000001,-22.256396427546285,-0.07370458644007745,-2.495055012809941,-3.019271524154542,4.116478384491163
0.076,-22.26187858467002,-0.08368480649131721,-2.645969008774316,-3.0028056106165772,4.358142485143835
0.08,-22.26555338448557,-0.09426868252641447,-2.7941847850536075,-2.9853730406760017,4.59374594266372
0.084,-22.268016676467106,-0.1054454216666289,-2.9394988509699833,-2.966998056905347,4.822811527961927
0.088,-22.269667870461564,-0.11720341707050884,-3.0817065622227897,-2.947706810793499,5.044860520775994
0.092,-22.270774698895945,-0.1295302433194,-3.220603908423558,-2.927527368710395,5.2594177142430425
0.096,-22.271516628183033,-0.14241265895309424,-3.3559902456328934,-2.9064896978534227,5.466018182085259
0.1,-22.27302515203441,-0.1558366199356258,-3.4876716975375137,-2.8846256251250817,5.664215274427061
0.10400000000000001,-20.289792547465385,-0.16978730672577586,-3.615472766690248,-2.8619687640273734,5.853601894624758
0.10800000000000001,-18.960391976671296,-0.18424919779253685,-3.7240418436360727,-2.838554356448874,6.009472174744194
0.112,-18.069268124856794,-0.19914536516708115,-3.818652362361625,-2.8145164677498973,6.140454604639981
0.116,-17.471929943485044,-0.21441997461652765,-3.9028367665242074,-2.7899546493313374,6.25231223117273
0.12000000000000001,-17.071522186249087,-0.23003132168262447,-3.978968288132409,-2.7649454004066465,6.348907809643431
0.124,-16.803120839985652,-0.2459471948351541,-4.048651085306597,-2.7395497691680726,6.432850446977154
0.128,-16.62320603720232,-0.2621417991763805,-4.112981421048162,-2.713818367380164,6.505927586323746
0.132,-16.5026055383181,-0.2785937248605731,-4.1727221041631255,-2.687794657034869,6.569392496795924
0.136,-16.421764606354113,-0.2952846132772256,-4.228418619591389,-2.6615170870476854,6.624154618649492
0.14,-16.36757530911845,-0.31219828775559116,-4.280476084459515,-2.6350204685730874,6.670904694331787
0.14400000000000002,-16.331251136900796,-0.3293201920934292,-4.329209912340274,-2.6083368497957604,6.710196208750057
0.14800000000000002,-16.306902316107657,-0.3466370317427903,-4.374878860311846,-2.5814960649607603,6.742497645300818
0.15200000000000002,-16.290580813432683,-0.3641365471840377,-4.417706302291265,-2.5545260743795573,6.768225335448285
0.156,-16.279640183008226,-0.3818073723932028,-4.457893666647347,-2.527453173037764,6.787763492429089
0.16,-16.272306459118443,-0.3996389470597922,-4.495628692605446,-2.500302119068048,6.801475869797492
0.164,-16.267390516983035,-0.417621461830214,-4.531090294321612,-2.473096215588858,6.8097120333617776
0.168,-16.264095262424515,-0.4357458230075004,-4.564451236705986,-2.4458573674554107,6.812810252312552
0.17200000000000001,-16.26188638723715,-0.45400362795432436,-4.595879431229207,-2.4186061264461607,6.811098348838031
0.176,-16.26040573391987,-0.47238714567924117,-4.6255383914678285,-2.3913617330508083,6.804893392588854
0.18,-16.259413222320067,-0.4908892992451125,-4.653587205754456,-2.364142159480453,6.794500818166301
0.184,-16.258747921898795,-0.5095036480681303,-4.680180260294904,-2.3369641562077876,6.780213334151948
0.188,-16.25830195768978,-0.5282243691093099,-4.705466861869257,-2.30984330287118,6.762309849951202
0.192,-16.258003018940666,-0.547046236556787,-4.72959085217512,-2.2827940634713753,6.741054550824912
0.196,-16.257802634304596,-0.5659645999654874,-4.752690267476104,-2.2558298452680754,6.7166961875839215
0.2,-16.257395203288972,-0.5849753610353918,-4.774897071674187,-2.2289630605177395,6.689467605670089
0.20400000000000001,-12.871534777478765,-0.6040749493220886,-4.796335385839964,-2.202205190095059,6.659583892633934
0.20800000000000002,-10.601924660979417,-0.6232602908654484,-4.797652921002168,-2.1755668545245235,6.608089426358834
0.21200000000000002,-9.08055950320462,-0.6424509025494571,-4.786056237309389,-2.149134496819088,6.543299979989859
0.21600000000000003,-8.060757940608003,-0.6615951274986946,-4.766314326248858,-2.122961296899129,6.470549866197516
0.22000000000000003,-7.3771645102210215,-0.6806603848036901,-4.74158188222996,-2.0970790974343387,6.393247315306176
0.22400000000000003,-6.918938130494357,-0.6996267123326099,-4.7139449202675445,-2.071506108173114,6.313559439930586
0.228,-6.611779802541237,-0.7184824920136801,-4.6847819411886436,-2.0462518704133914,6.2328550782820225
0.232,-6.405885418007472,-0.7372216197784347,-4.655002867574923,-2.0213204501002635,6.151990336068029
0.23600000000000002,-6.267870284688318,-0.7558416312487344,-4.62520710069995,-1.9967124887559915,6.071492360189983
0.24000000000000002,-6.175355974168209,-0.7743424596515341,-4.595788099707925,-1.9724265193152315,5.991677465031043
0.24400000000000002,-6.113341777281413,-0.7927256120503658,-4.567002610260918,-1.9484598094551073,5.912726999930906
0.24800000000000003,-6.0717724179693935,-0.8109936224914095,-4.539016523649475,-1.9248089014553837,5.834736054325459
0.252,-6.043907643121688,-0.8291496885860073,-4.511935281830892,-1.901469957238082,5.75774472259375
0.256,-6.025229325963002,-0.8471974297133309,-4.485824057568325,-1.878438978347707,5.68175817904997
0.26,-6.012708875545323,-0.8651407259436042,-4.460721164838816,-1.855711945631507,5.6067595765127525
0.264,-6.004316166644957,-0.8829836106029595,-4.436646983339343,-1.833284907325456,5.532718343036284
0.268,-5.9986903656285,-0.9007301985363169,-4.413609907445404,-1.811154033953311,5.45959552720653
0.272,-5.994919278432162,-0.9183846381660985,-4.391610319091814,-1.7893156518444848,5.387347249451557
0.276,-5.992391443089106,-0.9359510794424658,-4.370643246469611,-1.7677662628466786,5.315926936712991
0.28,-5.990696984385581,-0.9534336524283442,-4.350700147262529,-1.7465025550998265,5.245286774343324
0.28400000000000003,-5.989561154749428,-0.9708364530173943,-4.331770107521789,-1.7255214080024532,5.175378653214003
0.28800000000000003,-5.9887997853754324,-0.9881635334474814,-4.31384064955969,-1.7048198933895973,5.1061547902639814
0.29200000000000004,-5.988289424221607,-1.0054188960457202,-4.296898277509396,-1.6843952742285413,5.037568136894232
0.29600000000000004,-5.9879473189094785,-1.0226064891557578,-4.280928846278892,-1.6642450016809645,4.9695726487779375
0.30000000000000004,-5.987251735068795,-1.0397302045408734,-4.265917811142497,-1.6443667110858526,4.902123464520154
0.30400000000000005,4.228623990430742,-1.0567938757854434,-4.251848060235444,-1.624758217227772,4.835176737678658
0.30800000000000005,11.076530277041961,-1.073801268026385,-4.187572659881217,-1.6054175102770574,4.764094034765562
0.31200000000000006,15.66681913433094,-1.09055155866591,-4.090284697611325,-1.586361134137995,4.6931206400006555
0.31600000000000006,18.743781772465766,-1.1069126974563552,-3.9714389411063613,-1.5675886515779924,4.624645667491199
0.32000000000000006,20.806331509710247,-1.1227984532207806,-3.8386610120725617,-1.5490900689080276,4.5599558501836714
0.32400000000000007,22.188899944530764,-1.138153097269071,-3.6970208657211407,-1.530850245507293,4.499694983431125
0.328,23.115663281407073,-1.1529411807319556,-3.549882452134818,-1.5128514655735685,4.444140555563756
0.332,23.736891324046145,-1.167140710540495,-3.3994707891489,-1.4950749033513135,4.393368162770877
0.336,24.153312934186598,-1.1807385936970904,-3.2472505563331064,-1.47750143070023,4.34734776803947
0.34,24.432448687066177,-1.193727595922423,-3.094178928490345,-1.4601120396280722,4.305999003908252
0.34400000000000003,24.619558977786614,-1.2061043116363843,-2.9408744610076907,-1.4428880436124392,4.269222153579648
0.34800000000000003,24.744982756476077,-1.2178678094804152,-2.7877299142168206,-1.4258111549981205,4.2369148919102475
0.35200000000000004,24.829056829581162,-1.2290187291372825,-2.6349876251271813,-1.4088634954304795,4.208980837786326
0.35600000000000004,24.885413366135367,-1.2395586796377913,-2.4827898491925,-1.3920275720793343,4.1853335104895715
0.36000000000000004,24.923190282312788,-1.2494898390345612,-2.331212368978588,-1.375286238037376,4.165897794477693
0.36400000000000005,24.948512906503925,-1.2588146885104756,-2.1802869133533838,-1.3586226468594653,4.1506101244031415
0.36800000000000005,24.96548716911747,-1.267535836163889,-2.030016092618009,-1.3420202063618527,4.139418072473561
0.372,24.976865357614,-1.275655900534361,-1.8803833271653256,-1.3254625340719584,4.1322797099848865
0.376,24.9844923854508,-1.2831774338430224,-1.7313594267719836,-1.308933415232019,4.129162936151631
0.38,24.989604935101475,-1.2901028715501104,-1.5829069291437876,-1.2924167634874124,4.130044866716147
0.384,24.99303197961868,-1.2964344992666856,-1.4349829395465237,-1.2758965840205478,4.134911319897519
0.388,24.995329196257213,-1.3021744310248717,-1.287540967998544,-1.2593569387409578,4.143756408653625
0.392,24.99686906662011,-1.307324594896866,-1.1405320963341432,-1.2427819131063433,4.15658223447166
0.396,24.99790127259266,-1.3118867232822025,-0.9939056975837741,-1.2261555841684566,4.173398672231786
0.4,25.0,-1.3158623460725376,-0.847609856591379,-1.2094619894795295,4.194223234218602
0.404,25.0,-1.3192527854989031,-0.7015842116175607,-1.1926850965426552,4.219085350204673
0.40800000000000003,25.0,-1.3220591223453733,-0.5557846010701523,-1.1758087551418366,4.248012016991776
0.41200000000000003,25.0,-1.3242822607496538,-0.4101552988052496,-1.1588167070738695,4.281043858038129
0.41600000000000004,25.0,-1.3259228819448747,-0.2646398073302661,-1.141692531641717,4.3182290624561
0.42000000000000004,25.0,-1.3269814411741958,-0.11918068071681756,-1.1244196153918926,4.3596235338465785
0.42400000000000004,25.0,-1.327458163897063,0.026280647377779714,-1.1069811212565064,4.405291060715821
0.428,25.0,-1.327353041307552,0.1718040298801814,-1.0893599570136432,4.455303506039461
0.432,25.0,-1.3266658251880312,0.3174507655811566,-1.0715387429894854,4.50974101297337
0.436,25.0,-1.3253960221257066,0.4632837499881469,-1.053499778937592,4.568692222961875
0.44,25.0,-1.323542887125754,0.6093676156598071,-1.0352250100457445,4.632254501520443
0.444,25.0,-1.3211054166631147,0.7557688592628403,-1.0166959920396628,4.700534165723389
0.448,25.0,-1.3180823412260634,0.9025559517791686,-0.9978938553767692,4.773646705847549
0.452,25.0,-1.3144721174189467,1.0497994273049303,-0.9787992685533791,4.85171699163744
0.456,25.0,-1.310272919709727,1.1975719446848072,-0.9593924005868293,4.934879451178651
0.46,25.0,-1.3054826319309878,1.3459483147718445,-0.9396528827821147,5.023278207288868
0.464,25.0,-1.3000988386719003,1.4950054843427603,-0.9195597699529592,5.1170671525355695
0.468,25.0,-1.2941188167345292,1.6448224655721102,-0.8990915013428169,5.21640993931946
0.472,25.0,-1.2875395268722407,1.7954801974074404,-0.8782258615855391,5.321479855753705
0.476,25.0,-1.280357606082611,1.9470613221154587,-0.8569399421625242,5.432459551128059
0.48,25.0,-1.272569360794149,2.0996498566032606,-0.835210103958012,5.549540566360122
0.484,25.0,-1.264170761367736,2.253330733772095,-0.8130119416925715,5.67292261477408
0.488,25.0,-1.2551574384326476,2.408189184049444,-0.7903202512334752,5.802812546578209
0.492,25.0,-1.2455246816964498,2.5643099212954494,-0.7671090010471623,5.939422916321802
0.496,25.0,-1.235267442011268,2.721776090446213,-0.7433513093818751,6.0829700562387305
0.5,25.0,-1.224380337649483,2.880667926544223,-0.7190194291569202,6.2336715396738756
0.504,8.51773767583563,-1.2128576659433061,3.041061066305927,-0.6940847429982246,6.391742897874906
0.508,-2.5306531640697187,-1.2006934216780825,3.0971582015413976,-0.668517771406725,6.421771804718756
0.512,-9.936611020494809,-1.188304788871917,3.081175800999056,-0.6428306841878499,6.360331932755509
0.516,-14.900973031751676,-1.1759800856679208,3.0149391998180044,-0.6173893564568279,6.232767163149073
0.52,-18.228684403674954,-1.1639203288686488,2.9133168460460883,-0.5924582878042316,6.056803033231587
0.524,-20.459316043695893,-1.1522670614844646,2.7864988114788742,-0.5682310756713053,5.8449427119426485
0.528,-21.95455314732328,-1.1411210662385491,2.6415187829228404,-0.5448513048235347,5.606086512475034
0.532,-22.956840551460985,-1.1305549911068578,2.4832754626312945,-0.5224269587736345,5.346639654463124
0.536,-23.628693890343513,-1.1206218892563327,2.315220085202061,-0.501040400155782,5.071275060984738
0.54,-24.079050651392443,-1.1113610089155244,2.13981996253878,-0.48075529991184307,4.783460073267778
0.544,-24.38093381619123,-1.1028017290653693,1.9588711990064274,-0.46162145961877193,4.4858201140411165
0.548,-24.58329215311654,-1.0949662442693435,1.7737095990710385,-0.4436781791626075,4.180389244602566
0.552,-24.71893700284,-1.0878714058730594,1.5853528016367795,-0.4269566221841972,3.8687822210222995
0.5559999999999999,-24.809862464751134,-1.0815299946665122,1.3945959880525256,-0.411481493300108,3.552312215945121
0.5599999999999999,-24.870811624565214,-1.0759516107143021,1.202076318042835,-0.3972722444363275,3.232071144262121
0.564,-24.91166706817762,-1.0711433054421309,1.0083163802648833,-0.38434395985927905,2.908984465652557
0.568,-24.9390532910207,-1.0671100399210713,0.8137536358726587,-0.3727080219966688,2.5838487602278444
0.572,-24.95741082517761,-1.0638550253775807,0.6187605778189949,-0.36237262695575745,2.2573578376181347
0.576,-24.969716248318775,-1.0613799830663047,0.42365878782739386,-0.35334319560528493,1.930121340345467
0.58,-24.977964820125244,-1.059685347914995,0.22872902004874904,-0.34562271024390306,1.6026785280210532
0.584,-24.98349400315829,-1.0587704318348001,0.034218721818514264,-0.33921199613181885,1.2755090309666317
0.588,-24.987200325383533,-1.058633556947526,-0.15965208694679928,-0.33410996000795234,0.949041734094799
0.592,-24.98968474746819,-1.0592721652953132,-0.35268598501565684,-0.33031379307157316,0.6236625177661947
0.596,-24.991350105394346,-1.0606829092353758,-0.5447040032801206,-0.3278191430005084,0.2997212863561931
0.6,-24.994736185707392,-1.0628617252484962,-0.735541939642055,-0.32662025785508364,-0.022461482994332926
0.604,-11.31365690496313,-1.0658038930070644,-0.9250641134337244,-0.32671010378706095,-0.3426155649518926
0.608,-2.1429552116774033,-1.0695041494607993,-1.010024554035492,-0.3280805660468685,-0.49771483629671986
0.612,4.004349969545004,-1.0735442476769412,-1.025208955956934,-0.3300714253920554,-0.5427459622530895
0.616,8.125011861617129,-1.077645083500769,-0.9940197535832536,-0.3322424092410678,-0.5147668218283526
0.62,10.887174130808216,-1.081621162515102,-0.932151328886318,-0.3343014765283812,-0.43862284550154207
0.624,12.738706870250294,-1.0853497678306472,-0.8501029627403555,-0.3360559679103874,-0.3309042890241258
0.628,13.979826381389604,-1.0887501796816086,-0.754883062986569,-0.3373795850664839,-0.20264842296911134
0.632,14.811773669232235,-1.0917697119335548,-0.6511589979768679,-0.3381901787583604,-0.061169085715901766
0.636,15.36944461351813,-1.0943743479254622,-0.5420303308608152,-0.338434855101224,0.08871124134630681
0.64,15.74326262656459,-1.0965424692489054,-0.42954770103238926,-0.33808001013583877,0.24383455483194705
0.644,15.993840334278847,-1.098260660053035,-0.3150605550609581,-0.337104671916511,0.4021535803377187
0.6479999999999999,16.161807594849368,-1.0995209022732788,-0.19944999148326373,-0.3354960575951601,0.5623614129906801
0.6519999999999999,16.274399416687483,-1.1003187022392118,-0.0832846092208794,-0.3332466119431974,0.7236439830481132
0.6559999999999999,16.349871971885246,-1.1006518406760952,0.03307519340688082,-0.33035203601100493,0.8855146510812024
0.6599999999999999,16.400462738559835,-1.1005195399024676,0.14940740839742678,-0.3268099774066801,1.0477036639620625
0.6639999999999999,16.434374743606124,-1.099921910268878,0.2655816706805515,-0.32261916275083186,1.2100842308243454
0.6679999999999999,16.457106640389913,-1.0988595835861559,0.3815279263224712,-0.3177788258275345,1.372623028918192
0.6719999999999999,16.472344286488504,-1.097333471880866,0.49721539945639637,-0.3122883337118617,1.5353469963578008
0.6759999999999999,16.482558386122786,-1.0953446102830404,0.6126384343473701,-0.30614694572643053,1.6983209723018193
0.6799999999999999,16.489405101859848,-1.0928940565456509,0.727806921539989,-0.29935366183722323,1.8616325498888493
0.6839999999999999,16.493994592667907,-1.0899828288594908,0.8427397743770759,-0.29190713163766785,2.025381711709454
0.688,16.497071020357648,-1.0866118697619824,0.9574604286176526,-0.28380560479083006,2.1896736214544004
0.692,16.499133211508255,-1.0827820280475118,1.071993676622242,-0.27504691030501244,2.354613482086539
0.696,16.50051553957527,-1.0784940533410228,1.1863633742702806,-0.26562845637666627,2.5203027295376947
0.7,16.503326150904147,-1.0737485998439416,1.3005907106565824,-0.2555472454585155,2.686836071005913
0.704,7.574159507764058,-1.0685462370013152,1.4147073481753016,-0.24479990117449182,2.8543224451288594
0.708,1.5887601124744961,-1.062887407608614,1.4597044234676462,-0.2333826113939764,2.9112311663472674
0.712,-2.4233730857176923,-1.0570485899147435,1.4583068259784284,-0.22173768672858732,2.893839944566837
0.716,-5.112786395830991,-1.0512153626108298,1.4257977414756449,-0.21016232695031997,2.826601581851934
0.72,-6.915554049675002,-1.0455121716449272,1.3724779507406235,-0.19885592062291224,2.7260469237133234
0.724,-8.12398534639128,-1.0400222598419646,1.305301218114025,-0.18795173292805895,2.6033724622867473
0.728,-8.934021068837044,-1.0348010549695086,1.2289678003631217,-0.17753824307891194,2.4661708114389445
0.732,-9.4770042515974,-1.029885183768056,1.1466582922660857,-0.16767355983315615,2.319594508694532
0.736,-9.8409767636619,-1.0252985505989918,1.0605272589246082,-0.15839518179837803,2.1671414601220365
0.74,-10.084954834704678,-1.0210564415632934,0.9720357773150148,-0.14972661595788989,2.011186147830924
0.744,-10.248498226517764,-1.0171682984540333,0.8821756711242774,-0.14168187136656618,1.8533393364061461
0.748,-10.358124640446736,-1.0136395957695363,0.7916208167002824,-0.1342685140209416,1.6946918349142785
0.752,-10.431609423278328,-1.0104731125027353,0.7008293010048077,-0.12748974668128446,1.5359797878290777
0.7559999999999999,-10.480867746288919,-1.0076697952987161,0.6101124445061625,-0.12134582752996814,1.3776968347773841
0.7599999999999999,-10.513886587637014,-1.0052293455206915,0.5196814812003316,-0.1158350401908586,1.2201702952077165
0.7639999999999999,-10.536019778889514,-1.0031506195958901,0.42967917214029727,-0.11095435901002774,1.0636129978761515
0.7679999999999999,-10.550856100668806,-1.0014319029073289,0.34020125867687856,-0.10669990701852314,0.9081586244237532
0.7719999999999999,-10.560801184566902,-1.0000710978726213,0.251311063043404,-0.10306727252082812,0.7538858941582294
0.7759999999999999,-10.5674675736633,-0.9990658536204476,0.16304946569807555,-0.1000517289441952,0.6008351943079597
0.7799999999999999,-10.57193618790929,-0.9984136557576554,0.0754417617319231,-0.09764838816696336,0.4490200930135403
0.7839999999999999,-10.574931589616376,-0.9981118887107276,-0.011497591514936525,-0.0958523077949092,0.29843538238383427
0.7879999999999999,-10.576939467426566,-0.9981578790767874,-0.09776165378820431,-0.09465856626537388,0.14906276465922477
0.7919999999999999,-10.578285388172727,-0.9985489256919402,-0.1833486488501225,-0.09406231520673698,0.000874933438009845
0.7959999999999999,-10.579187585829253,-0.9992823202873407,-0.26826026945763387,-0.09405881547298495,-0.14616144194146213
0.7999999999999999,-10.581021974506466,-1.0003553613651712,-0.3525004316839093,-0.09464346124075079,-0.2920834853780259
0.8039999999999999,-2.224305634090255,-1.0017653630919068,-0.43608412234927796,-0.09581179518226289,-0.43694663860891403
0.8079999999999999,3.37736884792432,-1.003509699581304,-0.4525153804997563,-0.09755958173669854,-0.4704629760199705
0.8119999999999999,7.132283544584997,-1.005319761103303,-0.42428834335958227,-0.09944143364077843,-0.43001190120055455
0.816,9.649278136910478,-1.0070169144767411,-0.3664770531623222,-0.10116148124558065,-0.34062850899547753
0.82,11.336470067909548,-1.0084828226893905,-0.2891727143783782,-0.10252399528156256,-0.21905131906454406
0.824,12.467428640767807,-1.009639513546904,-0.19912337353207962,-0.10340020055782073,-0.07645049267702747
0.828,13.225532843390557,-1.0104360070410323,-0.10083549698199767,-0.10370600252852884,0.07973737306390835
0.832,13.733705287392446,-1.0108393490289602,0.002686579840239428,-0.1033870530362732,0.24457696624055464
0.836,14.07434346344984,-1.0108286027095992,0.10944454485065294,-0.10240874517131097,0.41480734431817146
0.84,14.302680061306123,-1.0103908245301965,0.21811336228730183,-0.10074951579403829,0.5882873136809645
0.844,14.455738660092774,-1.0095183710810474,0.3278181177379996,-0.09839636653931444,0.7636235184870491
0.8479999999999999,14.558336907077589,-1.0082070986100953,0.437984346888122,-0.09534187246536624,0.9399210302642609
0.8519999999999999,14.627110568719626,-1.0064551612225427,0.5482376178790713,-0.0915821883443092,1.1166160230639397
0.8559999999999999,14.673210932757556,-1.0042622107510264,0.6583361170428053,-0.08711572425205344,1.2933634292983835
0.8599999999999999,14.704112930901722,-1.0016288662828552,0.7681253440939344,-0.0819422705348599,1.4699614096160252
0.8639999999999999,14.72482715972031,-0.9985563649064795,0.8775076159175491,-0.07606242489639581,1.6463004664570884
0.8679999999999999,14.73871232253558,-0.9950463344428093,0.9864214873014141,-0.06947722303056746,1.8223290508880807
0.8719999999999999,14.748019825513126,-0.9911006484936037,1.0948278119750168,-0.06218790682701513,1.998030206276919
0.8759999999999999,14.754258831337513,-0.9867213372457037,1.202700249868008,-0.054195786001907456,2.173405597530209
0.8799999999999999,14.75844096200893,-0.9819105362462316,1.3100187522392628,-0.04550216361178662,2.348464484451763
0.8839999999999999,14.761244328033122,-0.9766704612372745,1.4167650430557917,-0.03610830567397957,2.523216009096483
0.8879999999999999,14.76312348047551,-0.9710034010650513,1.5229194416763157,-0.026015441637593638,2.697663711642336
0.8919999999999999,14.7643831140272,-0.9649117232983461,1.6284585914143388,-0.015224786791024294,2.871801555564299
0.8959999999999999,14.76522747164756,-0.9583978889326887,1.7333538063379832,-0.0037375805687670967,3.0456109898252968
0.8999999999999999,14.766944257373057,-0.9514644737073368,1.8375698484055276,0.00844486339053409,3.2190587428667925
0.9041999999999999,1.6565799052990116,-0.9441141943137147,1.9410732205448546,0.02132109836200126,3.3921104994557276
0.9083999999999999,-7.131560130727271,-0.9363499014315353,1.9389464383073087,0.03488954035982417,3.389960962228307
0.9126,-13.022426564244055,-0.9285941156783061,1.8666786758303309,0.048449384208737394,3.271869305458088
0.9168,-16.97119242314882,-0.9211274009749848,1.7481250092666176,0.061536861430569745,3.0776790711530615
0.9209999999999999,-19.61812933547383,-0.9141349009379184,1.599314497294923,0.073847577715182,2.834152968807714
0.9249999999999999,-25.0,-0.9077376429487387,1.431003629927678,0.08518418959041285,2.5592246498716733
0.9291999999999999,-25.0,-0.902013628429028,1.2216582955729183,0.09542108818989954,2.217145206694183
0.9333999999999999,-25.0,-0.8971269952467363,1.0145714911477746,0.10428966901667627,1.8798017169265449
0.9376,-25.0,-0.8930687092821452,0.8096949806515027,0.11180887588438246,1.5470042923015845
0.9418,-25.0,-0.8898299293595392,0.6069577984343391,0.11799689305358879,1.218515916366594
0.946,-25.0,-0.8874020981658018,0.4062715953583169,0.12287095671905517,0.8940638187117476
0.95,-25.0,-0.8857770117843686,0.20753537469533023,0.12644721199390216,0.5733495086651391
0.9541999999999999,-25.0,-0.8849468702855873,0.0106396771693118,0.1287406100285627,0.2560576015815581
0.9583999999999999,-25.0,-0.8849043115769101,-0.18452971307430008,0.12976484043488895,-0.05813640138333881
0.9626,-25.0,-0.8856424304292073,-0.3780884643353234,0.1295322948293556,-0.3695592070538413
0.9668,-25.0,-0.8871547842865486,-0.5701507173069061,0.12805405800114023,-0.6785335236660034
0.971,-25.0,-0.8894353871557762,-0.7608263542633216,0.12533992390647622,-0.9853723867834832
0.975,-25.0,-0.8924786925728295,-0.9502184479335778,0.12139843435934229,-1.2903738625430075
0.9792,-8.516002301781967,-0.8962795663645639,-1.1384208274966912,0.11623693890917026,-1.5938159888509587
0.9833999999999999,2.5335517941389227,-0.9008332496745506,-1.1946994356649079,0.10986167495376643,-1.6793959416733113
0.9876,9.940289404389901,-0.9056120474172102,-1.162981662620873,0.10314409118707318,-1.6196811738721542
0.9918,14.905174100267232,-0.9102639740676938,-1.0727074081690475,0.09666536649158457,-1.46329003887719
0.996,18.233235838169364,-0.91455480370037,-0.9436415659923837,0.09081220633607581,-1.2428724589957065
1.0,25.0,-0.9183293699643396,-0.7890646899372126,0.08584071650009299,-0.9803749550307604
1.0042,25.0,-0.9214856287240885,-0.581773933121202,0.08191921667996994,-0.6305553619126929
1.0084,25.0,-0.9238127244565733,-0.37607289755480294,0.07939699523231918,-0.28351847442814354
1.0126,25.0,-0.9253170160467925,-0.1719823353450318,0.0782629213346066,0.06074799951407306
1.0168,25.0,-0.9260049453881727,0.03048565293436109,0.0785059133326629,0.40227490091398754
1.021,25.0,-0.9258830027764352,0.23132309684143618,0.08011501293631884,0.7411020206933838
1.025,25.0,-0.9249577103890695,0.43052189991947665,0.08307942101909238,1.0772690637793594
1.0292,8.516002301781967,-0.9232356227893915,0.6280698537952282,0.08738849727420982,1.4108071915920901
1.0333999999999999,-2.5335517941389227,-0.9207233433742106,0.6926749091738555,0.09303172604057817,1.5237793378527384
1.0375999999999999,-9.940289404389901,-0.9179526437375152,0.6688555474669778,0.09912684339198913,1.4903275752195713
1.0417999999999998,-14.905174100267232,-0.9152772215476472,0.586468586669195,0.10508815369286742,1.360162326367394
1.0459999999999998,-18.233235838169364,-0.9129313472009705,0.4655105542710837,0.11052880299833699,1.1665378726666726
1.0499999999999998,-25.0,-0.9110693049838862,0.31935256105713844,0.11519495448900369,0.931641541102755
1.0541999999999998,-25.0,-0.9097918947396576,0.12091526889407228,0.11892152065341471,0.6106217598810912
1.0583999999999998,-25.0,-0.9093082336640813,-0.07568183379422183,0.12136400769293908,0.2930332918615948
1.0625999999999998,-25.0,-0.9096109609992582,-0.2705482308130598,0.12253614086038546,-0.021437376534054864
1.0667999999999997,-25.0,-0.9106931539225105,-0.46379544709760656,0.12245039135424923,-0.3331072477375315
1.0709999999999997,-25.0,-0.9125483357109009,-0.6555339964529786,0.12111796236329911,-0.6422904420067039
1.0749999999999997,-25.0,-0.9151704716967128,-0.8458705874469457,0.1185488005952723,-0.9492923791390854
1.0791999999999997,-8.516002301781967,-0.9185539540465006,-1.0349055191647718,0.11475163107871596,-1.2544043605663129
1.0833999999999997,2.5335517941389227,-0.9226935761231597,-1.0918874514504564,0.1097340136364507,-1.3412613576534849
1.0875999999999997,9.940289404389901,-0.9270611259289615,-1.0608282510642415,0.10436896820583677,-1.2826451683313405
1.0917999999999997,14.905174100267232,-0.9313044389332185,-0.9712102551530095,0.09923838753251141,-1.1272812568562303
1.0959999999999996,18.233235838169364,-0.9351892799538305,-0.8428155113231277,0.09472926250508648,-0.9078633301256025
1.0999999999999996,25.0,-0.938560541999123,-0.6889284569569003,0.09109780918458407,-0.6463487853272069
1.1041999999999996,25.0,-0.9413162558269506,-0.48236449532984726,0.08851241404327524,-0.2975534979657737
1.1083999999999996,25.0,-0.9432457138082699,-0.27740471509666836,0.08732220005141214,0.04849004323973055
1.1125999999999996,25.0,-0.9443553326686566,-0.07406821666490443,0.08751616022437106,0.3917965827907887
1.1167999999999996,25.0,-0.9446516055353161,0.1276304526982992,0.08908334655553421,0.7323907517453263
1.1209999999999996,25.0,-0.9441410837245229,0.32767698507905896,0.09201290956251551,1.0702979136918696
1.1249999999999996,25.0,-0.9428303757842067,0.5260532701795599,0.09629410121728299,1.4055355925492883
1.1291999999999995,8.516002301781967,-0.9407261627034884,0.7227336330431826,0.10191624358748014,1.738105503120745
1.1333999999999995,-2.5335517941389227,-0.9378352281713157,0.7866233289828649,0.10886866559996312,1.8506895834853812
1.1375999999999995,-9.940289404389901,-0.9346887348553843,0.7622417421395885,0.11627142393390465,1.8174001385187604
1.1417999999999995,-14.905174100267232,-0.9316397678868259,0.6794511414645308,0.12354102448797968,1.687934491130239
1.1459999999999995,-18.233235838169364,-0.9289219633209678,0.5582519545454758,0.13029276245250063,1.495534423606073
1.1499999999999995,-25.0,-0.9266889555027858,0.41201572448935475,0.13627490014692492,1.2623702862203057
1.1541999999999994,-25.0,-0.9250408926048285,0.21377202158324474,0.14132438129180613,0.9439121502239916
1.1583999999999994,-25.0,-0.9241858045184955,0.01750075297573231,0.1451000298927021,0.6292665176914458
1.1625999999999994,-25.0,-0.9241158015065926,-0.17691446806372466,0.1476170959634679,0.31810246509184015
1.1667999999999994,-25.0,-0.9248234593788475,-0.3695944111374036,0.14888950582383526,0.010080888126168308
1.1709999999999994,-25.0,-0.9263018370233971,-0.5606611729853801,0.14892982937633992,-0.29513914005494263
1.1749999999999994,-25.0,-0.9285444817153387,-0.7502354426546047,0.14774927281612016,-0.597894703628479
1.1791999999999994,-25.0,-0.931545423485957,-0.9384340120448336,0.14535769400160625,-0.8985139032231764
1.1833999999999993,-25.0,-0.9352991595341363,-1.125367461850087,0.14176363838871356,-1.1973110833477183
1.1875999999999993,-25.0,-0.9398006293815366,-1.3111379596798913,0.1369743940553227,-1.4945822873354
1.1917999999999993,-25.0,-0.9450451812202562,-1.4958371148157323,0.1309960649059811,-1.7906008162352292
1.1959999999999993,-25.0,-0.9510285296795191,-1.6795438425607119,0.12383366164104018,-2.0856127871280052
1.1999999999999993,-25.0,-0.957746705049762,-1.8623222005874134,0.11549121049252815,-2.37983260752615
1.2041999999999993,-8.516002301781967,-0.9651959938521116,-2.0442191703325667,0.10597188006242356,-2.6734383064489724
1.2083999999999993,2.5335517941389227,-0.9733728705334419,-2.094269719596377,0.09527812683662767,-2.7494703388713053
1.2125999999999992,9.940289404389901,-0.9817499494118274,-2.056259487793286,0.08428024548114245,-2.6801855139231434
1.2167999999999992,14.905174100267232,-0.9899749873630005,-1.9595939601521157,0.07355950342544987,-2.5141427497895514
1.2209999999999992,18.233235838169364,-0.9978133632036089,-1.8240583517683489,0.06350293242629167,-2.284054492164535
1.2249999999999992,25.0,-1.0051095966106822,-1.6629748663983923,0.054366714457633525,-2.0119728576875646
1.2291999999999992,25.0,-1.0117614960762757,-1.4490892755331062,0.04631882302688327,-1.6524697364399665
1.2333999999999992,25.0,-1.0175578531784082,-1.23686265280397,0.0397089440811234,-1.2961098944910932
1.2375999999999991,25.0,-1.0225053037896241,-1.0263289367338906,0.03452450450315903,-0.9429006901896699
1.2417999999999991,25.0,-1.0266106195365596,-0.8174995853213856,0.030752901742400352,-0.5928017234527945
1.245999999999999,25.0,-1.0298806178778452,-0.6103690564109363,0.028381694848589174,-0.24573648282201155
1.2499999999999991,25.0,-1.032322094103489,-0.4049199811797256,0.027398748917301128,0.09839665425846816
1.254199999999999,8.516002301781967,-1.033941774028208,-0.201128017879732,0.027792335534335,0.43971410099419916
1.258399999999999,-2.5335517941389227,-1.034746286099727,-0.13077730199762913,0.029551191938311797,0.5587373985798599
1.262599999999999,-9.940289404389901,-1.0352693953077174,-0.14930772601526557,0.031786141532631235,0.5297992093442939
1.266799999999999,-14.905174100267232,-1.0358666262117786,-0.22685356233061582,0.03390533837000841,0.40269989786895055
1.270999999999999,-18.233235838169364,-1.036774040461101,-0.3434100238450322,0.035516137961484215,0.21076776065820754
1.274999999999999,-25.0,-1.038147680556481,-0.4855878525759279,0.036359209004117043,-0.023723583674453846
1.279199999999999,-23.721917935144695,-1.0400900319667847,-0.6806932037991141,0.03626431466941923,-0.34630688457259673
1.283399999999999,-22.865193906593564,-1.0428128047819811,-0.8640316027060113,0.03487908713112884,-0.6492988147038796
1.287599999999999,-22.29091461633533,-1.046268931192805,-1.0391137981417304,0.03228189187231332,-0.9386443649657931
1.291799999999999,-21.905963696052115,-1.050425386385372,-1.2083038840800278,0.028527314412450145,-1.2183700548484049
1.295999999999999,-21.64792337744641,-1.0552586019216923,-1.3731943591212874,0.023653834193056524,-1.4912102632352764
1.299999999999999,-21.123264246168063,-1.0607513793581775,-1.5348569685230127,0.01768899314011542,-1.7590257568673948
1.304199999999999,-5.917348612805332,-1.0668908072322696,-1.6911973067348929,0.010652890112645839,-2.0183954226560243
1.308399999999999,4.275481454564421,-1.0736555964592092,-1.7248159289044747,0.002579308422021741,-2.0737265944843286
1.3125999999999989,11.107939774557167,-1.0805548601748272,-1.676768986987341,-0.0057155979559155735,-1.99347993774539
1.3167999999999989,15.687873550151288,-1.0872619361227764,-1.5745951773092817,-0.013689517706897133,-1.8235668345289386
1.3209999999999988,18.75789496944771,-1.0935603168320136,-1.436767638658763,-0.020983785045012887,-1.594771060669896
1.3249999999999988,25.0,-1.0993073873866486,-1.2756699452106126,-0.027362869287692472,-1.327706253597834
1.3291999999999988,25.0,-1.104410067167491,-1.066133153226881,-0.032673694302083806,-0.9803983052936003
1.3333999999999988,25.0,-1.1086745997803986,-0.8584605701683186,-0.036595287523258205,-0.6365985507477971
1.3375999999999988,25.0,-1.1121084420610718,-0.6525977077903872,-0.03914168172624939,-0.2961162976608073
1.3417999999999988,25.0,-1.1147188328922335,-0.44848013370295825,-0.04032614691689262,0.04125987781406504
1.3459999999999988,25.0,-1.1165127534270454,-0.24603802316344864,-0.04016110740563636,0.3757524748090268
1.3499999999999988,25.0,-1.1174969055196993,-0.045200348519123246,-0.03865809750640025,0.7075861934066467
1.3541999999999987,8.516002301781967,-1.1176777069137758,0.15410124062012112,-0.035827752732773666,1.036979724676732
1.3583999999999987,-2.5335517941389227,-1.1170613019512954,0.22015825471634465,-0.03167983383406674,1.144661461433247
1.3625999999999987,-9.940289404389901,-1.11618066893243,0.19745663109846684,-0.027101187988333747,1.1047728922386695
1.3667999999999987,-14.905174100267232,-1.115390842408036,0.11580050657247347,-0.02268209641937907,0.9669571261768192
1.3709999999999987,-18.233235838169364,-1.1149276403817463,-0.004833365998929029,-0.018814267914671792,0.7644691072722541
1.3749999999999987,-25.0,-1.114946973845742,-0.1510565599767172,-0.015756391485582777,0.5195765351729368
1.3791999999999986,-25.0,-1.115551200085649,-0.3501832305429793,-0.01367808534489103,0.18670952130983232
1.3833999999999986,-25.0,-1.1169519330078208,-0.5476809062458019,-0.012931247259651701,-0.14331699936008857
1.3875999999999986,-25.0,-1.119142656632804,-0.7435838419789069,-0.013504515257092056,-0.4706402740208613
1.3917999999999986,-25.0,-1.1221169920007197,-0.9379275111759653,-0.0153870763531755,-0.7954000225591429
1.3959999999999986,-25.0,-1.1258687020454234,-1.130744900714978,-0.01856867644341207,-1.1177305710811303
1.3999999999999986,-25.0,-1.1303916816482833,-1.3220630435230092,-0.02303959872773659,-1.4377534942604628
1.4041999999999986,-8.516002301781967,-1.1356799338223753,-1.5118997650923378,-0.028790612704778444,-1.7555707156120788
1.4083999999999985,2.5335517941389227,-1.1417275328827448,-1.5684541795010685,-0.03581289556722676,-1.8516716566841618
1.4125999999999985,9.940289404389901,-1.148001349600749,-1.5363285195136227,-0.04321958219396341,-1.80050488510753
1.4167999999999985,14.905174100267232,-1.1541466636788036,-1.4454319853963837,-0.05042160173439353,-1.6519778108181902
1.4209999999999985,18.233235838169364,-1.159928391620389,-1.3158117443711757,-0.057029512977666286,-1.4395148086527958
1.4249999999999985,25.0,-1.1651916385978738,-1.1608910624922881,-0.06278757221227747,-1.1854611493509366
1.4291999999999985,25.0,-1.169835202847843,-0.9534413955999137,-0.06752941680968122,-0.8444966108104923
1.4333999999999985,25.0,-1.1736489684302427,-0.7478912081038609,-0.07090740325292319,-0.5071068649267848
1.4375999999999984,25.0,-1.1766405332626582,-0.5441592686909859,-0.07293583071263032,-0.17304034717107108
1.4417999999999984,25.0,-1.1788171703374222,-0.34215757300674643,-0.07362799210131461,0.15796828771775767
1.4459999999999984,25.0,-1.1801858006294492,-0.14179543920358587,-0.07299611895044358,0.48618951552215095
1.4499999999999984,25.0,-1.1807529823862635,0.0570167407973769,-0.07105136088835498,0.8118910352013786
1.4541999999999984,18.061038639339394,-1.180524915423074,0.2543640278966267,-0.06780379674754947,1.1353304563748152
1.4583999999999984,13.40971374062185,-1.1795074593114874,0.3949644562333226,-0.0632624749220502,1.364695080192541
1.4625999999999983,10.291837420386791,-1.177927601486554,0.4975205785857375,-0.057803694601280035,1.5311454214503222
1.4667999999999983,8.2018624218734,-1.175937519172211,0.5745579764619839,-0.05167911291547875,1.6555483854144384
1.4709999999999983,6.800910284656567,-1.173639287266363,0.634469801512786,-0.045056919373820996,1.7518898067901143
1.4749999999999983,3.952431662221329,-1.171101408060312,0.6828820735321312,-0.038049360146660535,1.8295493125760787
1.4791999999999983,-5.592604675336098,-1.1683698797661835,0.7083047828739528,-0.03073116289635622,1.8694019992339648
1.4833999999999983,-11.990833872539444,-1.1655366606346877,0.6573579123237252,-0.02325355489942036,1.782521138812745
1.4875999999999983,-16.279695162555363,-1.1629072289853928,0.5557644338106236,-0.01612347034416938,1.6117238058053183
1.4917999999999982,-19.154604859919303,-1.1606841712501503,0.420782573639505,-0.009676575120948109,1.3857288512253545
1.4959999999999982,-21.0817144606046,-1.1590010409555924,0.26398722863983426,-0.004133659716046691,1.1237826727483466
1.4999999999999982,-25.0,-1.157945092041033,0.09313356225928321,0.00036147097494669544,0.8387586543692354
1.5041999999999982,-25.0,-1.157572557791996,-0.10760334622269438,0.0037165055924236368,0.504220802290968
1.5083999999999982,-25.0,-1.1580029711768867,-0.30665472985350417,0.005733388801587509,0.17271384629325454
1.5125999999999982,-25.0,-1.1592295900963008,-0.5040628608975564,0.006424244186760527,-0.1559193362631623
1.5167999999999981,-25.0,-1.161245841539891,-0.6998744859345746,0.005800566841707878,-0.4818451675643208
1.5209999999999981,-25.0,-1.1640453394836292,-0.8941369421511345,0.003873186171450595,-0.805231126107723
1.5249999999999981,-25.0,-1.1676218872522337,-1.0868945385928912,0.0006522616670197028,-1.1262380713823892
1.5291999999999981,-8.516002301781967,-1.1719694654066053,-1.278185167974299,-0.003852690618509854,-1.4450130612883263
1.533399999999998,2.5335517941389227,-1.1770822060785024,-1.3361663112399573,-0.00963274286366316,-1.5418995482191342
1.537599999999998,9.940289404389901,-1.1824268713234622,-1.3054040807509333,-0.015800341056539696,-1.4912615143757435
1.541799999999998,14.905174100267232,-1.187648487646466,-1.2157733026374646,-0.02176538711404267,-1.3429288301030822
1.545999999999998,18.233235838169364,-1.1925115808570157,-1.0872979980235535,-0.027137102434454996,-1.1302773834020912
1.549999999999998,25.0,-1.1968607728491099,-0.9333904012078593,-0.03165821196806336,-0.8756337157497449
1.554199999999998,25.0,-1.2005943344539414,-0.7267574094023354,-0.03516074683106234,-0.5334880631775968
1.558399999999998,25.0,-1.2035013640915506,-0.5219079733253651,-0.037294699083772725,-0.19458239610312855
1.562599999999998,25.0,-1.205588995984852,-0.3187773704344474,-0.03807302866818524,0.14129468368112064
1.566799999999998,25.0,-1.2068641054665898,-0.11729673235497004,-0.037507849933460756,0.47436302084505927
1.570999999999998,25.0,-1.2073332923960096,0.08260287867477722,-0.03561039785008052,0.8048422729994866
1.574999999999998,25.0,-1.2070028808813105,0.2809866845059198,-0.03239102875808258,1.1329439015458092
1.579199999999998,8.516002301781967,-1.2058789341432867,0.4779126457910582,-0.02785925315189934,1.4588636737553045
1.583399999999998,-2.5335517941389227,-1.2039672835601225,0.5416174955252292,-0.022023798456878123,1.5631754633703059
1.587599999999998,-9.940289404389901,-1.2018008135780216,0.5165825533710154,-0.0157710966033969,1.5200204386735132
1.5917999999999979,-14.905174100267232,-1.1997344833645376,0.4326213229147844,-0.009691014848702847,1.3790710701464655
1.5959999999999979,-18.233235838169364,-1.1980039980728785,0.3097242733636301,-0.0041747305681169855,1.1736184900110402
1.5999999999999979,-25.0,-1.196765100979424,0.16129213615874294,0.0005197433919271752,0.925960723856176
1.6041999999999978,-25.0,-1.196119932434789,-0.039986573177787726,0.00422358628735188,0.5905302448216427
1.6083999999999978,-25.0,-1.1962798787275002,-0.23956722645129955,0.006585707266638451,0.25817501129635917
1.6125999999999978,-25.0,-1.1972381476333054,-0.43749112085342073,0.007618407311823887,-0.07126029037105891
1.6167999999999978,-25.0,-1.198988112116719,-0.6338050504337966,0.007333366150339651,-0.3979424389607693
1.6209999999999978,-25.0,-1.2015233323184542,-0.8285573477516073,0.005741596394496574,-0.7220412754824317
1.6249999999999978,-25.0,-1.2048375617094607,-1.0217942000899998,0.0028534312925668475,-1.0437218891929319
1.6291999999999978,-8.516002301781967,-1.2089247385098207,-1.213556204957301,-0.0013214562642048797,-1.3631373153696087
1.6333999999999977,2.5335517941389227,-1.2137789633296499,-1.272003288969786,-0.006774005525683314,-1.4606354602191016
1.6375999999999977,9.940289404389901,-1.2188669764855289,-1.241698354181757,-0.01261654736655972,-1.4105714109804506
1.6417999999999977,14.905174100267232,-1.223833769902256,-1.1525118342301544,-0.018258833010481524,-1.2627641416008004
1.6459999999999977,18.233235838169364,-1.2284438172391765,-1.0244638245653364,-0.023309889576884728,-1.0505804269033303
1.6499999999999977,25.0,-1.2325416725374378,-0.870963825736857,-0.02751221128449805,-0.7963409247462729
1.6541999999999977,25.0,-1.2360255278403853,-0.664712061386169,-0.03069757498348314,-0.4545171446365147
1.6583999999999977,25.0,-1.23868437608593,-0.46022310674378325,-0.0325156435620292,-0.11587009568782636
1.6625999999999976,25.0,-1.2405252685129051,-0.25743429802934725,-0.0329791239447805,0.21980645124332387
1.6667999999999976,25.0,-1.2415550057050224,-0.05627964783474901,-0.03209989813980721,0.5527254573787617
1.6709999999999976,25.0,-1.2417801242963613,0.14330611766822468,-0.02988899631029216,0.8830980635491954
1.6749999999999976,25.0,-1.2412068998256884,0.3413838013635557,-0.02635660405609538,1.2111256370968564
1.6791999999999976,8.516002301781967,-1.2398413646202342,0.5380062094247657,-0.021512101507707954,1.536992311610693
1.6833999999999976,-2.5335517941389227,-1.237689339782535,0.6013794335812226,-0.015364132261265182,1.6411831305013354
1.6875999999999975,-9.940289404389901,-1.23528382204821,0.5760014908449849,-0.00879939973925984,1.5978867766494373
1.6917999999999975,-14.905174100267232,-1.2329798160848302,0.49170026970625935,-0.0024078526326620905,1.456814707563335
1.6959999999999975,-18.233235838169364,-1.2310130150060052,0.36847637182724763,0.0034194061975912496,1.2512846663729205
1.6999999999999975,-25.0,-1.2295391095186963,0.21973651401415384,0.00842454486308293,1.0036099813432189
1.7041999999999975,-25.0,-1.2286601634626397,0.01817332417374337,0.012438984788455806,0.6682342115350194
1.7083999999999975,-25.0,-1.2285874701659447,-0.1816686756198428,0.015111921634595883,0.336003467857793
1.7125999999999975,-25.0,-1.2293141448684242,-0.37983489091894135,0.016455935506027055,0.00675243641094192
1.7167999999999974,-25.0,-1.2308334844320998,-0.5763769132601662,0.016482945251670822,-0.3196970795905705
1.7209999999999974,-25.0,-1.2331389920851406,-0.7713485396450139,0.01520415693330854,-0.6435277126315465
1.7249999999999974,-25.0,-1.2362243862437206,-0.9648020764767928,0.012630046082782353,-0.9649186945525074
1.7291999999999974,-8.516002301781967,-1.2400835945496278,-1.1567848889562213,0.008770371304572323,-1.2840385453651189
1.7333999999999974,2.5335517941389227,-1.2447107341054526,-1.215470263279676,0.0036342171231118475,-1.3812701659611322
1.7375999999999974,9.940289404389901,-1.2495726151585713,-1.1854027464123527,-0.0018908635407326813,-1.3309202915033618
1.7417999999999974,14.905174100267232,-1.2543142261442208,-1.0964370953388476,-0.0072145447067461285,-1.182768133853206
1.7459999999999973,18.233235838169364,-1.2586999745255762,-0.9685835185035148,-0.011945617242158951,-0.9701562118464924
1.7499999999999973,25.0,-1.2625743085995904,-0.815247122442993,-0.01582624208954492,-0.7153950102845972
1.7541999999999973,25.0,-1.2658352970893625,-0.6091170082439183,-0.01868782213068331,-0.37292283657795766
1.7583999999999973,25.0,-1.268271765122338,-0.40472303746544613,-0.02017951347699514,-0.03354781386832817
1.7625999999999973,25.0,-1.2698906572722,-0.20200971970784465,-0.020313704732468452,0.3029192779058815
1.7667999999999973,25.0,-1.2706986961510314,-0.0009188731228289837,-0.019102027620844925,0.6366731167901969
1.7709999999999972,25.0,-1.2707023716435226,0.19860632121145114,-0.016555335153684136,0.9679052423573089
1.7749999999999972,25.0,-1.2699079463586769,0.396617536539283,-0.0126837141842549,1.2967960405253043
1.7791999999999972,8.516002301781967,-1.2683214762125197,0.5931577469929632,-0.007496530022153683,1.6235072167001883
1.7833999999999972,-2.5335517941389227,-1.2659488452245478,0.6563903325958946,-0.0010025011553529296,1.728401629628816
1.7875999999999972,-9.940289404389901,-1.2633232838941642,0.6308515206854042,0.005911105363162335,1.6857714009356894
1.7917999999999972,-14.905174100267232,-1.2607998778114224,0.5463991421539348,0.012654190966905093,1.54540647980273
1.7959999999999972,-18.233235838169364,-1.2586142812428067,0.42305278663223783,0.018835816886116012,1.3406732417771552
1.7999999999999972,-25.0,-1.2569220700962778,0.2742287708983707,0.024198509853224633,1.0939090046492572
1.8041999999999971,-25.0,-1.2558251550126842,0.07263356907795693,0.028574145871821662,0.7595977979746331
1.8083999999999971,-25.0,-1.2555346207363725,-0.12720098378590577,0.03161253706372019,0.42854466319920265
1.812599999999997,-25.0,-1.256043424671516,-0.32532918449125403,0.033326715716517005,0.10056309713113637
1.816799999999997,-25.0,-1.257344741409481,-0.5218120847865534,0.03372896810504155,-0.22454740004279622
1.820999999999997,-25.0,-1.2594319897486272,-0.7167135373651151,0.032830778504870366,-0.5469929419607804
1.824999999999997,-25.0,-1.2622988438980878,-0.9100965401694928,0.030642806737027243,-0.86697751518036
1.829199999999997,-8.516002301781967,-1.2659392300587657,-1.1020198333657325,0.027174896676305803,-1.1846957792740453
1.833399999999997,2.5335517941389227,-1.2703473093922286,-1.1607211139845905,0.022436113559209624,-1.2807181051615106
1.837599999999997,9.940289404389901,-1.274990193848167,-1.1307009259115084,0.01731324113856358,-1.2292298520664762
1.841799999999997,14.905174100267232,-1.279512997551813,-1.0417791217809431,0.012396321730297675,-1.0799168270239417
1.845999999999997,18.233235838169364,-1.2836801140389367,-0.9139442701575349,0.008076654422201908,-0.8660644122870893
1.849999999999997,25.0,-1.2873358911195667,-0.7605914062962259,0.004612396773053551,-0.6099564346557718
1.854199999999997,25.0,-1.2903782567447517,-0.554403185263024,0.002172571034430464,-0.2660114053231216
1.858399999999997,25.0,-1.2925958694858037,-0.34991760941876154,0.0011085254131379776,0.07493916946385049
1.862599999999997,25.0,-1.2939955399234788,-0.1470923279494017,0.0014082820909933796,0.41305359509538875
1.866799999999997,25.0,-1.2945839092352764,0.05411698180301272,0.0030604964713749345,0.748494213759389
1.8709999999999969,25.0,-1.2943674413080644,0.2537525108287262,0.00605447332641249,1.0814186933653382
1.874999999999997,25.0,-1.2933524312647495,0.4518504810052636,0.010380148099873844,1.4119718858083146
1.8791999999999969,8.516002301781967,-1.2915450293407285,0.6484375416167374,0.016028035643107102,1.7402781850146916
1.8833999999999969,-2.5335517941389227,-1.2889512791742614,0.7116757150395832,0.022989148383165868,1.8467097915296968
1.8875999999999968,-9.940289404389901,-1.286104576314103,0.6861501664048089,0.030375987549284656,1.8056818097488319
1.8917999999999968,-14.905174100267232,-1.2833599756484837,0.6017574929810523,0.03759871478827998,1.6670785241251038
1.8959999999999968,-18.233235838169364,-1.2809529456765596,0.47854045979449716,0.044267028884780395,1.4643203178505815
1.8999999999999968,-25.0,-1.2790387838373816,0.32992509201066317,0.05012431015618272,1.2197648020131886
1.9041999999999968,-25.0,-1.2777190834693388,0.1286596446928828,0.05500336936423547,0.888020449518488
1.9083999999999968,-25.0,-1.2772044448905673,-0.07077801259484903,0.058555451162309424,0.5597224447902507
1.9125999999999967,-25.0,-1.2774875569409467,-0.2684565010999722,0.060794340941470425,0.23465029797853826
1.9167999999999967,-25.0,-1.2785613829453466,-0.46445175035556346,0.06173294213338458,-0.08743147797508222
1.9209999999999967,-25.0,-1.280419189946769,-0.6588431390464191,0.06138321622148425,-0.40676520372429753
1.9249999999999967,-25.0,-1.2830545625029546,-0.8517099566779152,0.05975615540658706,-0.7235925624888825
1.9291999999999967,-8.516002301781967,-1.2864614023296663,-1.0431281305824402,0.05686178515663153,-1.0381476982568671
1.9333999999999967,2.5335517941389227,-1.290633914851996,-1.1015502393183332,0.052709194363604064,-1.1316437530901886
1.9375999999999967,9.940289404389901,-1.2950401158092695,-1.0713781394686441,0.04818261935124331,-1.077981173424281
1.9417999999999966,14.905174100267232,-1.2993256283671442,-0.9823566428598994,0.043870694657546186,-0.9266342792213016
1.9459999999999966,18.233235838169364,-1.3032550549385837,-0.8544266934601636,0.04016415754066098,-0.7107546231588254
1.9499999999999966,25.0,-1.3066727617124243,-0.7009584557883972,0.03732113904802568,-0.45255447686519595
1.9541999999999966,25.0,-1.3094765955355778,-0.4946562500826995,0.035510921140564894,-0.10651666333234283
1.9583999999999966,25.0,-1.3114552205359087,-0.2900189803213455,0.03508485448723552,0.23665235768675646
1.9625999999999966,25.0,-1.312615296457194,-0.0870261597895198,0.03603146391798255,0.5770595975276938
1.9667999999999966,25.0,-1.312963401096352,0.11434357521166283,0.038339702308093325,0.9148139343542062
1.9709999999999965,25.0,-1.3125060267955053,0.3141083217227802,0.04199895804551015,1.250017310176361
1.9749999999999965,25.0,-1.3112495935086141,0.5122790335485397,0.04699902728621559,1.5827565006375721
1.9791999999999965,8.516002301781967,-1.30920047737442,0.7088558967014322,0.05333005328876588,1.913095427140333
1.9833999999999965,-2.5335517941389227,-1.3063650537876141,0.772177405910308,0.060982434997327216,2.0219673668749003
1.9875999999999965,-9.940289404389901,-1.303276344163973,0.7468614087975037,0.06907030446482681,1.983838249280548
1.9917999999999965,-14.905174100267232,-1.300288898528783,0.662834235692809,0.07700565746194901,1.8486404925665836
1.9959999999999964,-18.233235838169364,-1.2976375615860118,0.5401530766890545,0.08440021943221535,1.6498090251124629
1.9999999999999964,-25.0,-1.2954769492792557,0.39224391721621477,0.0909994555326652,1.409684474729676



==> data/cartpole/cartpole_sindy.csv <==
"1","2","3","4","5","6"
-6.0,-6.0,-6.0,-6.0,-6.0,-6.0
-6.0,-6.0,-6.0,-6.0,-6.0,-2.7972491654870293
-6.0,-6.0,-6.0,-1.4430686548150062,-3.4818972874027505,-4.646821456225881
-6.0,-6.0,-3.849306019435349,-3.952107819522916,-4.403005080127067,-4.026261680280486
-6.0,-6.0,-6.0,-6.0,-6.0,-6.0
-3.939248497333086,-3.170281412961488,-6.0,-6.0,-3.731793640481282,-6.0


==> data/cascaded_tank/cascaded_tank_outcome.csv <==
t,y_val,y_val_kbinn,y_train_sindy,y_val_sindy,y_train_matlab,y_val_matlab,y_train_INN,y_val_INN,y_val_mlp
0,4.9728,5.173565164994738,0,4.9728,5.205,4.9728,5.179070506,5.038991903,5.14576154621519
4,4.9722,5.117805992196414,0,4.9728,5.256839579,4.875582074,5.206933377,4.929293721,5.061100074864636
8,4.9703,5.0541922780958615,0,4.897419874,5.308034046,4.780722484,5.23382668,4.821269861,4.9778614642176215
12,4.988,4.983677968593974,0,4.822896804,5.358102173,4.688165926,5.259388293,4.714760815,4.8958792933737065
16,4.9825,4.907226192112278,0,4.749104874,5.406574506,4.597938048,5.283295845,4.609740256,4.815107669089474
20,4.9685,4.8258395978791055,0,4.675969637,5.453019601,4.510181337,5.305259873,4.506378275,4.7356760449091695
24,4.9706,4.740580576940685,0,4.603500392,5.49704402,4.425155113,5.325068859,4.405048349,4.6578924320039246
28,4.9355,4.6525932821054,0,4.531807401,5.537089815,4.342719495,5.342611431,4.306350571,4.582260080789572
32,4.9041,4.563093290718021,0,4.461113171,5.572635717,4.26340266,5.357880879,4.211066866,4.5094290494708495
36,4.815,4.473349126032051,0,4.391753064,5.604799963,4.188421542,5.370995673,4.12014422,4.44017046336446
40,4.7402,4.384630352068863,0,4.324169678,5.634604987,4.118816933,5.382220885,4.03462731,4.375304465364977
44,4.667,4.298147210674252,0,4.258906847,5.662977416,4.055453488,5.391938123,3.955603141,4.315642423289527
48,4.5742,4.214978759414795,0,4.196592794,5.690748078,3.999019719,5.400648755,3.884118714,4.261911966878822
52,4.4698,4.13601632660679,0,4.137917332,5.718651993,3.950028003,5.408937773,3.821113657,4.214706960314193
56,4.4201,4.061917840209269,0,4.08359889,5.747328381,3.908814573,5.417459473,3.767319825,4.174422002194717
60,4.3481,3.993099893014538,0,4.034335584,5.777320656,3.875539526,5.426873955,3.723196386,4.141226228514485
64,4.2705,3.929760609606912,0,3.990740801,5.80907643,3.850186818,5.437824673,3.688887877,4.11505707758767
68,4.1982,3.871922557461717,0,3.953287586,5.842947509,3.832564264,5.450891072,3.664189622,4.0956192682989485
72,4.1234,3.819488397347999,0,3.922250809,5.879189898,3.822303542,5.466544708,3.648546568,4.082400941985025
76,4.0688,3.772297818503661,0,3.897653547,5.917963796,3.818860189,5.485114923,3.64111252,4.074722942172144
80,4.0255,3.7301670011702255,0,3.879251625,5.959333601,3.821513603,5.506755546,3.640791697,4.071767497592685
84,3.9785,3.6929126544194175,0,3.866535932,6.003267905,3.829367043,5.531449671,3.646347649,4.072648346538343
88,3.9583,3.66035602734032,0,3.858771776,6.049639497,3.841347627,5.558975587,3.656452689,4.0764352484778
92,3.911,3.6323147203448696,0,3.855052312,6.098225363,3.856206334,5.588945621,3.669801325,4.082226023642905
96,3.9196,3.608589534483501,0,3.85436928,6.148706685,3.872518004,5.620805882,3.68515827,4.0891747660861455
100,3.865,3.588950603308042,0,3.855698894,6.200668841,3.888716802,5.653865295,3.701437939,4.096542283267489
104,3.8518,3.573130778073144,0,3.85807214,6.253601406,3.9042611,5.687349935,3.717735674,4.103716322040816
108,3.8354,3.560826480275592,0,3.860645639,6.306124494,3.919279736,5.72043632,3.733339238,4.110219066032246
112,3.8518,3.551703799067694,0,3.862729161,6.353415904,3.933773515,5.752293613,3.747763266,4.115727943400204
116,3.8183,3.5454135938848084,0,3.863817229,6.395367227,3.947744618,5.782135241,3.76071455,4.120052928996723
120,3.8491,3.541605329923308,0,3.863588085,6.432669155,3.961196608,5.809266515,3.772106756,4.123144562426721
124,3.846,3.539945306692024,0,3.861895507,6.46595918,3.974134424,5.833126576,3.78198931,4.125045279151047
128,3.8164,3.540126715560141,0,3.858739133,6.495821587,3.986564386,5.8533253,3.790547273,4.125888942404484
132,3.8528,3.541879803130969,0,3.854228476,6.522787462,3.998494192,5.869674527,3.798041201,4.125861072938676
136,3.8335,3.544975631887276,0,3.84856109,6.547334684,4.009932921,5.882191293,3.804764817,4.125167966406813
140,3.8332,3.5492252054905298,0,3.841972468,6.569887931,4.020891027,5.891100536,3.811017522,4.124019047707977
144,3.8354,3.554476705990469,0,3.834711538,6.590818677,4.031380347,5.896818449,3.817053032,4.122591871774954
148,3.836,3.560608829142761,0,3.827007287,6.610445193,4.041414095,5.899927572,3.823072282,4.121027914922623
152,3.8674,3.567524895877278,0,3.819049125,6.629032548,4.051006864,5.901122337,3.82916793,4.119393526425581
156,3.8323,3.5751430649795624,0,3.810960025,6.646792604,4.060174627,5.901161053,3.835341526,4.117693531112078
160,3.864,3.5833890221478035,0,3.802780511,6.663884024,4.068934734,5.900799578,3.841480019,4.115854219562552
164,3.8637,3.5921869957026984,0,3.794471358,6.680412266,4.077305916,5.900750409,3.847347632,4.113719531924674
168,3.8531,3.601450204605803,0,3.785893627,6.696429584,4.085308283,5.901585892,3.852626123,4.111077757519861
172,3.8808,3.6110740049695935,0,3.776828612,6.71193503,4.092958976,5.903724415,3.856895942,4.107648753826599
176,3.8695,3.620927459742589,0,3.766984964,6.726874453,4.099858887,5.907363685,3.859687855,4.103119165113376
180,3.8723,3.630849006625888,0,3.756011864,6.741140497,4.105304664,5.912470149,3.860509659,4.097159926280299
184,3.8698,3.6406446261035423,0,3.74353843,6.754572605,4.10877103,5.91874647,3.858872246,4.089443636694004
188,3.8732,3.6500902467749032,0,3.729192777,6.766957016,4.109840972,5.925666762,3.854349485,4.079683706096215
192,3.8979,3.65893983018093,0,3.712639686,6.778026765,4.108205742,5.932490393,3.846604163,4.067651536746141
196,3.8759,3.666937533310708,0,3.693614893,6.787461684,4.103664854,5.938315806,3.83541986,4.053198134138452
200,3.9074,3.673835721443858,0,3.671941112,6.794888402,4.096126086,5.942118973,3.820749988,4.036288979969857
204,3.8958,3.6794151157118926,0,3.647556768,6.799771874,4.085605478,5.942846698,3.802723987,4.017008240473055
208,3.9074,3.683504968464349,0,3.620528187,6.796438418,4.072227336,5.939476372,3.78165442,3.995567433246859
212,3.9098,3.6860001742515696,0,3.59104439,6.78291867,4.056224226,5.931089919,3.75802704,3.972300808841264
216,3.8994,3.686874234765044,0,3.559409286,6.76057577,4.03793698,5.916964131,3.732489043,3.947660536697396
220,3.9089,3.6861833606083785,0,3.526029473,6.73068674,4.017814693,5.896605125,3.705811386,3.922189489604553
224,3.8787,3.684064474837333,0,3.491393843,6.694442485,3.996414723,5.869810161,3.678861043,3.8965025616998017
228,3.8705,3.6807224564292818,0,3.456053543,6.652947794,3.97440269,5.836669832,3.652542022,3.871241228606851
232,3.8924,3.676414073443447,0,3.420597757,6.607221339,3.952552481,5.797560971,3.627759754,3.847045872930241
236,3.8833,3.671426276572699,0,3.385629108,6.558195675,3.931746241,5.753130129,3.605361467,3.824510749217674
240,3.875,3.6660557764970543,0,3.351742029,6.50671724,3.912974385,5.704232535,3.58609863,3.8041529070232727
244,3.8689,3.660592250958678,0,3.319494574,6.453546354,3.897335585,5.651863309,3.570592629,3.786390724011944
248,3.8628,3.6553061331756713,0,3.289389643,6.399357224,3.886027215,5.59708068,3.559313473,3.7715276099783126
252,3.8927,3.6504414005176553,0,3.261856679,6.344737935,3.878886123,5.540962103,3.552553464,3.759740756388165
256,3.886,3.646213866825213,0,3.237230876,6.290190459,3.87517568,5.484506958,3.550435977,3.751087732841422
260,3.8695,3.642812080204551,0,3.215740575,6.236130649,3.874760069,5.428593574,3.55291894,3.7455130025177383
264,3.8808,3.640400055672816,0,3.197500271,6.182888243,3.877486154,5.373921543,3.559829423,3.742875821350057
268,3.8454,3.639119521017931,0,3.182515004,6.13070686,3.883183481,5.320989779,3.57089745,3.7429731066103935
272,3.8616,3.6390912855272735,0,3.170700865,6.079744003,3.891664276,5.270053419,3.585768514,3.745548777479456
276,3.8601,3.640414749913352,0,3.161890589,6.03007106,3.902723444,5.221152986,3.604067074,3.7503372310468057
280,3.8701,3.643168971130991,0,3.155863395,5.981673299,3.916138574,5.174107032,3.625391519,3.7570588302277863
284,3.8753,3.6474112966693215,0,3.152365686,5.934449873,3.931669935,5.128563632,3.6493605,3.765449828698879
288,3.8714,3.653179665064478,0,3.151127125,5.888213818,3.949060474,5.084036775,3.675584667,3.775244742762555
292,3.8808,3.660492054807879,0,3.151871492,5.842692052,3.968035823,5.039971667,3.703683317,3.786184712265179
296,3.8515,3.669347790919646,0,3.154309763,5.797525379,3.988304292,4.995803318,3.733261936,3.798004356644339
300,3.8628,3.679727588284031,0,3.158142302,5.752268482,4.009556872,4.951033069,3.763896201,3.810418768401191
304,3.8662,3.6915923319860178,0,3.163041195,5.706389931,4.031467236,4.905264214,3.7951032,3.823106323794458
308,3.8622,3.704879465260969,0,3.168633392,5.659272177,4.053691738,4.858240974,3.82631833,3.835691611089326
312,3.8988,3.719495138993509,0,3.174477053,5.610309032,4.075869411,4.809867976,3.856899297,3.847749929379429
316,3.9019,3.735306471502491,0,3.180057351,5.560075729,4.097621971,4.760232462,3.886119538,3.858803147040936
320,3.9004,3.752130980864754,0,3.184789043,5.509143306,4.118553813,4.70957692,3.913209,3.868345622685805
324,3.904,3.769730179670999,0,3.188038222,5.457880014,4.138244406,4.658274827,3.93735646,3.875848427073743
328,3.9174,3.787803316373325,0,3.189148273,5.406620275,4.153702127,4.606795287,3.957783864,3.880806484298802
332,3.9019,3.805990540220983,0,3.187480166,5.355664685,4.163311991,4.55565025,3.973798717,3.8827725724396567
336,3.9092,3.823884942072264,0,3.182472368,5.305280011,4.167876525,4.505361216,3.984874745,3.881408553212813
340,3.9547,3.841055276730875,0,3.173696325,5.255699196,4.16814699,4.456409936,3.990688157,3.876506501736107
344,3.9409,3.857076059776927,0,3.160895265,5.207121355,4.164823377,4.409183567,3.991182813,3.868031827959917
348,3.9437,3.87156417063222,0,3.144007446,5.159711777,4.158554411,4.363952473,3.986599398,3.856145126477526
352,3.9776,3.88421322054388,0,3.123187966,5.113601922,4.149937549,4.320856804,3.977460055,3.841193805556977
356,3.9864,3.894821195717546,0,3.098789923,5.068889426,4.139518981,4.279880172,3.964546841,3.8237035541542346
360,3.9712,3.9033073779019065,0,3.071332477,5.025638097,4.127793628,4.240869907,3.948856941,3.804351838588636
364,3.9898,3.909712113636176,0,3.041470694,4.983877916,4.115205145,4.203533964,3.93151027,3.7839056932763135
368,3.9931,3.914183766487858,0,3.009943781,4.943605037,4.102145918,4.16749435,3.913672684,3.7631677025381824
372,3.9596,3.916952431475268,0,2.977523964,4.904781789,4.088957067,4.132303125,3.896450936,3.7429000170265
376,3.9913,3.918297958125724,0,2.944968818,4.867336671,4.075928442,4.0974957,3.880801687,3.7237577917160136
380,3.9706,3.918518497446347,0,2.912966847,4.831164357,4.063298628,4.062623105,3.867457439,3.706236945965445
384,3.9956,3.917902074226305,0,2.882093851,4.796125696,4.051254941,4.027302827,3.85685942,3.69062770088874
388,3.9883,3.916705632888479,0,2.85276777,4.762047707,4.039933428,3.991235983,3.84912339,3.676995498211896
392,3.969,3.915140791152785,0,2.825208516,4.728723585,4.029418872,3.954251191,3.844040155,3.6651841764574775
396,3.9696,3.913364405858941,0,2.799416749,4.695912695,4.019744786,3.916297605,3.841103703,3.654840584541448
400,3.9648,3.911474985922701,0,2.775168913,4.663340579,4.010893415,3.877449042,3.839609796,3.6454815816084034
404,3.9666,3.9095092004619496,0,2.752055047,4.63069895,4.002795737,3.837917664,3.838727595,3.636542432720711
408,3.9699,3.9074449582260256,0,2.72953484,4.597645693,3.995331464,3.798019133,3.837626006,3.627463190352623
412,3.9861,3.9052128231468872,0,2.707009185,4.563804869,3.988329037,3.758167836,3.835613051,3.6177786057266905
416,3.9721,3.902715297493199,0,2.683927154,4.528766711,3.981565633,3.718848491,3.832231111,3.607181796254704
420,3.9648,3.899857585108276,0,2.659871802,4.492709987,3.974767158,3.68059731,3.827371008,3.5956009553756223
424,3.9651,3.896581072536408,0,2.634638427,4.458058263,3.967608196,3.643984446,3.821307106,3.58322412779687
428,3.9568,3.892898871553884,0,2.608282093,4.425638168,3.9599834,3.609604959,3.814754097,3.5705367232766263
432,3.9663,3.888916889601634,0,2.58114391,4.396028242,3.952837681,3.578054165,3.80881086,3.5582845084411843
436,3.9672,3.884839901720889,0,2.553850225,4.369771919,3.947298653,3.549925059,3.804918905,3.54743984730394
440,3.9385,3.880957593163207,0,2.527282349,4.347377526,3.944390031,3.525801861,3.804776432,3.539136612678729
444,3.9706,3.877611451886061,0,2.502559334,4.329318285,3.945031635,3.506267627,3.810187717,3.5345621080998075
448,3.933,3.875158707390088,0,2.480986676,4.31603231,3.950039389,3.491885799,3.82295407,3.5348813682803275
452,3.9568,3.8739424486361007,0,2.464009543,4.30792261,3.960125322,3.483211431,3.844703096,3.541130993209187
456,3.9474,3.874284279648065,0,2.453155727,4.305357085,3.975897564,3.480790284,3.87674674,3.554144069313661
460,3.9251,3.876505764590499,0,2.449946395,4.308668532,3.997860352,3.485129662,3.91994978,3.574487941694682
464,3.9626,3.8809725342201262,0,2.455793197,4.31815464,4.026414025,3.496722802,3.974672787,3.602445661755789
468,3.9498,3.888146473981895,0,2.471890317,4.334077991,4.061855027,3.516010676,4.040740896,3.6379985207688335
472,3.933,3.898618751465885,0,2.499104448,4.35666606,4.104375903,3.543384439,4.117505362,3.6808539506335607
476,3.9715,3.913110228372213,0,2.537885304,4.386111218,4.154065307,3.579160271,4.203944608,3.730482426492376
480,3.9382,3.9324384539552,0,2.588225333,4.422570728,4.210907991,3.623561431,4.29881341,3.786194119604593
484,3.9788,3.957532152143391,0,2.649677205,4.466166746,4.274784816,3.676728714,4.400774143,3.847210260775361
488,3.98,3.988435588414584,0,2.72143103,4.516986324,4.345472744,3.738697353,4.508522477,3.912735156823497
492,3.9641,4.025795372661344,0,2.802427536,4.575081403,4.422644842,3.809405016,4.620900039,3.9820247535461295
496,4.0078,4.070251231614633,0,2.891513665,4.640468823,4.505870279,3.888704969,4.7369743,4.054461688889183
500,4.0136,4.122344563470502,0,2.987615503,4.713130314,4.594614331,3.976381566,4.856066316,4.129597312287155
504,4.0404,4.182623220900345,0,3.089868985,4.793012501,4.688238375,4.072167542,4.977773186,4.207196071311056
508,4.0835,4.251745940096507,0,3.197715477,4.880026901,4.785999894,4.175780658,5.101936693,4.287229743483424
512,4.1082,4.330591233693784,0,3.310955095,4.974049927,4.887052473,4.286926031,5.228590777,4.369847718536408
516,4.1299,4.420374589022641,0,3.42972057,5.074922884,4.991764399,4.405329812,5.357899075,4.4553372422335205
520,4.1427,4.522753155193239,0,3.554426521,5.18245197,5.101641401,4.530736736,5.490059039,4.544045163285219
524,4.1888,4.639912779051263,0,3.685667792,5.296176538,5.21672366,4.662913476,5.625208882,4.636296771802641
528,4.2065,4.774637758117134,0,3.824068382,5.415705263,5.33695558,4.801644775,5.763362801,4.732324859409283
532,4.2864,4.930337849307586,0,3.970139859,5.541346066,5.462196798,4.946717307,5.904346059,4.83218866161199
536,4.4161,5.111096952848838,0,4.124128198,5.673339973,5.592222179,5.097900846,6.047776275,4.935725977046685
540,4.5632,5.321823168984341,0,4.285881058,5.811841409,5.726721821,5.254918573,6.193056581,5.042511260811657
544,4.9242,5.568916064381174,0,4.45475309,5.956918187,5.865301048,5.417441147,6.339400923,5.151858089481559
548,5.3851,5.862969175614335,0,4.629561545,6.108551518,6.007480418,5.585058313,6.485870832,5.2628464606503735
552,5.91,6.2488665543485125,0,4.808613533,6.266636003,6.152695716,5.757281607,6.631430407,5.37440002676748
556,6.4178,6.564707277373145,0,4.989811346,6.430979638,6.300297958,5.933536232,6.774981415,5.485358951272929
560,6.8106,6.856606919267907,0,5.170797447,6.601303814,6.449553392,6.113166344,6.915426655,5.594601124197679
564,7.0599,7.129140111856964,0,5.349125924,6.777243312,6.599643494,6.295443057,7.051736161,5.701186135315838
568,7.3883,7.384087551903519,0,5.52249583,6.958346309,6.749664969,6.479579541,7.182986565,5.804484633327938
572,7.6602,7.621499917369503,0,5.688920863,7.144074375,6.898629756,6.664738891,7.30841917,5.904420513263396
576,8.0313,7.842541598496032,0,5.846845559,7.333802473,7.04546502,6.850050523,7.427483569,6.001901478408031
580,8.396,8.048170971770212,0,5.995238423,7.52681896,7.189013158,7.034610298,7.539847194,6.09866276184822
584,8.7576,8.239297137704414,0,6.133581698,7.722325587,7.328031797,7.217497557,7.645411579,6.194759601911554
588,9.0692,8.416724027589758,0,6.261827755,7.919437497,7.461193794,7.397783641,7.74424783,6.288787406434151
592,9.313,8.581184313185677,0,6.380288425,8.117183227,7.587087236,7.574543634,7.836552625,6.378862474872643
596,9.5889,8.733308230502228,0,6.489486949,8.314504709,7.70421544,7.746879332,7.922571806,6.463524678345313
600,9.7552,8.873610564220947,0,6.5900378,8.510257266,7.810996952,7.91393667,8.002508244,6.542348491446767
604,9.9921,9.002486481644095,0,6.682507585,8.703209616,7.906505805,8.074945592,8.076437306,6.615417067551049
608,10.0,9.120229394835611,0,6.767290738,8.89204387,7.992228309,8.229238125,8.144261298,6.682672517831936
612,10.0,9.227039533780337,0,6.844543427,9.075355533,8.067738179,8.376277283,8.205664043,6.7438355668000485
616,10.0,9.32306027159451,0,6.91414677,9.251653504,8.132473194,8.515669716,8.260119913,6.798429776295575
620,10.0,9.40840838415767,0,6.975716306,9.419360073,8.185975906,8.647180031,8.306909053,6.845811878639388
624,10.0,9.483213685629464,0,7.028661558,9.576810926,8.227893639,8.770704084,8.345176881,6.885245534234644
628,10.0,9.54765172667928,0,7.072266688,9.722255141,8.257978491,8.886242262,8.374017064,6.915990569540158
632,10.0,9.601958904292324,0,7.105813077,9.853855191,8.276087335,8.993863996,8.392554241,6.937381266822806
636,10.0,9.646435970181631,0,7.128692958,9.969686942,8.282181814,9.09364349,8.400048428,6.94890991603732
640,10.0,9.681434476522124,0,7.140511942,10.06774788,8.276328346,9.185617007,8.395978252,6.950281054405877
644,10.0,9.707334461773325,0,7.141166077,10.14908101,8.258698122,9.269756286,8.380100065,6.94143972208853
648,10.0,9.724523327258712,0,7.130864722,10.21594301,8.229567107,9.345919627,8.352501364,6.922599363566242
652,10.0,9.733371631337818,0,7.110129645,10.2688912,8.189316036,9.413853701,8.313576919,6.8942102262891725
656,10.0,9.734217211958065,0,7.079748125,10.30849141,8.138430421,9.47320555,8.263979733,6.856920138368676
660,9.9942,9.727357441830913,0,7.040685279,10.33531797,8.077500545,9.523535881,8.204564132,6.811531275618798
664,9.9625,9.713046946285294,0,6.994006538,10.34995376,8.007221464,9.564372104,8.136294523,6.758930533384986
668,9.8898,9.691500580139529,0,6.940798414,10.35299017,7.928393008,9.595242406,8.060160219,6.700021669925355
672,9.8648,9.662898682235388,0,6.882095063,10.34502712,7.841919781,9.615745822,7.977099945,6.635664656648678
676,9.758,9.627391477014204,0,6.81882901,10.32667303,7.748811159,9.62558424,7.887937053,6.56661677186823
680,9.7037,9.585101441612938,0,6.751794443,10.29854487,7.65018129,9.624614413,7.793371008,6.49352046581624
684,9.6094,9.536122540465351,0,6.681641246,10.26126812,7.547249098,9.612880735,7.693958667,6.416880156357929
688,9.5669,9.480516752163611,0,6.608884026,10.21547677,7.441338277,9.590617823,7.590143068,6.337079417352057
692,9.4424,9.418309685847117,0,6.533919503,10.16181336,7.333877297,9.558234514,7.482288266,6.254406857463275
696,9.3384,9.349486959941686,0,6.45705821,10.10092892,7.226391189,9.516303799,7.370730185,6.169109485243865
700,9.1821,9.273993549241784,0,6.378557908,10.03348303,7.117336607,9.46551585,7.255819329,6.081441650551667
704,9.0655,9.191738732813011,0,6.298655135,9.960143779,7.005383124,9.406641235,7.137985313,5.991727968961586
708,8.8995,9.102610012704837,0,6.217596577,9.881587773,6.891532585,9.340485758,7.017754799,5.900388137064823
712,8.7271,9.00649912619847,0,6.135660243,9.798500149,6.776708607,9.267871738,6.895778339,5.807961531197008
716,8.5742,8.903345078944817,0,6.053162914,9.711574563,6.661756578,9.189606783,6.772826245,5.715107890914355
720,8.3566,8.793184490516461,0,5.970464197,9.621513193,6.54744366,9.10648366,6.649765489,5.622586052485483
724,8.1534,8.67617342298495,0,5.887960491,9.52902674,6.434458788,9.019284427,6.527528472,5.531213261979209
728,8.0157,8.55256706122627,0,5.806074082,9.434834426,6.323412667,8.928799009,6.407062438,5.441814217355455
732,7.8091,8.422683794129336,0,5.725240453,9.339663995,6.214837777,8.835854633,6.289276043,5.355157558180926
736,7.6236,8.286869222208917,0,5.645892164,9.244251714,6.109188369,8.74132769,6.174975603,5.271894890791062
740,7.4557,8.145460724686215,0,5.568437681,9.147768059,6.006840467,8.646176521,6.064805607,5.192505908624001
744,7.2747,7.998753164789871,0,5.493235539,9.048357041,5.908091867,8.551469938,5.959196312,5.11726163141376
748,7.1109,7.846967845357245,0,5.420563735,8.948460837,5.813162138,8.458371473,5.858333038,5.046213143141948
752,6.9647,7.690221096192999,0,5.350593408,8.850427922,5.72219262,8.368150613,5.762131644,4.979185506729922
756,6.7837,7.528502175886039,0,5.283361003,8.756344563,5.635246427,8.282147047,5.670284082,4.915832956371288
760,6.5951,7.361646903936287,0,5.21876392,8.668034813,5.552308446,8.201728728,5.582293242,4.855674192130625
764,6.3574,7.189320224867284,0,5.156573373,8.587060517,5.473285334,8.12823896,5.497578778,4.798182991416974
768,6.1544,7.010994043493455,0,5.096468871,8.51472131,5.398005522,8.062901673,5.415562277,4.742853801467723
772,5.9072,6.825927540521552,0,5.038095809,8.452054615,5.326219214,8.006737024,5.335778121,4.689285027911039
776,5.6313,6.633138362763461,0,4.981125406,8.399835645,5.257598385,7.960478804,5.257961106,4.637242705352664
780,5.0045,6.431357841915469,0,4.925319132,8.358577404,5.191736784,7.924493134,5.182132268,4.586723593874899
784,4.8165,6.218917510529486,0,4.870587076,8.328530683,5.12814993,7.898739749,5.108614883,4.53796176002408
788,4.6355,5.993325006291306,0,4.817022994,8.309684064,5.066380661,7.882770968,5.038044145,4.491430228428525
792,4.4961,5.750411407827151,0,4.764915275,8.30176392,5.011854432,7.875783569,4.971338131,4.447809577681288
796,4.374,5.480182295237293,0,4.714751803,8.30423441,4.967466676,7.876697774,4.90962566,4.407919207282918
800,4.2824,5.210789215809895,0,4.667201637,8.316297486,4.932617587,7.884278555,4.854140213,4.372626077873477
804,4.1918,4.976744430163996,0,4.623074006,8.336892887,4.906715962,7.8972461,4.806125852,4.342768915447235
808,4.103,4.76837128403155,0,4.583277011,8.364698144,4.889179199,7.914397515,4.766681197,4.319043549734679
812,4.0035,4.582127910042323,0,4.54875033,8.398128576,4.879433294,7.934728904,4.736635022,4.30192884268304
816,3.9397,4.415713156709648,0,4.520372936,8.435337291,4.876912844,7.957492409,4.716423523,4.291620468791509
820,3.8854,4.267227240901716,0,4.498865758,8.474215189,4.881061046,7.982255448,4.706015468,4.288003069487012
824,3.8116,4.134962537963937,0,4.484686622,8.512942945,4.891329697,8.008925748,4.704876712,4.2906399945937945
828,3.7758,4.017377299987562,0,4.477937545,8.554104313,4.907179195,8.0377076,4.712000648,4.298801020925255
832,3.7173,3.9131148742675954,0,4.478298932,8.598799749,4.928078538,8.069057201,4.72600203,4.311517769148496
836,3.684,3.821013662256546,0,4.485022474,8.647330441,4.953505323,8.103585486,4.745232862,4.3276539404572905
840,3.6306,3.7400901479011366,0,4.496975886,8.699858246,4.982945748,8.141931133,4.767943972,4.34600565868695
844,3.6049,3.669496378554157,0,4.512753784,8.756405684,5.015894611,8.184639128,4.792418064,4.365388564343205
848,3.6056,3.60846330109457,0,4.530823185,8.816855945,5.05185531,8.232059592,4.817129224,4.384748652493825
852,3.5866,3.5562505748973807,0,4.549693921,8.880952884,5.090339845,8.284227238,4.840835197,4.403229073289877
856,3.6059,3.51211056223084,0,4.568074193,8.948301026,5.130868812,8.340820469,4.86267856,4.420242015647277
860,3.5961,3.475280719905992,0,4.584987995,9.018365559,5.172971411,8.401153501,4.882212794,4.435486370025911
864,3.6208,3.444996454349739,0,4.599846755,9.09047234,5.216185442,8.464193144,4.899402796,4.448947098224458
868,3.5937,3.420518353007666,0,4.612452675,9.163807895,5.260057302,8.528622807,4.914580101,4.460862720371466
872,3.6016,3.4011638584112984,0,4.62296823,9.237419414,5.304141991,8.59291503,4.928339897,4.471651976351434
876,3.6407,3.3863303466887524,0,4.631834575,9.310214755,5.348003108,8.655455886,4.941413265,4.481826986498933
880,3.6431,3.375506148655467,0,4.639659537,9.380962443,5.391212853,8.714627707,4.954542254,4.491906660193764
884,3.6513,3.36827607636073,0,4.64711052,9.448291671,5.433352025,8.768952201,4.968324506,4.502307880485939
888,3.6669,3.364316303490864,0,4.654793354,9.510692297,5.474010024,8.817190468,4.983099168,4.5132689759721565
892,3.6843,3.363384863546882,0,4.663135166,9.566514848,5.51278485,8.858467792,4.998864434,4.524791726395369
896,3.6788,3.365307663012345,0,4.672301427,9.613970517,5.549283103,8.892363334,5.015213274,4.536597162294342
900,3.6898,3.3699491875445693,0,4.682121624,9.651131165,5.583691662,8.918956074,5.031346468,4.548135788439555
904,3.7017,3.377173481138388,0,4.692062209,9.675929318,5.617024695,8.938835522,5.046114032,4.558615834319547
908,3.7118,3.3867918297634443,0,4.701252797,9.686267527,5.647221898,8.953038871,5.0581133,4.567072255683307
912,3.7285,3.398509965456837,0,4.708560931,9.687981589,5.67219397,8.962940137,5.065798483,4.572444558843021
916,3.735,3.411881606377128,0,4.71271064,9.686506428,5.690125987,8.970107951,5.067642251,4.573685837087876
920,3.7694,3.426289533919098,0,4.712432331,9.683127324,5.699477405,8.976121006,5.062287491,4.569861831880735
924,3.7874,3.440962322376864,0,4.706624313,9.678894414,5.698982056,8.98240778,5.048689526,4.560240279566446
928,3.7935,3.455030162379548,0,4.694477306,9.674622697,5.687648152,8.990078123,5.026259233,4.54438056577542
932,3.7939,3.4676128289728547,0,4.675572221,9.670892031,5.664758281,8.999819881,4.99490705,4.52216535007766
936,3.8158,3.477919515593123,0,4.649905572,9.668047133,5.630302974,9.011820697,4.955087887,4.4938431271882
940,3.8296,3.4853386878891977,0,4.617865351,9.666197582,5.586000533,9.025752648,4.907732336,4.460003061308368
944,3.8207,3.489498023596031,0,4.580167666,9.665217814,5.533872871,9.040811741,4.854152731,4.421531024419542
948,3.8482,3.490285781205731,0,4.537752203,9.664747129,5.475865888,9.055799856,4.795912795,4.379536262827861
952,3.8653,3.4878324432053507,0,4.491685402,9.664189683,5.413849477,9.069249411,4.734691239,4.335252726237534
956,3.8524,3.4824610344918905,0,4.443070354,9.662714493,5.34961752,9.079565967,4.672143285,4.289929488856773
960,3.8695,3.474622819923344,0,4.392972254,9.659255438,5.284887888,9.085174186,4.609795103,4.244734743843336
964,3.8683,3.464822034110887,0,4.342369365,9.652511253,5.221302444,9.084681465,4.548923536,4.200646773246342
968,3.8573,3.4535522205526097,0,4.292108095,9.640945537,5.160648327,9.077002734,4.490484602,4.158388767249464
972,3.8436,3.441245592767941,0,4.242863065,9.622786745,5.105600367,9.06149441,4.435049614,4.118379749885767
976,3.8454,3.4282474863064487,0,4.195105224,9.596028196,5.055337814,9.038013633,4.382796407,4.080733609625122
980,3.8259,3.414804934870914,0,4.14907831,9.558469428,5.008459176,9.006948462,4.333513205,4.045268027420603
984,3.8051,3.401072312293425,0,4.10478616,9.511636499,4.963740903,8.96917271,4.286663281,4.011563824181832
988,3.792,3.3871181233024577,0,4.062002226,9.459098777,4.920137383,8.925959862,4.24146716,3.979027481109031
992,3.81,3.372934283733099,0,4.020309381,9.403042721,4.876780946,8.878872353,4.197015541,3.946975062754861
996,3.7942,3.3584476339724216,0,3.979157833,9.345397192,4.83298186,8.82960567,4.152397058,3.9147238499943215
1000,3.7835,3.3435341590616763,0,3.937948907,9.287833454,4.788228333,8.779855429,4.106807715,3.8816692873027767
1004,3.7414,3.3280408501554755,0,3.896119169,9.231765168,4.742186515,8.731181482,4.059646388,3.847352549174639
1008,3.72,3.311816060095075,0,3.85321131,9.1783484,4.694700494,8.684889192,4.010583865,3.8115145797505856
1012,3.7157,3.294742323723637,0,3.808929666,9.128481614,4.645792297,8.641950451,3.959595627,3.77412293310564
1016,3.6822,3.2767637386833943,0,3.763168254,9.082805677,4.595661893,8.602949478,3.906964038,3.735380442740662
1020,3.6669,3.257956959863927,0,3.716014085,9.041703856,4.544687191,8.568084109,3.853234991,3.695696843836034
1024,3.6635,3.2385411974109646,0,3.66772577,9.00530182,4.493424038,8.537192385,3.799163439,3.655650720393568
1028,3.6184,3.2187998042116943,0,3.618697229,8.973467638,4.442606221,8.509803909,3.74564823,3.6159370234718367
1032,3.5824,3.19906251361632,0,3.569421887,8.945811781,4.393145469,8.485249805,3.693650933,3.5773003843059827
1036,3.5811,3.1796697752136915,0,3.520454341,8.921687121,4.346135807,8.462766214,3.644108207,3.5404594376539484
1040,3.5515,3.1609425102161213,0,3.472365842,8.900188929,4.303562908,8.441570176,3.597881863,3.50606431331115
1044,3.4905,3.143148996835333,0,3.425713714,8.880154881,4.266160093,8.420965713,3.555678978,3.474632310916656
1048,3.4746,3.126488331880066,0,3.381008318,8.860267062,4.233636186,8.400399578,3.518028277,3.446531135637912
1052,3.4289,3.1110999342751486,0,3.338679958,8.841200645,4.205709575,8.379480873,3.485257811,3.421967735248396
1056,3.3953,3.097154095285385,0,3.299064121,8.823011991,4.182108212,8.358009954,3.457469532,3.4009779068139143
1060,3.3519,3.0847534859733914,0,3.262374913,8.805113665,4.162569616,8.335929135,3.434588718,3.3834660359029223
1064,3.3263,3.07396207793275,0,3.22870054,8.786984287,4.14684087,8.313286938,3.416394046,3.369234837667075
1068,3.3159,3.064818964305085,0,3.198021115,8.76816853,4.134678622,8.290187252,3.402552947,3.358014204409046
1072,3.2741,3.0573468898408263,0,3.170220189,8.748277126,4.125849083,8.266721445,3.392686266,3.3495070930724995
1076,3.2558,3.051555789024593,0,3.145114218,8.726986859,4.120128033,8.242911586,3.386405299,3.3434164834115
1080,3.239,3.0474435793777386,0,3.12248584,8.70404057,4.117300814,8.218688759,3.383362766,3.3394807314860646
1084,3.2421,3.044996422208471,0,3.102115884,8.679247156,4.117162333,8.193851902,3.383279785,3.337490608332159
1088,3.2284,3.044190415317592,0,3.083816985,8.652481567,4.119517063,8.168094387,3.38593955,3.337283976354982
1092,3.1957,3.04499321667953,0,3.067442889,8.62368481,4.124179041,8.141029575,3.391188745,3.338745093208315
1096,3.2241,3.0473663022367257,0,3.052888222,8.592863945,4.130971871,8.112240109,3.398930453,3.3417995760683654
1100,3.2308,3.0512703344242014,0,3.040091708,8.560092092,4.139728718,8.081346449,3.409079113,3.3463828888985447
1104,3.232,3.056668696662886,0,3.029017833,8.52550842,4.150292316,8.048057452,3.421531095,3.3524180651965216
1108,3.2317,3.0635290301415474,0,3.019625096,8.489318158,4.162514962,8.012244969,3.436144829,3.3598025040825497
1112,3.2305,3.0718254774301554,0,3.011847534,8.451792589,4.176258519,7.97399366,3.452707896,3.3683860023828163
1116,3.2177,3.081537232775766,0,3.005572439,8.41326905,4.191394412,7.933600601,3.470925282,3.377962177375526
1120,3.2375,3.092644950430984,0,3.000619685,8.374150934,4.207803635,7.891593745,3.490412282,3.3882642836680263
1124,3.2464,3.1051225080477223,0,2.996732076,8.334907691,4.225376345,7.848674362,3.510715409,3.398978657073409
1128,3.2567,3.1189271702957777,0,2.993578874,8.296074823,4.242701911,7.805681032,3.531342843,3.409766866774317
1132,3.2787,3.1339913131977024,0,2.990778279,8.258253889,4.258750713,7.763501763,3.551796315,3.4202877517751
1136,3.315,3.1502174289577787,0,2.987927027,8.222112504,4.273831768,7.722984685,3.57159859,3.4302149777082995
1140,3.3205,3.167471975142803,0,2.984624061,8.188384338,4.288222836,7.684863976,3.590353994,3.4392811870821376
1144,3.3217,3.185590640808768,0,2.980511799,8.157871203,4.302170416,7.649669267,3.607777194,3.447295496580753
1148,3.3687,3.2043873955450577,0,2.975316642,8.132748652,4.315889749,7.617670275,3.623717455,3.454161018329393
1152,3.3495,3.22366730324364,0,2.968866826,8.113239145,4.329564813,7.588844029,3.638179036,3.4598879316772706
1156,3.3983,3.2432426181862684,0,2.961110788,8.097748942,4.343348329,7.562881838,3.651314091,3.464588727436379
1160,3.3931,3.262946487080562,0,2.952117912,8.084873261,4.357361758,7.539217033,3.663415697,3.468473391545139
1164,3.4075,3.282645672159651,0,2.94207129,8.073396272,4.371695302,7.517097885,3.674872558,3.4718177905197427
1168,3.4276,3.3022459395709705,0,2.931244398,8.062291104,4.386407901,7.495672392,3.68613726,3.4749409621975134
1172,3.4447,3.321694600685909,0,2.91997065,8.050719837,4.401527237,7.474088681,3.697661357,3.4781601852160087
1176,3.4789,3.3409764717160897,0,2.908606841,8.038033508,4.417049734,7.451580957,3.709856525,3.481764103606169
1180,3.478,3.3601089809779934,0,2.89749507,8.023772109,4.432940552,7.42757326,3.723038555,3.485972750498205
1184,3.482,3.379134006990766,0,2.886927572,8.007664587,4.449133595,7.401747606,3.737394314,3.4909157461948848
1188,3.5073,3.3981103209052934,0,2.877112363,7.989628845,4.465531507,7.37407199,3.752936578,3.496601845738605
1192,3.5369,3.4171019962658757,0,2.868140875,7.969771737,4.482005671,7.344795611,3.769510873,3.5029242688598776
1196,3.5235,3.436167913988479,0,2.859969262,7.948389078,4.498396211,7.314441259,3.786795986,3.509661464584973
1200,3.5702,3.455349909345502,0,2.852420449,7.925965633,4.514511992,7.28372169,3.804317006,3.51648662126965
1204,3.5488,3.474659010984238,0,2.845184396,7.903175125,4.530130617,7.253475097,3.821489457,3.5229991950127517
1208,3.5662,3.494063602506598,0,2.837841107,7.88088023,4.544998433,7.224553224,3.83767995,3.5287650668538744
1212,3.6147,3.5134827376252424,0,2.829906292,7.860132581,4.558830525,7.197729868,3.852247226,3.5333475994960883
1216,3.6226,3.532783963039919,0,2.820876887,7.842172765,4.570797217,7.173617252,3.864605516,3.536347522025679
1220,3.658,3.551788442409165,0,2.810273779,7.828430324,4.57747722,7.152583819,3.87429875,3.537456174997262
1224,3.6428,3.570286433206849,0,2.79770265,7.820261294,4.579284793,7.134719778,3.881023786,3.536468619720582
1228,3.6892,3.588056610319417,0,2.782888849,7.816818087,4.577349496,7.119843423,3.884685382,3.533323689003491
1232,3.6742,3.604890693837609,0,2.765702752,7.816823875,4.572725041,7.107515331,3.885397363,3.528103826680298
1236,3.687,3.620617268474687,0,2.746174092,7.819234592,4.566389294,7.097097469,3.883505975,3.5210528546104776
1240,3.7395,3.635122236756701,0,2.724490886,7.823138269,4.559244275,7.087850625,3.879555044,3.5125531674063537
1244,3.7578,3.6483618136929823,0,2.700988411,7.827755029,4.552116154,7.07900565,3.874264422,3.5031116112188743
1248,3.753,3.66036631245509,0,2.676123378,7.832437087,4.545755258,7.069880245,3.868471143,3.493318010313672
1252,3.7505,3.671236808618832,0,2.650444639,7.836668753,4.540836066,7.059948006,3.863105414,3.4838259424922167
1256,3.7704,3.68113379359703,0,2.624568395,7.840066431,4.53795721,7.048901918,3.859111767,3.475297443064343
1260,3.8076,3.690261452682122,0,2.599152261,7.842378617,4.537641474,7.036694103,3.857395889,3.46836162985858
1264,3.8036,3.698851476447449,0,2.574855658,7.843485902,4.540335798,7.023527043,3.85878049,3.463582996480125
1268,3.7856,3.707148837863573,0,2.552315269,7.843400968,4.546411273,7.009827256,3.86396645,3.4614350222274752
1272,3.7966,3.715400859528536,0,2.532122509,7.842268594,4.556163144,6.996176509,3.87349282,3.4622746597710767
1276,3.8027,3.723850282750172,0,2.514797742,7.840365649,4.569810809,6.98322445,3.887711138,3.4663265196532507
1280,3.8216,3.7327317507988655,0,2.500761007,7.838101099,4.587497821,6.97159866,3.906788657,3.4736896729344293
1284,3.8064,3.7422704212700015,0,2.490315931,7.836015999,4.609291883,6.961802958,3.930715954,3.4843442501495065
1288,3.8399,3.7526809369619456,0,2.483643819,7.834783502,4.635184855,6.954112741,3.959318294,3.498162039977468
1292,3.8488,3.7641645814589273,0,2.480794963,7.835208852,4.665092746,6.948536657,3.992304534,3.514938603995607
1296,3.8515,3.776906834531552,0,2.481701868,7.838229386,4.698855722,6.944768593,4.029284422,3.5344069287858177
1300,3.8686,3.791071946744048,0,2.486194723,7.844914136,4.7362381,6.942187937,4.069830279,3.5562771703984346
1304,3.8814,3.806800540429258,0,2.494028799,7.852115683,4.776928352,6.93989339,4.113498164,3.580249453813828
1308,3.8677,3.824205772525344,0,2.504914918,7.855807991,4.820556826,6.936768135,4.159877048,3.60604876049541
1312,3.882,3.843375248479621,0,2.518551953,7.855636857,4.866908936,6.931578174,4.208590356,3.6334243706705776
1316,3.8885,3.8643707777797456,0,2.534651194,7.851292564,4.915865187,6.923071574,4.259339203,3.66218053836257
1320,3.937,3.887234927913617,0,2.552960125,7.842509875,4.967301769,6.910062732,4.311889488,3.692167369726484
1324,3.9165,3.911996067276508,0,2.57328333,7.829068032,5.021090231,6.891565561,4.366078478,3.723285234987178
1328,3.94,3.9386751847626487,0,2.595479419,7.810790762,5.077097473,6.866852853,4.421798929,3.755476009106943
1332,3.9715,3.967292295152408,0,2.619464783,7.787546271,5.135185755,6.835519899,4.478975733,3.78870552854296
1336,3.9849,3.997869902504856,0,2.645193841,7.759247248,5.19521269,6.797496753,4.537559206,3.8229595812749855
1340,3.9928,4.030436861924731,0,2.672648305,7.725850861,5.257031247,6.753036746,4.59748082,3.8582131481475104
1344,4.0191,4.065026641372213,0,2.701811341,7.687358762,5.32048975,6.702660602,4.658651788,3.894431075056442
1348,4.0682,4.101675616561032,0,2.732644767,7.643817084,5.385431881,6.64707501,4.720940089,3.9315509578271937
1352,4.0945,4.140418103019573,0,2.765078724,7.595316438,5.451696675,6.587076868,4.784158598,3.969475148346878
1356,4.1094,4.181279625954007,0,2.798988672,7.541991921,5.519118523,6.523469912,4.848063664,4.008072106977028
1360,4.121,4.224270392322009,0,2.834187222,7.484023109,5.587527173,6.456971156,4.91237731,4.047192162066217
1364,4.1558,4.269380268617382,0,2.87043535,7.42163406,5.656747727,6.38814559,4.976783615,4.086671393058544
1368,4.175,4.31657618414514,0,2.907448462,7.355093312,5.726600644,6.317360238,5.040975435,4.1263709083005455
1372,4.1836,4.365802214580315,0,2.944922315,7.284713886,5.796901738,6.244776804,5.104646142,4.166187378485697
1376,4.2422,4.416984296873373,0,2.982551578,7.210853283,5.867462177,6.170331921,5.16754628,4.206124516110831
1380,4.2446,4.470038903397293,0,3.020055588,7.133913488,5.938088488,6.093809428,5.2294944,4.246355833831723
1384,4.2895,4.524884419703405,0,3.057219809,7.054340965,6.00858255,6.014866562,5.290398488,4.287252450501336
1388,4.3789,4.581454709175092,0,3.093908845,6.972626659,6.078741599,5.933114102,5.350266932,4.329132845100079
1392,4.3877,4.639715009622266,0,3.130083556,6.889305998,6.148358228,5.84818825,5.40922272,4.371995753284505
1396,4.5046,4.699674266309166,0,3.165815781,6.804953176,6.217220384,5.75981361,5.467476078,4.415446546217286
1400,4.562,4.761398185136608,0,3.201280802,6.718347614,6.28511137,5.667864483,5.525321372,4.459029066131521
1404,4.6255,4.825020550305515,0,3.236739062,6.628473456,6.351809844,5.572389781,5.583113239,4.502838845378301
1408,4.695,4.89074509148684,0,3.272529745,6.53571905,6.417704719,5.473623218,5.641211992,4.547141698922539
1412,4.7793,4.958849039457804,0,3.309030124,6.440496829,6.485801038,5.371970532,5.699962716,4.59222938652869
1416,4.8855,5.029682100425569,0,3.346617288,6.343243318,6.556057621,5.267980584,5.759662361,4.638368883350003
1420,4.9734,5.103657284722662,0,3.385648173,6.244419128,6.627948972,5.162314635,5.820516506,4.685757631177783
1424,5.0259,5.181242195307078,0,3.426417854,6.144508959,6.700992571,5.055691507,5.882621811,4.734503844328594
1428,5.1461,5.26295214542607,0,3.469123864,6.044021599,6.774748865,4.948858927,5.945960596,4.784618430070791
1432,5.1733,5.3493415153868495,0,3.51385257,5.943489926,6.848821276,4.842539588,6.010392195,4.836001416171256
1436,5.2911,5.441012135057394,0,3.560563504,5.843470903,6.922856197,4.737425725,6.075670634,4.888456091997586
1440,5.3481,5.538648082884416,0,3.609086384,5.744545585,6.99654299,4.63414866,6.141481672,4.941715265479775
1444,5.4229,5.643088278534924,0,3.659148054,5.647319113,7.069613991,4.53328216,6.207458025,4.995457600511067
1448,5.534,5.755517978660563,0,3.710396502,5.552420718,7.141844507,4.435346563,6.273224023,5.049347290072824
1452,5.6744,5.878042617014066,0,3.76243234,5.460503716,7.213052816,4.340823105,6.338444259,5.103080279986065
1456,5.7452,6.018502168764205,0,3.814866721,5.372245515,7.283100167,4.250175856,6.40284024,5.156402618912507
1460,5.8328,6.149782452128581,0,3.867356991,5.288347611,7.351890781,4.163874696,6.466246391,5.209162312275275
1464,5.9161,6.27705313949007,0,3.919652061,5.209535585,7.419371852,4.082435059,6.528608123,5.261310040414782
1468,6.0613,6.4013853579206765,0,3.971626234,5.136559111,7.485533544,4.006412771,6.590000286,5.312916296240814
1472,6.1517,6.523180852242726,0,4.023286406,5.070191947,7.550408991,3.93641709,6.650621104,5.364165768615001
1476,6.2271,6.642645467844251,0,4.074783743,5.011231943,7.6140743,3.873110567,6.710766624,5.415334852454883
1480,6.347,6.759919510082961,0,4.126392988,4.960501034,7.676648552,3.81717989,6.770810451,5.466775179987415
1484,6.4154,6.875112104026146,0,4.178493277,4.918845246,7.738293794,3.769298969,6.831141418,5.518857905133308
1488,6.5579,6.988322406754596,0,4.231522688,4.887134692,7.799215049,3.730077704,6.892135843,5.571952171219772
1492,6.6299,7.099636180916056,0,4.285931893,4.866254267,7.85966031,3.700015139,6.954102804,5.626374987195993
1496,6.7169,7.209121703959834,0,4.342141766,4.856541912,7.919920542,3.679445649,7.017255755,5.682362868874353
1500,6.7825,7.316811911152028,0,4.400494171,4.85746674,7.980329679,3.668484348,7.081663608,5.74002458303844
1504,6.8814,7.422701524118647,0,4.461200656,4.868439101,8.04126463,3.667022316,7.147267775,5.79934909713875
1508,7.0043,7.526727323343799,0,4.524318548,4.88888731,8.103145273,3.674699886,7.213855577,5.860172081073925
1512,7.1426,7.628765897774858,0,4.589735691,4.918257645,8.16643446,3.690961745,7.281087865,5.922194145084542
1516,7.2598,7.72863972654293,0,4.657154259,4.956014348,8.23163801,3.71508404,7.348538251,5.985013047069565
1520,7.4502,7.8261241174904,0,4.726130931,5.001639626,8.298004314,3.74625142,7.41570924,6.048141192074107
1524,7.5488,7.920939117672361,0,4.796103121,5.054633649,8.36074866,3.783622078,7.48209985,6.111072272587275
1528,7.7493,8.012789531251308,0,4.866442416,5.114514549,8.419774298,3.826421184,7.54723659,6.173320098849816
1532,7.94,8.101410939903012,0,4.936525938,5.180818424,8.475503158,3.873984637,7.610708428,6.234457189972546
1536,8.0459,8.186589619901348,0,5.005777239,5.253099337,8.528303032,3.925818038,7.67222474,6.294176159865282
1540,8.1973,8.268163794898312,0,5.073736555,5.330929311,8.578487579,3.981622632,7.731607949,6.352284809117275
1544,8.3917,8.346036827816569,0,5.140092106,5.413898335,8.626316324,4.041287174,7.788829921,6.408741329419843
1548,8.5034,8.42017029892023,0,5.204698368,5.501614363,8.671994655,4.104868836,7.84398164,6.463623856316639
1552,8.6081,8.490583559384696,0,5.267579727,5.593703311,8.715673825,4.172546612,7.897268942,6.517123498735376
1556,8.7527,8.557339826782252,0,5.328903561,5.689809059,8.757450952,4.244550732,7.94895845,6.569490591669549
1560,8.8714,8.620534444640105,0,5.388944751,5.789593451,8.797369021,4.321091163,7.999332271,6.620993330978775
1564,8.9212,8.680279952969482,0,5.448022056,5.892736296,8.835416879,4.40228715,8.048641542,6.671871027455172
1568,9.0228,8.73668535389496,0,5.506447817,5.998935365,8.871529239,4.488079845,8.097047963,6.722275819658196
1572,9.1189,8.789837083573468,0,5.564460519,6.107906393,8.90558668,4.578208433,8.144579282,6.772231763075319
1576,9.2401,8.839776436170093,0,5.622164387,6.219383081,8.937415644,4.672176838,8.19108696,6.82158758063495
1580,9.3188,8.88648799907002,0,5.679473266,6.333117091,8.96678844,4.769258884,8.236237655,6.870010033443851
1584,9.396,8.9298915226716,0,5.736077133,6.44887805,8.993423239,4.868515846,8.279509608,6.916977666678189
1588,9.4409,8.969841972121138,0,5.791440606,6.566453549,9.016984081,4.968838907,8.3201991,6.961787620600076
1592,9.5377,9.006147633210135,0,5.844802084,6.685649144,9.037080867,5.069011752,8.357468064,7.003611198827177
1596,9.5645,9.038585619359043,0,5.895224703,6.8062359,9.053269366,5.167766314,8.390367711,7.0415222404749205
1600,9.6359,9.066931435705763,0,5.941655261,6.922774243,9.065051209,5.263837752,8.417915953,7.07458393580465
1604,9.6381,9.090978130601917,0,5.983004901,7.031776514,9.071873894,5.356055308,8.439150965,7.101905485811587
1608,9.6841,9.110550692980262,0,6.018251143,7.133329314,9.073130784,5.443381013,8.453198547,7.122708173613441
1612,9.6799,9.125511677117707,0,6.04651527,7.227504759,9.068161105,5.524992547,8.459337557,7.136383335258472
1616,9.668,9.135760139452296,0,6.067138315,7.314360477,9.05624995,5.600312016,8.457063917,7.142542133118903
1620,9.6817,9.141225283065715,0,6.079735031,7.393939613,9.036628275,5.669043245,8.446129846,7.141040273344171
1624,9.6967,9.141859552199472,0,6.084217802,7.466270825,9.008472904,5.731160681,8.426560123,7.131983199175841
1628,9.6841,9.13763466034611,0,6.080784641,7.531368287,8.970906523,5.786884359,8.398661246,7.115722715635674
1632,9.7012,9.128540115046825,0,6.069890316,7.589231687,8.922997683,5.836597046,8.363001045,7.092830447605746
1636,9.6878,9.114583954507276,0,6.052203628,7.639846227,8.864822107,5.880783592,8.320349833,7.064045709432933
1640,9.628,9.095797306199415,0,6.028540049,7.683182626,8.801256515,5.919916844,8.271645171,7.030240668293375
1644,9.5938,9.072239577673574,0,5.999802524,7.719197114,8.733870265,5.954391056,8.21792619,6.992364654399889
1648,9.566,9.04400292009139,0,5.966934846,7.747831439,8.66357548,5.984417228,8.160266085,6.9513800874098415
1652,9.4879,9.011215923660677,0,5.930866002,7.769012863,8.59122193,6.009989811,8.099730828,6.9082268208648685
1656,9.4601,8.974044383655311,0,5.892477967,7.78265416,8.517597036,6.030840764,8.037327928,6.863774359750405
1660,9.4205,8.932689678614857,0,5.852583023,7.788653621,8.443425868,6.046460846,7.973986691,6.818804640341182
1664,9.3179,8.887383487645643,0,5.811909796,7.786895053,8.369371145,6.056125044,7.910510078,6.773978333967556
1668,9.2554,8.83838130908586,0,5.771089779,7.777247773,8.296033237,6.058974257,7.847583356,6.72984631297532
1672,9.1992,8.785955301276196,0,5.730653011,7.759566618,8.223950161,6.054078794,7.785773063,6.686849860625101
1676,9.1031,8.730387276350683,0,5.691039121,7.733691937,8.153597588,6.040573875,7.725527916,6.645329449073581
1680,9.0689,8.671961946182073,0,5.652601797,7.699449592,8.085388833,6.017747393,7.667182931,6.60552753505132
1684,8.9468,8.610962149332579,0,5.615612326,7.656650963,8.019674865,5.985152696,7.610985632,6.567615018443333
1688,8.8641,8.547665045938116,0,5.580271866,7.605092942,7.9567443,5.942678026,7.5571034,6.531697431557613
1692,8.8128,8.482339570446973,0,5.546725275,7.544557938,7.896823405,5.890595039,7.50564154,6.497830501138983
1696,8.7179,8.415245178611972,0,5.515066818,7.474813873,7.840076095,5.829556478,7.456659804,6.466035364092024
1700,8.598,8.346630678697338,0,5.485354596,7.395614184,7.786603937,5.760554885,7.410171097,6.436298972771384
1704,8.4906,8.276732869001698,0,5.457615814,7.309094685,7.736446144,5.68484955,7.366144575,6.408574436785547
1708,8.439,8.205774910794652,0,5.431844575,7.21911757,7.689579583,5.603887277,7.324501131,6.382781320144352
1712,8.3514,8.13396478249012,0,5.407999876,7.126527294,7.645918766,5.519209205,7.285122551,6.3588107469096045
1716,8.2373,8.06149257214307,0,5.386007893,7.032107554,7.605315858,5.432372866,7.247837067,6.336515927611266
1720,8.117,7.988527674729024,0,5.3657572,6.93660747,7.567560672,5.344867778,7.212426066,6.315717251164031
1724,8.0548,7.915215108907091,0,5.347095005,6.840741587,7.53238067,5.258069897,7.178618538,6.2961976533472
1728,7.9641,7.841672786659219,0,5.329825943,6.745189873,7.499440965,5.173169984,7.146110177,6.2777173427668025
1732,7.9059,7.767988986984353,0,5.313716364,6.650597719,7.467702232,5.09115,7.114570224,6.260018755291073
1736,7.8054,7.694220616583784,0,5.298506579,6.557575939,7.43537434,5.012736248,7.083653979,6.242836308898969
1740,7.753,7.620394178170896,0,5.283916698,6.466700772,7.402767258,4.938402479,7.053038555,6.225920589728543
1744,7.6629,7.546507226848057,0,5.269668728,6.378513879,7.370258247,4.868375179,7.022424292,6.209043068523529
1748,7.5662,7.472533817160076,0,5.255502469,6.293522346,7.338172834,4.802659253,6.99157851,6.192024931493681
1752,7.5463,7.398431245785213,0,5.241194424,6.212198681,7.306784807,4.741075577,6.960346088,6.174746413571685
1756,7.4316,7.324146980317042,0,5.226582888,6.134980816,7.276316213,4.683352882,6.928650111,6.157146416991685
1760,7.4163,7.249629285965519,0,5.21156858,6.062272107,7.246937366,4.62915744,6.896516775,6.139241425042682
1764,7.337,7.174833680941147,0,5.196128034,5.994441334,7.218766839,4.578205852,6.864043388,6.121100875233187
1768,7.2943,7.09973206071696,0,5.180308682,5.931822699,7.191871467,4.530302088,6.831403781,6.102851625340446
1772,7.1987,7.024318053968193,0,5.164216,5.874715828,7.166266349,4.48538472,6.798817215,6.084653463675076
1776,7.1365,6.948611184540656,0,5.148005838,5.823385771,7.141914845,4.443578153,6.766514821,6.066674788852084
1780,7.1188,6.872677426491978,0,5.131854845,5.778063002,7.118728576,4.405175595,6.73471457,6.049073279679879
1784,7.0367,6.7964769029386,0,5.115940366,5.738943416,7.096567427,4.370635566,6.703568225,6.031957440709543
1788,6.9625,6.71998429478356,0,5.100408328,5.706188334,7.075239544,4.340554547,6.673144702,6.015372491925811
1792,6.9277,6.643150239397935,0,5.085344178,5.679924501,7.054501336,4.315589671,6.643400509,5.999281538791179
1796,6.8844,6.565877350412991,0,5.070756256,5.660244082,7.034057473,4.296402716,6.61416349,5.983551673388773
1800,6.7938,6.48799346340418,0,5.056556608,5.647204669,7.013560887,4.283596357,6.585118502,5.967944967295793
1804,6.7446,6.409229131286182,0,5.042545503,5.641416767,6.992612774,4.277617243,6.555834767,5.952138379016013
1808,6.73,6.329186858472121,0,5.028419685,5.647975618,6.970762589,4.27869999,6.525765362,5.935724289743527
1812,6.6693,6.24731712959945,0,5.013783439,5.66611783,6.947508053,4.286800334,6.494302324,5.91824951739817
1816,6.6079,6.162880357829576,0,4.998173882,5.693547017,6.922295145,4.301576545,6.46079639,5.899230044381479
1820,6.5594,6.074904188324108,0,4.981095161,5.728124269,6.894518109,4.322382201,6.424622949,5.878199310867405
1824,6.4834,5.982095545370512,0,4.962056967,5.767868147,6.86351945,4.348284125,6.385216107,5.854732170422711
1828,6.3992,5.882651772658796,0,4.940619631,5.810954682,6.828589935,4.378126139,6.342115405,5.828478335155108
1832,6.3497,5.773696819793663,0,4.916423733,5.855717381,6.788968593,4.410579653,6.29500557,5.799190871381747
1836,6.3354,5.647324599651185,0,4.889222078,5.900647221,6.74388282,4.444242127,6.243732127,5.766740192796818
1840,6.2588,5.5282783520160175,0,4.858895445,5.944392651,6.694613669,4.477701989,6.188299978,5.73111361571139
1844,6.2063,5.414063457649323,0,4.825447882,5.985759595,6.642098373,4.509634777,6.128881925,5.692424507259011
1848,6.1065,5.303004138172326,0,4.789000235,6.023711445,6.586312441,4.538868698,6.065787564,5.650892379799491
1852,6.0394,5.194445193625785,0,4.749775154,6.05736907,6.527259761,4.564455993,5.999416312,5.606808435215584
1856,6.0027,5.088088547964643,0,4.708060352,6.086010808,6.464972591,4.585713718,5.930222689,5.560510700806956
1860,5.8929,4.983812760855651,0,4.664176593,6.109072471,6.399511561,4.602247102,5.858676317,5.512354402574013
1864,5.805,4.881590323894768,0,4.618453948,6.126147342,6.330965677,4.613953163,5.785209004,5.462668194644549
1868,5.7119,4.781439037492498,0,4.571201551,6.136986177,6.259452315,4.620969469,5.710173966,5.41172050033279
1872,5.6185,4.683389901762874,0,4.522678187,6.141497205,6.185117227,4.623635299,5.633822725,5.359700721606989
1876,5.5496,4.587460666834563,0,4.473076922,6.139746127,6.108134536,4.622410594,5.556284721,5.306700793724656
1880,5.0567,4.493637506705069,0,4.422515478,6.131956114,6.028706739,4.617781365,5.477563696,5.252711357454405
1884,4.9819,4.401868459555191,0,4.371030312,6.118507813,5.947064705,4.610180969,5.397563248,5.197641857379821
1888,4.9014,4.312055640630836,0,4.318588934,6.099939341,5.863467678,4.599924293,5.316097413,5.141326083030775
1892,4.8217,4.2240638334829805,0,4.265102294,6.076946288,5.778203272,4.587138324,5.232946157,5.083565740641679
1896,4.7304,4.1377328859282425,0,4.210445845,6.050381715,5.691587478,4.571734146,5.147902093,5.024168792241614
1900,4.6893,4.052897041741239,0,4.154494045,6.021256158,5.603964656,4.553400226,5.060823136,4.962992204551492
1904,4.6111,3.969412154920099,0,4.0971489,5.990737624,5.515707542,4.531645908,4.97168812,4.899989133843093
1908,4.5095,3.887185404198509,0,4.038369803,5.955951798,5.427217243,4.50583574,4.880635648,4.83524626068313
1912,4.45,3.806205152171443,0,3.978197121,5.911399486,5.338923242,4.475282132,4.787990156,4.7690113538417735
1916,4.3792,3.7265734058881375,0,3.916763471,5.858421408,5.251283391,4.439328725,4.69429418,4.7017253793248255
1920,4.2901,3.64850977321247,0,3.854304383,5.798377969,5.164783918,4.397459826,4.600288607,4.634011318285886
1924,4.2272,3.572452814343788,0,3.791155802,5.732543613,5.079939424,4.349385068,4.506911648,4.566672266853459
1928,4.1674,3.4990172595275237,0,3.727746845,5.662106821,4.99729288,4.295091289,4.415267084,4.500655666398717
1932,4.1088,3.428863871710532,0,3.664595573,5.588170114,4.917415635,4.234888986,4.32659072,4.437012427137422
1936,4.0111,3.362652690237178,0,3.602302071,5.511750052,4.840907406,4.169417743,4.242201854,4.376836850765452
1940,3.9376,3.3009777587293736,0,3.541544335,5.433777231,4.768505519,4.099596669,4.163455147,4.321206958851174
1944,3.8543,3.2442973582638643,0,3.483072688,5.355096287,4.705898682,4.02656723,4.09167119,4.271116471328382
1948,3.8054,3.1928805694723845,0,3.427698746,5.276465893,4.65541004,3.95163311,4.028072881,4.22741826018488
1952,3.7264,3.146771519825836,0,3.376276044,5.198558764,4.616238595,3.876147293,3.973685926,4.190756494634461
1956,3.6733,3.105779396407629,0,3.329658324,5.121961649,4.587622063,3.801460567,3.929295477,4.161553241539881
1960,3.5882,3.0697085315294093,0,3.288653914,5.047175339,4.568836875,3.728810283,3.895356057,4.139969300521281
1964,3.5308,3.0382422596928014,0,3.25396689,4.97461466,4.559198175,3.659248861,3.871978522,4.125922114092251
1968,3.4618,3.011027057115818,0,3.22613309,4.90460848,4.558059823,3.593583266,3.85890296,4.119089360429628
1972,3.4438,2.9877490473151083,0,3.205468274,4.837399702,4.56481439,3.532301442,3.855539346,4.118952029840553
1976,3.3715,2.968182126798791,0,3.192027167,4.773145271,4.578893164,3.47556406,3.861029094,4.124838875208242
1980,3.3764,2.952202848551009,0,3.185599316,4.711916167,4.599766146,3.423180252,3.874335659,4.135985908043229
1984,3.3254,2.9397790444686698,0,3.185733566,4.653697411,4.62694205,3.37466775,3.894326609,4.151584416759201
1988,3.3349,2.9309320371977376,0,3.191785686,4.598388061,4.659968306,3.329310055,3.919885125,4.1708504586630415
1992,3.3272,2.925694372256052,0,3.202992381,4.545801214,4.698431057,3.286247166,3.949994535,4.1930760452678495
1996,3.3257,2.9240715226592093,0,3.218565283,4.495664005,4.74195516,3.244598688,3.98380258,4.217671896201152
2000,3.3147,2.9260121057094524,0,3.23777073,4.447617608,4.790204187,3.203557659,4.020678581,4.244206609774867
2004,3.3111,2.931400640843669,0,3.260008681,4.401217235,4.842880422,3.162493529,4.060223767,4.272415025524531
2008,3.3291,2.940055704578491,0,3.284862848,4.355932136,4.899724865,3.121037597,4.102289987,4.302212122931136
2012,3.3294,2.9517473453822944,0,3.312130242,4.311048937,4.96051723,3.079108818,4.14694938,4.333676097553196
2016,3.3532,2.9662276307703936,0,3.341835144,4.266350494,5.025075945,3.036926452,4.194431272,4.367005303690037
2020,3.3886,2.9832459679668992,0,3.374189134,4.222445273,5.09325815,2.99497625,4.245092105,4.402504747755394
2024,3.3904,3.002587260776986,0,3.409559298,4.179899416,5.164959702,2.953966322,4.299317875,4.4405264359373104
2028,3.4374,3.0240978399237126,0,3.448417916,4.139211665,5.24011517,2.914730732,4.357453666,4.481437675446319
2032,3.4746,3.0477012729709587,0,3.491255545,4.10081336,5.318697839,2.878160585,4.419759905,4.525633877513948
2036,3.4722,3.073430114450234,0,3.538531117,4.065068444,5.400719706,2.845111883,4.486325123,4.573590137848662
2040,3.4978,3.1014270973121483,0,3.590592206,4.032273458,5.486231483,2.816299704,4.557065823,4.6260866711630495
2044,3.5708,3.131985258999619,0,3.647613943,4.002657543,5.575326461,2.79223174,4.631695895,4.684042029091061
2048,3.6062,3.165040341253283,0,3.709563234,3.976382441,5.668154375,2.773172031,4.709747269,4.747801929205178
2052,3.6342,3.2008449184485386,0,3.776165708,3.953542494,5.764309491,2.759082635,4.790587975,4.81673579663128
2056,3.6837,3.2398281333486865,0,3.846905693,3.934164644,5.863205334,2.749656539,4.873488354,4.889193757934195
2060,3.7426,3.2823488782691017,0,3.921060705,3.918208431,5.964269136,2.744343333,4.957654863,4.963422821369123
2064,3.8003,3.328683135311514,0,3.997759541,3.905565998,6.066941831,2.742416585,5.042287121,5.038251831181012
2068,3.8808,3.379002237108009,0,4.076039641,3.896062086,6.170678059,2.743065717,5.12664411,5.112857685345988
2072,3.9284,3.4333764659357,0,4.154941737,3.889454037,6.274946162,2.745476798,5.210082636,5.186580299990425
2076,3.9516,3.491813389306325,0,4.233590771,3.885431793,6.379228189,2.748928427,5.29208636,5.258904966033015
2080,3.9879,3.553898094974018,0,4.311251449,3.883617895,6.483019893,2.752847224,5.372291614,5.329478721186721
2084,4.0475,3.619217538083863,0,4.387370639,3.883567486,6.58583073,2.756858035,5.450504819,5.398125854866482
2088,4.121,3.6875770376463537,0,4.461608179,3.884768307,6.687183862,2.7608029,5.526674742,5.46481640050498
2092,4.1659,3.758749075996465,0,4.533828381,3.8866407,6.786616154,2.764720407,5.600865521,5.529634808601248
2096,4.1973,3.832520782884473,0,4.604055185,3.888537606,6.883678176,2.768799357,5.673228406,5.592748965985869
2100,4.2376,3.9087192654262033,0,4.672438478,3.889744568,6.977934202,2.77331915,5.743928325,5.654338240224179
2104,4.2641,3.987216883951659,0,4.739185113,3.889479728,7.068962212,2.778560473,5.813115366,5.714563555388109
2108,4.3398,4.067929571320608,0,4.804497207,3.888391643,7.156353889,2.784721938,5.880848764,5.773496452193744
2112,4.4411,4.15079986007484,0,4.868511763,3.889750876,7.23971462,2.791859683,5.947067735,5.831089987889699
2116,4.5522,4.235773645132728,0,4.931234404,3.892457948,7.318663497,2.79980168,6.011572635,5.8871618074793295
2120,4.6828,4.322773529444802,0,4.992516157,3.895269709,7.392833317,2.808152127,6.074010121,5.941383638671118
2124,4.7768,4.411671974669525,0,5.052036811,3.89710533,7.461870581,2.816274152,6.133880114,5.993289189243785
2128,4.9062,4.502271485908861,0,5.109302641,3.897046302,7.525435493,2.823320785,6.190571424,6.042317923373695
2132,5.0381,4.594294180597201,0,5.163683797,3.894336436,7.583201963,2.828312909,6.243401624,6.087853134550966
2136,5.1675,4.687383841118299,0,5.214468783,3.888381867,7.634857605,2.830228946,6.291672928,6.129282874778265
2140,5.3085,4.781116307348774,0,5.260930994,3.878751046,7.680103739,2.828102425,6.334718008,6.166042061533045
2144,5.3564,4.875023815793432,0,5.302394268,3.865174748,7.716580411,2.821149612,6.371983876,6.197686952001663
2148,5.5044,4.9686224540439605,0,5.338305709,3.847546067,7.741566068,2.808839975,6.403079761,6.223932088516371
2152,5.6783,5.061440557371088,0,5.368304208,3.825920418,7.756552511,2.790999034,6.42781828,6.24467356338793
2156,5.7565,5.153047204042326,0,5.392245434,3.800515537,7.762991393,2.76780914,6.446243827,6.260005102139298
2160,5.9072,5.243074367937884,0,5.410216467,3.77171148,7.762227994,2.739826509,6.458632186,6.270205851966781
2164,5.9658,5.331238799620582,0,5.422522458,3.740050623,7.755501227,2.707938244,6.465491565,6.275734561208137
2168,6.1212,5.417352001091505,0,5.429663496,3.706237666,7.743943632,2.673284649,6.467507617,6.277181416127572
2172,6.228,5.501328345227318,0,5.432292448,3.671139624,7.728581381,2.637151989,6.465493888,6.275228244656449
2176,6.3348,5.583189034407158,0,5.431155824,3.635785839,7.710334275,2.600905633,6.460330125,6.270600895856454
2180,6.4105,5.6630617542414114,0,5.427045917,3.601367968,7.690015745,2.56586114,6.452888334,6.264013887832064
2184,6.4886,5.7411880672599445,0,5.420743892,3.569239991,7.668332853,2.533211596,6.443985027,6.256137838272135
2188,6.5313,5.817938700639349,0,5.412977252,3.540820798,7.645886289,2.503939089,6.434320184,6.247555335028413
2192,6.5985,5.893877261131385,0,5.404386508,3.516378903,7.623170375,2.478754824,6.424434275,6.238724150826395
2196,6.6937,5.970161123461812,0,5.395486113,3.495396235,7.600573061,2.458077317,6.41469884,6.229968993845708
2200,6.6864,6.043852816734428,0,5.386651941,3.477400556,7.578375928,2.442022845,6.405295457,6.221458710131587
2204,6.752,6.11360494343059,0,5.378110238,3.461975907,7.556754187,2.430435254,6.396231997,6.21322175518509
2208,6.7529,6.179923334717934,0,5.369935422,3.448762615,7.535776678,2.422946746,6.387359404,6.2051577516965
2212,6.7675,6.242980146621157,0,5.362064285,3.437457283,7.515405872,2.419063826,6.378417124,6.197074851552918
2216,6.7886,6.302828768363649,0,5.354321055,3.427812799,7.495497871,2.418260089,6.369059812,6.188711601563509
2220,6.8478,6.359463987242719,0,5.346447479,3.419638333,7.475802403,2.420066432,6.358917218,6.179784050503032
2224,6.8389,6.412843689461511,0,5.338141135,3.412799334,7.45596283,2.424168612,6.347614575,6.170002081425864
2228,6.8539,6.462909835431163,0,5.329089141,3.407217534,7.435516143,2.430448288,6.334830671,6.159116084289137
2232,6.8789,6.509596324148435,0,5.319003276,3.402870947,7.41389296,2.439023028,6.320307531,6.146922796542566
2236,6.8743,6.552841372322032,0,5.30764807,3.399793867,7.390417533,2.450236368,6.303885776,6.1332962899471015
2240,6.8499,6.592591925166436,0,5.294858353,3.398076872,7.364307742,2.46463652,6.285498816,6.118183189440198
2244,6.856,6.628812000950287,0,5.280551615,3.397866818,7.334712349,2.482901268,6.265193625,6.101617767723132
2248,6.8685,6.661486512094496,0,5.264728478,3.399366846,7.301724116,2.505754594,6.243115386,6.083711379916689
2252,6.8936,6.690622622425152,0,5.24747549,3.402836376,7.266329415,2.533866536,6.219480263,6.064631534205297
2256,6.8731,6.71625611027422,0,5.228941448,3.408591112,7.229440875,2.567777822,6.19458843,6.044610975067259
2260,6.8838,6.738452903292552,0,5.209331641,3.417003036,7.191883648,2.607776885,6.168798523,6.023926566756502
2264,6.9012,6.757308196288682,0,5.188904519,3.428500415,7.154395407,2.653868885,6.142490343,6.002873379400051
2268,6.8707,6.772950242118318,0,5.167942741,3.443567796,7.11762634,2.705729258,6.116083696,5.981774047637982
2272,6.9033,6.785537442812972,0,5.146749998,3.462494285,7.082139159,2.762697256,6.089995937,5.960948445277285
2276,6.8646,6.795257212349679,0,5.125642744,3.484553492,7.048409095,2.823822669,6.064634613,5.940708643896606
2280,6.8643,6.802322276719769,0,5.104932341,3.508820934,7.016823895,2.887918216,6.040383136,5.921344164204861
2284,6.8743,6.8069672146061695,0,5.084918399,3.534447474,6.987683831,2.953637239,6.017588529,5.903117366594912
2288,6.8261,6.809440254995206,0,5.065881298,3.560658881,6.961201691,3.019563133,5.996532126,5.886239142145038
2292,6.8023,6.809998231019216,0,5.048066343,3.586755836,6.937502785,3.08429723,5.977435508,5.870874444897315
2296,6.7828,6.808893613591861,0,5.031675845,3.612113927,6.916624941,3.146526425,5.96041379,5.85710821659187
2300,6.7984,6.806365821452857,0,5.016852603,3.636183653,6.898518507,3.205105252,5.945483233,5.844950925235677
2304,6.7474,6.8026299548547975,0,5.003660092,3.65849042,6.883046351,3.259113182,5.932548596,5.834329138182725
2308,6.7379,6.7978644362332,0,4.992081293,3.678634547,6.869983862,3.30788766,5.921387393,5.825075977698539
2312,6.7446,6.79220233700773,0,4.982001374,3.696291257,6.859018946,3.351025657,5.91166538,5.816941206251032
2316,6.6723,6.785722121675353,0,4.973206544,3.711210688,6.849752032,3.388395799,5.90293823,5.809591252637783
2320,6.687,6.778444895363479,0,4.965386787,3.723217883,6.841696065,3.420083001,5.89468341,5.802633864656205
2324,6.6326,6.770334024806516,0,4.958148295,3.732212796,6.834276512,3.44634369,5.886326252,5.795637756214715
2328,6.621,6.761299791870211,0,4.951040913,3.73817029,6.826831361,3.467566313,5.877283699,5.788162189224906
2332,6.5844,6.751209769222533,0,4.943585961,3.741140137,6.818611115,3.484177903,5.867013601,5.779796550696625
2336,6.5664,6.739898294068579,0,4.935320969,3.741247019,6.808778803,3.496625755,5.855041822,5.770180202738132
2340,6.5481,6.727184450059514,0,4.925832793,3.738690527,6.796409968,3.505315997,5.841029858,5.759052169207895
2344,6.5347,6.71288623844323,0,4.914797493,3.73374516,6.780492675,3.510609715,5.824792777,5.746266130997653
2348,6.502,6.696837017605762,0,4.902015855,3.726749308,6.760566617,3.512788631,5.806324514,5.731810365573481
2352,6.4703,6.678904193796601,0,4.887423504,3.717643124,6.737810603,3.512095879,5.785822389,5.715827553269318
2356,6.4666,6.659001277605252,0,4.871109595,3.706504527,6.713095371,3.508730974,5.76366117,5.698594645919433
2360,6.4401,6.637101297179544,0,4.853308079,3.693610221,6.68720544,3.502874072,5.740375133,5.68051233179409
2364,6.4004,6.613243034067846,0,4.834376258,3.679218618,6.660855236,3.494704556,5.716607602,5.662064500149237
2368,6.3351,6.587534732399722,0,4.814768299,3.663569836,6.634689096,3.4844342,5.693062686,5.643782665712316
2372,6.3183,6.560154064730249,0,4.794995961,3.646885701,6.609281267,3.472292073,5.670461786,5.626210666098439
2376,6.3055,6.531336737737158,0,4.77560123,3.629369743,6.585135905,3.458535761,5.649466295,5.60984518347335
2380,6.2719,6.501362877231009,0,4.757112514,3.611207202,6.562687076,3.443441049,5.63063075,5.595101583041787
2384,6.2222,6.470534103639858,0,4.740002524,3.592565022,6.542298755,3.427280754,5.614344629,5.582270331964839
2388,6.152,6.43915430753881,0,4.724649026,3.573591854,6.524264828,3.410312593,5.600824999,5.571513072428408
2392,6.1309,6.407498458129561,0,4.711310688,3.554418059,6.50880909,3.392748856,5.590073149,5.562829060032276
2396,6.087,6.375799186464688,0,4.700098681,3.5351557,6.496085246,3.374751892,5.581922475,5.556095271615652
2400,6.0644,6.344223755694293,0,4.690973244,3.51589855,6.48617691,3.35641952,5.576035762,5.551061764874416
2404,6.0443,6.312866015417893,0,4.683758365,3.496722088,6.479097607,3.337786457,5.571956295,5.547391057329268
2408,6.0122,6.28175135351489,0,4.67814892,3.477683499,6.474790771,3.318845992,5.569184126,5.5447120428868
2412,5.9365,6.250843957691427,0,4.673765155,3.458821674,6.473129745,3.299571153,5.567219566,5.542654099434788
2416,5.9429,6.220062459345712,0,4.670201961,3.440157214,6.473917783,3.279936904,5.5656179,5.5408862216512365
2420,5.873,6.189306836003844,0,4.667069269,3.421692422,6.476888048,3.259973056,5.564053788,5.539166255295966
2424,5.8291,6.158479070572778,0,4.66404739,3.403411313,6.481703613,3.239782592,5.562342299,5.537355730778833
2428,5.8267,6.12750656121879,0,4.660924666,3.385351419,6.487957462,3.219571222,5.560457105,5.535434866052153
2432,5.783,6.096359842306379,0,4.6576134,3.368032788,6.495172485,3.199661059,5.558523904,5.533497842872257
2436,5.7556,6.065068407903318,0,4.654155315,3.351650077,6.502801485,3.180500302,5.556805188,5.531743165797714
2440,5.6899,6.033719475182758,0,4.650714072,3.336294261,6.510227175,3.162633164,5.55564217,5.53042922007443
2444,5.7006,6.002456919198394,0,4.647544393,3.322045156,6.516762176,3.146676642,5.555414006,5.529844693138184
2448,5.6695,5.971472458859755,0,4.644949893,3.308971421,6.522100232,3.133275095,5.556492108,5.530273970788425
2452,5.6225,5.940983685719928,0,4.643251886,3.297130555,6.528547466,3.123060747,5.559179618,5.531952444367099
2456,5.5926,5.911205657871941,0,4.64274597,3.286568899,6.536669088,3.116577039,5.563664954,5.535031577945205
2460,5.2511,5.882325534001509,0,4.643655705,3.277321637,6.54660054,3.114246358,5.570012512,5.539568704628105
2464,5.1958,5.854472227311268,0,4.646107285,3.269412792,6.55847562,3.116319451,5.578152733,5.545521546282165
2468,5.1897,5.827694608733889,0,4.650117042,3.26285523,6.572426493,3.122847037,5.587917592,5.552772583779188
2472,5.1739,5.801908713445569,0,4.655601228,3.257650658,6.588583681,3.133676834,5.599054145,5.561138199300692
2476,5.1391,5.776724156435754,0,4.66239245,3.253789624,6.607076072,3.148473564,5.611291643,5.570418123158321
2480,5.129,5.753762977605541,0,4.670270611,3.25125152,6.628030913,3.166742054,5.624405017,5.580445420227564
2484,5.1406,5.733952217354419,0,4.679024738,3.250004575,6.651573813,3.187890214,5.638268829,5.591127153295988
2488,5.1315,5.716917693063268,0,4.688506289,3.250005863,6.677828743,3.211293818,5.652903857,5.602480862795163
2492,5.1394,5.702617833545499,0,4.698672293,3.251201299,6.706918036,3.236365421,5.668525617,5.614677088255748
2496,5.1394,5.691189672864367,0,4.709635826,3.253525639,6.738962386,3.262607397,5.685533397,5.628031691356427
2500,5.1028,5.682943120857717,0,4.721683224,3.25690248,6.77408085,3.289659046,5.704525225,5.643024335192269
2504,5.1186,5.678344005295555,0,4.735284069,3.261244261,6.812390845,3.317344342,5.726224308,5.660246352314062
2508,5.1095,5.678022940940266,0,4.751074769,3.266452262,6.854008152,3.345659283,5.751436062,5.680375969854318
2512,5.097,5.682760650795325,0,4.769816342,3.272416605,6.89904691,3.374769185,5.780938669,5.704105822673642
2516,5.1421,5.693493113870751,0,4.792339105,3.279016254,6.947619623,3.404961834,5.815415849,5.732107158074488
2520,5.104,5.711299589174799,0,4.819469175,3.286119014,6.999837156,3.436598705,5.855348837,5.764964770521542
2524,5.1363,5.737417966463806,0,4.851949151,3.29358153,7.055808734,3.470037145,5.900956892,5.803111036057497
2528,5.1312,5.773304675777887,0,4.890345371,3.301905306,7.115641947,3.505574488,5.952126449,5.846676902010174
2532,5.1043,5.8211715663552415,0,4.93495257,3.312231251,7.179442743,3.543380181,6.008432539,5.895424092419965
2536,5.1324,5.878447829264342,0,4.985729732,3.324134255,7.247315434,3.58344506,6.069132337,5.948745170481997
2540,5.1391,5.942504581645654,0,5.042259218,3.337176358,7.319362693,3.625568836,6.133225562,6.005735833547673
2544,5.1547,6.012582804668835,0,5.103727792,3.350967154,7.395685554,3.669353901,6.199534869,6.065269369695677
2548,5.1659,6.08755032433746,0,5.168982987,3.365163787,7.476233094,3.714225198,6.266789096,6.1260863583332
2552,5.191,6.166187621835016,0,5.236620478,3.379470954,7.553730072,3.759488555,6.333712176,6.18689833116604
2556,5.2004,6.247330567987851,0,5.305106977,3.393640905,7.624888892,3.804398438,6.399117215,6.246498981577526
2560,5.2984,6.32996756755042,0,5.372922583,3.407473442,7.690689619,3.848233317,6.461998382,6.303873335510185
2564,5.3637,6.413282979274042,0,5.438710565,3.420815919,7.751994411,3.890364837,6.521598785,6.358272176300007
2568,5.3973,6.496658906697894,0,5.501402328,3.433563242,7.809547523,3.930348672,6.577454741,6.409250989062777
2572,5.4559,6.579656610374624,0,5.560289427,3.44565787,7.8639753,3.96795756,6.629425712,6.456687112414529
2576,5.5825,6.661975722723707,0,5.615059819,3.457089815,7.915786183,4.003241961,6.677671851,6.500742942051976
2580,5.6191,6.743425642321276,0,5.665777187,3.467896639,7.965370708,4.036503082,6.722625095,6.541830079697988
2584,5.7086,6.823886383644054,0,5.712829896,3.478163458,8.013001501,4.06829159,6.764892765,6.580512341791494
2588,5.8074,6.903283884757948,0,5.756844369,3.48802294,8.058833286,4.099346953,6.805162966,6.617417908305057
2592,5.9222,6.981568630296435,0,5.798564711,3.497655305,8.102902879,4.130533175,6.844099284,6.653148645795458
2596,5.9741,7.0586867248395855,0,5.838751127,3.507288326,8.145129189,4.162738908,6.882213024,6.688168607964154
2600,6.0952,7.134562468057624,0,5.878054783,3.517197329,8.185313222,4.196791507,6.919801522,6.722749879354888
2604,6.1593,7.209074085620847,0,5.916919286,3.527705189,8.223138073,4.233386303,6.956874457,6.756911586905364
2608,6.2686,7.282033590751255,0,5.955515553,3.539182336,8.258168936,4.273012018,6.993122748,6.790385596396945
2612,6.3076,7.353179261108015,0,5.993679068,3.552046752,8.289853095,4.315920044,7.027929785,6.822626464635922
2616,6.4224,7.422176661182814,0,6.030900776,3.566763972,8.317519931,4.362102123,7.060395559,6.85283361681302
2620,6.5112,7.488638681327213,0,6.066352621,3.583847081,8.340380916,4.411310475,7.089418092,6.880026897882408
2624,6.5664,7.552153456762575,0,6.098958357,3.603846533,8.357529617,4.463112516,7.113774101,6.903130672941246
2628,6.6494,7.612300727736247,0,6.127510834,3.625671578,8.367941696,4.516932675,7.13220068,6.9210537276530495
2632,6.6879,7.668610445497757,0,6.150784534,3.648308579,8.370474908,4.572130594,7.143502421,6.932790880556768
2636,6.7324,7.720663631834542,0,6.167657463,3.671798498,8.363869101,4.628074692,7.146646647,6.937506347354523
2640,6.7498,7.768077091068406,0,6.17723061,3.696173463,8.346746217,4.684200496,7.140821105,6.934576671994038
2644,6.8011,7.810497534974575,0,6.17888873,3.721456772,8.318126906,4.740059033,7.125509069,6.923646025211856
2648,6.8304,7.847593509396112,0,6.172338224,3.74766289,8.280527485,4.795354516,7.100484055,6.904611098311872
2652,6.8972,7.879051508598815,0,6.157601144,3.77479745,8.234632999,4.849943954,7.065800778,6.877602737268532
2656,6.9253,7.904574716494135,0,6.134961373,3.802857254,8.180614147,4.903824896,7.021746898,6.842939585733907
2660,6.9433,7.923883393148912,0,6.104903376,3.831830273,8.118704891,4.957098132,6.96876945,6.801064464305292
2664,6.9555,7.936715400871389,0,6.068031997,3.861695644,8.049202458,5.009934397,6.907409291,6.752485010228217
2668,6.9406,7.942825430732266,0,6.025001132,3.892423673,7.972467342,5.06250404,6.83824277,6.697721306146068
2672,6.9628,7.941981837962068,0,5.976461477,3.923975836,7.888923297,5.11494076,6.761825583,6.637256285429515
2676,6.9622,7.933960598700639,0,5.923020198,3.956304774,7.799057345,5.167293338,6.678667359,6.5715119252249705
2680,6.9424,7.918537511217041,0,5.865217632,3.989354298,7.703419771,5.219503184,6.589239007,6.500855801304961
2684,6.9314,7.895480937838907,0,5.803527718,4.023059388,7.602624127,5.271401369,6.494002923,6.425634203660039
2688,6.9485,7.864547368994288,0,5.738378158,4.057346191,7.497347228,5.322724756,6.393449762,6.346204529089419
2692,6.9302,7.825481438237129,0,5.670174578,4.092132021,7.388329152,5.373167233,6.288139739,6.262980887116467
2696,6.9009,7.77802450663345,0,5.599321231,4.127325363,7.276373245,5.422409267,6.178772446,6.176502320771173
2700,6.9024,7.721933810909334,0,5.526252361,4.162825868,7.162346115,5.470188108,6.066204919,6.087461261668251
2704,6.8255,7.657012397550629,0,5.451449375,4.198524357,7.047177635,5.516340634,5.95148364,5.996741542253986
2708,6.7742,7.583148516846117,0,5.375447596,4.234302816,6.931860945,5.560857941,5.835843124,5.905417975377721
2712,6.7382,7.500361157910216,0,5.298839979,4.270034403,6.817452447,5.6038936,5.72071004,5.8147559979395
2716,6.6772,7.408840920970773,0,5.22228155,4.308401002,6.705071809,5.645764048,5.60766773,5.726158406157474
2720,6.5692,7.308977909725117,0,5.146495189,4.351942955,6.595901962,5.686921611,5.498429747,5.641111809423455
2724,6.4764,7.201363628158784,0,5.072280836,4.399172105,6.491189104,5.727896566,5.394767591,5.561085239319266
2728,6.3784,7.086772897503993,0,5.000522207,4.448700226,6.392242695,5.769229382,5.298458696,5.487457844216688
2732,6.2271,6.966119956103375,0,4.932190455,4.499252585,6.300435463,5.811373162,5.211160351,5.421400575683998
2736,6.0943,6.840414337301069,0,4.868325969,4.549667949,6.217203398,5.854595431,5.134326584,5.363822090559633
2740,5.9615,6.710714966068398,0,4.809995521,4.598898575,6.144045754,5.898928838,5.069073181,5.315298528555381
2744,5.8196,6.578104150928714,0,4.758230295,4.646010221,6.083351417,5.944096955,5.016071213,5.276043646740479
2748,5.6561,6.443571064874778,0,4.71392746,4.690182135,6.0399747,5.989511561,4.97550174,5.245926955870218
2752,5.1049,6.307995659260116,0,4.677760835,4.730707064,6.012685514,6.034267098,4.947064845,5.224519223033555
2756,4.9603,6.172132785053627,0,4.650115613,4.766991249,5.99961786,6.077197966,4.930038223,5.211154516178386
2760,4.854,6.036572996075019,0,4.631049116,4.798554426,5.999181587,6.116950927,4.923439271,5.205044436704574
2764,4.7549,5.901667528611351,0,4.620320622,4.825029827,6.010062395,6.152094016,4.926168208,5.205365709875769
2768,4.663,5.767405176060105,0,4.617468299,4.84616418,6.031221832,6.181240955,4.937220748,5.211396126009912
2772,4.598,5.63288806880792,0,4.621940636,4.861817707,6.061897295,6.203187303,4.955822064,5.222594349952702
2776,4.5501,5.49763963084769,0,4.633252806,4.871964125,6.101602033,6.217027756,4.981580095,5.238703455978225
2780,4.5144,5.384545190356,0,4.651142536,4.876690649,6.150125143,6.222282501,5.014528524,5.259782439945555
2784,4.4561,5.287622674371795,0,4.675705713,4.876197986,6.20753157,6.218967668,5.055163297,5.286245208008357
2788,4.4561,5.205678839309021,0,4.70749185,4.870800341,6.274162112,6.207595594,5.104368938,5.318830205733489
2792,4.4375,5.138620343108799,0,4.747564105,4.860925413,6.350633414,6.189153529,5.163303691,5.358559446571112
2796,4.4033,5.087102175684272,0,4.797496112,4.847114396,6.43783797,6.164995486,5.233214714,5.406668429225061
2800,4.4143,5.052611972171101,0,4.859326314,4.830021981,6.536944126,6.136710485,5.315240636,5.464587993556188
2804,4.4036,5.0378141777975785,0,4.935466341,4.810416352,6.649396075,6.105987045,5.410177964,5.534035047823233
2808,4.4262,5.046166222464111,0,5.028543498,4.789179191,6.776276159,6.074441671,5.518328553,5.61712576911323
2812,4.4179,5.083540774529665,0,5.141181504,4.767305673,6.915739111,6.043477548,5.639425781,5.716646011243629
2816,4.4335,5.159417897426544,0,5.275769999,4.745904471,7.066173982,6.014179488,5.772632358,5.8363605154092415
2820,4.4189,5.2873090875461255,0,5.434170991,4.726197749,7.22614678,5.987193139,5.916654535,5.979004052145611
2824,4.4417,5.48674338914324,0,5.617434586,4.710073322,7.394290655,5.962705497,6.069896068,6.144852337556418
2828,4.4561,5.79082905109397,0,5.825595018,4.698355787,7.569305893,5.940434713,6.230603395,6.332252259106284
2832,4.4656,6.177222725159709,0,6.05753737,4.6889721,7.749959918,5.919683905,6.397001792,6.535762701737989
2836,4.5025,6.570850105720503,0,6.310994243,4.68007385,7.935087295,5.89944724,6.567384932,6.750056537563665
2840,4.5422,6.979399346994632,0,6.582686762,4.670140424,8.123589726,5.878551249,6.740181089,6.970890329843972
2844,4.6938,7.39714579070208,0,6.868596335,4.657979002,8.314436053,5.855804262,6.913979464,7.191834342205846
2848,5.2602,7.815832312128265,0,7.164318348,4.64272456,8.506662255,5.830168443,7.087561807,7.404267330719096
2852,5.8514,8.227595257982486,0,7.465443218,4.623839872,8.699371452,5.800893871,7.259915443,7.602596904407916
2856,6.5374,8.626187039669757,0,7.767938617,4.601115506,8.8917339,5.767641783,7.430234057,7.784921696989565
2860,7.0141,9.007547289649075,0,8.068396171,4.574669824,9.082986995,5.730533101,7.597928525,7.958312966094691
2864,7.4054,9.36972051176451,0,8.364197743,4.544948987,9.272435272,5.690148818,7.762603689,8.126808743316454
2868,7.9351,9.712683735375414,0,8.653550631,4.51272695,9.459450405,5.647490507,7.924030095,8.291447245117974
2872,8.4366,10.037006858118602,0,8.935375525,4.479105463,9.646377013,5.603877211,8.082091338,8.453016686307418
2876,8.9984,10.343231811664518,0,9.209140559,4.445514072,9.836806756,5.560832389,8.236704049,8.612289829497602
2880,9.5279,10.631448520402357,0,9.474587533,4.413710119,10.02689545,5.519931897,8.387749631,8.770115346218239
2884,9.9576,10.90089348243198,0,9.731471531,4.38604779,10.21295942,5.482652995,8.534985077,8.927614354474086
2888,10.0,11.150076831359693,0,9.979302893,4.36436152,10.39170361,5.450224518,8.677994324,9.086428613376391
2892,10.0,11.375539644229372,0,10.21715719,4.348411971,10.56022155,5.423477432,8.816129531,9.24803536654858
2896,10.0,11.574451993020974,0,10.44356737,4.3377551,10.7159954,5.40276792,8.948497655,9.412163493472905
2900,10.0,11.743864248593056,0,10.65650472,4.331828414,10.85689592,5.387891048,9.073954651,9.57519351739338
2904,10.0,11.881598141847832,0,10.85347388,4.329950967,10.98118247,5.3781058,9.191163797,9.73194864158164
2908,10.0,11.986657210942557,0,11.03174477,4.331323366,11.08750303,5.372185275,9.298640992,9.876763870407224
2912,10.0,12.059492223399468,0,11.18864364,4.335027767,11.1748942,5.368515033,9.394870391,10.005525680934024
2916,10.0,12.101918152105396,0,11.32184949,4.340027874,11.24278115,5.365253627,9.478436291,10.116529687331578
2920,10.0,12.116794055259826,0,11.42971886,4.345168943,11.2909777,5.360488248,9.548170513,10.208972472299497
2924,10.0,12.107657354666609,0,11.51149274,4.34917778,11.31968625,5.352408036,9.603322231,10.282752022920118
2928,10.0,12.078321686855816,0,11.56741769,4.350662739,11.32949783,5.339461785,9.643669864,10.338443904574625
2932,10.0,12.0325850363403,0,11.59873031,4.348113725,11.32139206,5.320486347,9.669604696,10.377261114252477
2936,10.0,11.973979327845424,0,11.60753132,4.339902192,11.29673717,5.294791164,9.682107395,10.400916564278775
2940,10.0,11.90562593632914,0,11.59657695,4.324281145,11.25729002,5.262191951,9.682666062,10.411491088466892
2944,10.0,11.830153046930652,0,11.56901539,4.300380369,11.20519604,5.223011724,9.673123818,10.41127841049219
2948,10.0,11.749671420616115,0,11.52814208,4.271012885,11.14298932,5.177989952,9.655488845,10.402615787654163
2952,10.0,11.6658095201442,0,11.47716409,4.237442144,11.07359251,5.128186283,9.63176132,10.38774203154771
2956,10.0,11.579760057407348,0,11.41902763,4.20062727,11.00031689,5.074850587,9.603755459,10.368638554456872
2960,10.0,11.49234453407722,0,11.35628968,4.161436613,10.92686235,5.019296613,9.572960524,10.346907598061444
2964,10.0,11.40409306693788,0,11.291012,4.120647747,10.85731739,4.962778619,9.5404852,10.323729147359549
2968,10.0,11.31529771829956,0,11.22473379,4.078947472,10.79250413,4.906403874,9.506999141,10.299808019869662
2972,10.0,11.226079386190298,0,11.15846186,4.036931811,10.72628781,4.85102967,9.472768321,10.275418375590588
2976,10.0,11.136443958630489,0,11.09269259,3.995106015,10.65902229,4.797233515,9.437718666,10.250477321883956
2980,10.0,11.04634020841772,0,11.02749457,3.953884558,10.59137072,4.745270029,9.40156226,10.224679537098778
2984,9.9628,10.955701057807785,0,10.9626298,3.913591138,10.52395931,4.695098691,9.363914527,10.197624310731747
2988,9.9307,10.864479387510272,0,10.89770058,3.87445868,10.45737726,4.646390674,9.324438513,10.168965674529996
2992,9.8587,10.772672305176416,0,10.8322969,3.836629334,10.39217678,4.598619576,9.282983226,10.138553610405276
2996,9.7696,10.680331622957564,0,10.76615255,3.800154474,10.32887309,4.551118326,9.239683913,10.106535181325228
3000,9.7626,10.587567825972696,0,10.69926391,3.764994698,10.26794445,4.503173524,9.195035748,10.07342248982714
3004,9.7015,10.49454498241495,0,10.63196885,3.73101983,10.2098321,4.454107001,9.149894603,10.04008588507138
3008,9.6219,10.401479514814818,0,10.56496512,3.698008921,10.15494031,4.403360864,9.105459116,10.00772903355195
3012,9.5889,10.30863244396362,0,10.49929291,3.665650243,10.10363636,4.350542537,9.063173766,9.977778948328616
3016,9.5117,10.21630626257261,0,10.43627607,3.633541296,10.05625055,4.295464249,9.024628217,9.951775711485354
3020,9.4525,10.1248346544751,0,10.37743832,3.601188804,10.01307618,4.2381411,8.991380259,9.931187333137553
3024,9.4107,10.034577604762427,0,10.3243913,3.568008715,9.974369569,4.178800865,8.964810877,9.917260104566385
3028,9.3155,9.945915776549608,0,10.27869778,3.533636845,9.940350049,4.117837026,8.945957135,9.91086058205817
3032,9.2642,9.85924628208138,0,10.24173571,3.499343145,9.911199966,4.055787987,8.935380152,9.912359348076878
3036,9.2203,9.774975094733598,0,10.21453279,3.465696039,9.887064678,3.993286492,8.933088444,9.921586698774709
3040,9.1528,9.693493772515293,0,10.19761924,3.433047134,9.868052557,3.931007741,8.938500374,9.937861134247086
3044,9.1632,9.615141147024897,0,10.19088849,3.401700146,9.854234986,3.869641775,8.950515644,9.96016738975036
3048,9.0918,9.54014831464458,0,10.19352795,3.371910904,9.845646363,3.809856053,8.967603049,9.987252138064068
3052,9.064,9.468592390540712,0,10.20403126,3.343887345,9.842284098,3.752252086,8.987950698,10.01756232324408
3056,9.003,9.40037879066179,0,10.2202902,3.317789519,9.844108615,3.697367247,9.009615841,10.04926646544926
3060,9.024,9.335260059362684,0,10.23979549,3.293729584,9.851043349,3.645625602,9.030658049,10.080418563288491
3064,8.959,9.272890803679314,0,10.25986315,3.271771811,9.85938599,3.59736359,9.049308534,10.109179984808176
3068,8.93,9.212882541348776,0,10.27791685,3.251932578,9.859899173,3.552783564,9.064072485,10.133964787980734
3072,8.959,9.154846949525885,0,10.2917487,3.234180377,9.853279364,3.511986959,9.073825083,10.153566499125857
3076,8.9184,9.098421893489157,0,10.29968721,3.218435808,9.840679403,3.474955451,9.077899517,10.167255205654929
3080,8.9236,9.04327842313937,0,10.30072736,3.204571582,9.823125027,3.44155934,9.076073946,10.174773761646218
3084,8.9102,8.989127015741435,0,10.29453406,3.192412522,9.801514872,3.411576014,9.068559498,10.176326830952371
3088,8.8809,8.935722576207699,0,10.28136339,3.18173556,9.776620469,3.384687873,9.055932392,10.172499148535582
3092,8.8794,8.882868956021957,0,10.26195401,3.172269739,9.749086249,3.360521313,9.039011851,10.164126803394373
3096,8.9035,8.830421108661952,0,10.23736042,3.163696212,9.719429538,3.338643751,9.018723437,10.152153210990518
3100,8.8702,8.778283775582109,0,10.20877226,3.155618098,9.688040563,3.318609182,8.995975289,10.137506465818344
3104,8.8965,8.726402298746574,0,10.17736304,3.147805688,9.655182444,3.299972377,8.971513716,10.120958398958658
3108,8.8476,8.674748792026836,0,10.14414542,3.140287526,9.620991201,3.28233779,8.945836213,10.103042292244163
3112,8.8568,8.623301806175304,0,10.10985903,3.133093799,9.585475753,3.265359563,8.919101,10.08396953026555
3116,8.869,8.57202570952937,0,10.07488866,3.126250827,9.548517913,3.248786688,8.891127402,10.06363193535354
3120,8.8113,8.520850438144295,0,10.039227,3.119781072,9.509872393,3.232486501,8.861407341,10.041618056540408
3124,8.7906,8.469653668919644,0,10.00250359,3.113703134,9.469166803,3.216432287,8.829140695,10.017252926570098
3128,8.8028,8.418250864239365,0,9.964019648,3.108031749,9.425901651,3.200715415,8.793358411,9.989713787510718
3132,8.8101,8.366389691464182,0,9.922861843,3.102777793,9.37945034,3.185536561,8.753000197,9.95810841931156
3136,8.7784,8.313751804126582,0,9.878033841,3.09794828,9.329059172,3.171170736,8.707060219,9.921605318387035
3140,8.7539,8.259959092154052,0,9.828591311,3.093546363,9.273847347,3.157935279,8.654688155,9.879524053342324
3144,8.6908,8.204584617504374,0,9.773781982,3.089571331,9.212806962,3.146165079,8.595284814,9.831415829545682
3148,8.6978,8.14716932067499,0,9.713130123,3.086018613,9.145728033,3.136151408,8.528587834,9.777132021204125
3152,8.6868,8.087241348435896,0,9.646504511,3.082879776,9.073592313,3.128112622,8.454680453,9.716823551454466
3156,8.6099,8.024338929615894,0,9.574120263,3.080142525,8.996977998,3.12216048,8.373999513,9.650939856461791
3160,8.5663,7.958033116806611,0,9.496499724,3.077790705,8.916449993,3.118269558,8.287278676,9.580175348418589
3164,8.5345,7.887947981287038,0,9.414412756,3.075804295,8.832560316,3.116296996,8.195472539,9.505398949402885
3168,8.4549,7.813777635880807,0,9.328784284,3.074159417,8.745848098,3.115960815,8.099681659,9.427589657742248
3172,8.3938,7.7352968997631155,0,9.240615459,3.072828328,8.656839589,3.116899283,8.001064022,9.34775958274951
3176,8.3178,7.652361891203432,0,9.150916662,3.071779425,8.566048148,3.118699431,7.900737863,9.266869209597893
3180,8.2123,7.564905384716116,0,9.060634814,3.070977243,8.473974255,3.120956294,7.799742182,9.185795078734916
3184,8.1268,7.472920371296775,0,8.97061652,3.070382455,8.3811055,3.123351631,7.698961373,9.105265552598514
3188,8.0752,7.376439859257153,0,8.88157925,3.069951871,8.28791659,3.125682571,7.599106513,9.025849084608272
3192,7.9922,7.275513595760577,0,8.794086037,3.068898493,8.194869346,3.12793453,7.50070749,8.947950471942082
3196,7.8833,7.170182123867627,0,8.708550745,3.066620531,8.102412704,3.130304056,7.404104356,8.87181026734369
3200,7.8116,7.0604536917749074,0,8.625237591,3.063880473,8.010982714,3.13321444,7.309474559,8.797531083103399
3204,7.6831,6.9462880182878415,0,8.544271348,3.061387507,7.921002543,3.137294939,7.216885205,8.725126179542404
3208,7.5775,6.827580625473729,0,8.465673524,3.05978709,7.832882471,3.143361422,7.126328034,8.654548379892034
3212,7.492,6.704153526529366,0,8.389397106,3.059660946,7.747019891,3.152345386,7.037767171,8.585732601180151
3216,7.3806,6.57576778722758,0,8.31535763,3.061527067,7.663799315,3.165229434,6.951195002,8.518637967517142
3220,7.3159,6.441975272158161,0,8.243475728,3.065839716,7.583592367,3.182960165,6.866666889,8.453275559461352
3224,7.2335,6.3021858091471215,0,8.17371167,3.072989421,7.506757786,3.206368672,6.784325951,8.389726642963982
3228,7.1356,6.155586050584365,0,8.10608907,3.083302979,7.433641425,3.236087313,6.704417646,8.328151484500257
3232,7.0379,6.0009919125988,0,8.040708975,3.097043457,7.364576254,3.272493952,6.62730203,8.268798197936611
3236,6.9351,5.836457833253012,0,7.977763517,3.114410187,7.299882357,3.315695572,6.553429493,8.211978928882592
3240,6.7849,5.657904997247396,0,7.917530761,3.135538772,7.239866931,3.365513437,6.48332786,8.158060309135749
3244,6.7236,5.461714994030455,0,7.860362884,3.160501081,7.184824289,3.421524642,6.41756341,8.107430641367099
3248,6.6204,5.291390831461496,0,7.806668197,3.189305254,7.13503586,3.483138259,6.356740109,8.060500027759042
3252,6.509,5.1367572741585885,0,7.756901341,3.221895696,7.090770185,3.549655082,6.30144553,8.017658338005983
3256,6.3763,4.995592027468067,0,7.711546419,3.258153081,7.0523398,3.620384425,6.252234339,7.97926611482456
3260,6.2908,4.866808368244385,0,7.671089351,3.297894354,7.023873262,3.694736132,6.20960713,7.9456408075224
3264,6.1736,4.7496829227847215,0,7.636008199,3.340872725,7.00728372,3.772293882,6.173998292,7.917052476015052
3268,6.0439,4.643625293562006,0,7.606762245,3.386777672,7.001850703,3.852872612,6.145738198,7.8937007100979155
3272,5.9417,4.548100340863908,0,7.583770851,3.435234945,7.006864158,3.936567436,6.125056562,7.875719922881645
3276,5.8715,4.462602087097959,0,7.56739347,3.485806556,7.021624448,4.023738407,6.112082822,7.863184682828251
3280,5.7537,4.386645482670218,0,7.557931664,3.537991367,7.045442356,4.114968713,6.106825884,7.856096005105248
3284,5.6518,4.3197696620495405,0,7.55561374,3.594619834,7.07763908,4.211010083,6.109160308,7.854372117845736
3288,5.6078,4.261547990620795,0,7.560563765,3.658572857,7.117546239,4.312664704,6.118847477,7.857862733138272
3292,5.498,4.211593312627201,0,7.572797349,3.729609633,7.164505869,4.42068237,6.135513527,7.86632943025198
3296,5.4418,4.169562809644001,0,7.592205383,3.807458085,7.217870421,4.535626521,6.158668576,7.879454304897469
3300,5.0274,4.135157337886773,0,7.618533251,3.891814864,7.277002769,4.657801851,6.187713436,7.896838665999056
3304,5.017,4.1081160205399785,0,7.651378983,3.982345342,7.341276201,4.78718358,6.221965936,7.91801610040968
3308,4.9633,4.088206102077042,0,7.690195501,4.078683619,7.410074423,4.923409976,6.260672025,7.9424559702042465
3312,4.9917,4.07521005476876,0,7.734299256,4.180432519,7.482791562,5.065793192,6.303048357,7.969591735111156
3316,4.9834,4.06891293492287,0,7.782894214,4.287163592,7.558832159,5.213392049,6.348315457,7.998845117317751
3320,4.949,4.069092643008196,0,7.835116396,4.398417114,7.637611175,5.365071664,6.395745341,8.029665727959056
3324,4.9758,4.075515331732985,0,7.890090838,4.513702084,7.718553989,5.519585263,6.444682683,8.061551483705104
3328,4.9413,4.08793627233201,0,7.946985414,4.632496228,7.801096398,5.675626582,6.494593982,8.09408898587716
3332,4.9487,4.1061073282530645,0,8.005063898,4.754245997,7.884684614,5.831899549,6.545091048,8.126978990346487
3336,4.9749,4.1297883036407015,0,8.063750193,4.878366567,7.968775271,5.987158424,6.59593036,8.160036788790046
3340,4.9529,4.158761410378805,0,8.12264846,5.004241841,8.052835419,6.140258774,6.647027519,8.193207228426406
3344,4.992,4.192847752652316,0,8.181558004,5.131224443,8.136342524,6.290172181,6.698439177,8.22654972343636
3348,4.9609,4.231921282872548,0,8.240480086,5.258635728,8.218784474,6.436046514,6.750311939,8.260198344732515
3352,4.9786,4.275920147965739,0,8.299567161,5.385984733,8.299659572,6.577214704,6.802849062,8.294336938471972
3356,5.0149,4.324847928348276,0,8.359075741,5.5144525,8.378476538,6.713203644,6.856227991,8.32912930613777
3360,5.1046,4.378766897039386,0,8.419287018,5.643985027,8.454754513,6.843746456,6.910557131,8.364684232076577
3364,5.1943,4.437772313813545,0,8.480422762,5.774100197,8.528023054,6.968743768,6.965787571,8.400980104238265
3368,5.2343,4.501957402329591,0,8.542554062,5.904269775,8.597822135,7.088229006,7.021687276,8.437839399585595
3372,5.2847,4.571362963070104,0,8.605514787,6.03391941,8.66370215,7.202299475,7.077796432,8.474888103612042
3376,5.4107,4.645927784209644,0,8.668848107,6.162428636,8.72522391,7.311072482,7.133430676,8.511556038148832
3380,5.4794,4.725441003106677,0,8.731771406,6.289130867,8.781958643,7.414620685,7.187680578,8.547078493200276
3384,5.595,4.809523880315339,0,8.793180351,6.413313404,8.833487996,7.512918919,7.239471908,8.580555048793126
3388,5.6707,4.897633463885377,0,8.851705129,6.53421743,8.879404033,7.605831807,7.287624872,8.611009533775489
3392,5.7977,4.98908924083269,0,8.90582805,6.651038012,8.919309237,7.693117635,7.330921216,8.63746005012801
3396,5.9344,5.083134535101293,0,8.953998226,6.762924099,8.952816508,7.774439447,7.368231994,8.65903219828218
3400,6.0513,5.178994870327976,0,8.994802294,6.868978526,8.979549164,7.84940583,7.398610865,8.675033436961545
3404,6.1221,5.275945939555741,0,9.027125334,6.968258009,8.999120449,7.917634659,7.421412699,8.685038172307678
3408,6.3177,5.373370093726427,0,9.050272457,7.059773149,9.010726878,7.97879969,7.4363781,8.688934358474766
3412,6.3751,5.470819841522658,0,9.064050789,7.14248843,9.014905557,8.032715863,7.443721424,8.686972742619115
3416,6.4981,5.568063004026717,0,9.068808355,7.21532222,9.012709556,8.079365628,7.444128584,8.67974737693963
3420,6.607,5.665148411132797,0,9.065407365,7.277146769,9.005131364,8.11893985,7.438754079,8.668183031129422
3424,6.6894,5.76248927067045,0,9.05514969,7.328103112,8.99310289,8.151854467,7.429138663,8.653472218374038
3428,6.7617,5.861033708075091,0,9.039689861,7.370686082,8.977495457,8.178736929,7.417092679,8.636991786630745
3432,6.795,5.962836100097975,0,9.02091254,7.406016323,8.95911981,8.200365034,7.404559394,8.620203508651809
3436,6.8643,6.066925596363414,0,9.000814881,7.435124851,8.93872611,8.217632467,7.393470719,8.604552119986222
3440,6.9067,6.166570875211008,0,8.981397496,7.458992906,8.917003936,8.231475631,7.385587957,8.591354739578627
3444,6.9326,6.263955484699731,0,8.964557779,7.478551958,8.894582288,8.242813377,7.382359589,8.581699613050116
3448,7.0034,6.360117681188968,0,8.951975064,7.494683699,8.872029581,8.252475639,7.384813773,8.576372309305901
3452,7.0425,6.455765129428322,0,8.945007688,7.508220049,8.849853648,8.261169365,7.393472655,8.575794186070825
3456,7.0318,6.551377633916085,0,8.944588746,7.519943154,8.828501744,8.269452834,7.408344364,8.580011645947213
3460,7.0904,6.647201829229722,0,8.951150914,7.530585385,8.808360537,8.277736045,7.428923791,8.58868333964529
3464,7.1063,6.743254464802269,0,8.964567013,7.540829339,8.789756118,8.286287426,7.45430357,8.601149499929424
3468,7.1807,6.839323152134824,0,8.984156292,7.551307839,8.772953992,8.295280295,7.483259771,8.616482788018981
3472,7.1972,6.9350081484520505,0,9.008752486,7.562603933,8.758159085,8.304816215,7.514395791,8.633595638312087
3476,7.2149,7.029785032784929,0,9.036811614,7.575250896,8.74551574,8.314983329,7.546273861,8.651345630555053
3480,7.3001,7.123076559421641,0,9.066592878,7.58973223,8.735107719,8.32589417,7.577521641,8.668632832853291
3484,7.3086,7.214333426205043,0,9.096326837,7.606481659,8.7269582,8.337714958,7.606972498,8.684521870731864
3488,7.3846,7.303074431175223,0,9.124415093,7.625883137,8.721029782,8.350685472,7.63371339,8.698287945360235
3492,7.3867,7.388919181275814,0,9.149574426,7.648270841,8.71722448,8.365103176,7.657168744,8.709485082776535
3496,7.4722,7.471588648669973,0,9.170927485,7.673929175,8.715383729,8.381335869,7.677108847,8.717947894475056
3500,7.4697,7.5508935753415,0,9.188059286,7.703092769,8.715288381,8.39976219,7.693614872,8.723758063215262
3504,7.5308,7.6267285045336735,0,9.20096993,7.735946479,8.716658705,8.420734839,7.707042617,8.727211178894077
3508,7.565,7.6990328614106,0,9.210010457,7.772625386,8.71915439,8.444549087,7.717933069,8.728740616976491
3512,7.622,7.767753617904381,0,9.215790149,7.813214797,8.722374544,8.471393994,7.726889932,8.728823618667771
3516,7.7069,7.832897292913507,0,9.219035066,7.857750355,8.72585769,8.501311634,7.73448465,8.727908363510437
3520,7.7115,7.894499648288769,0,9.220465511,7.906164722,8.729081772,8.534202376,7.741143869,8.726327348255825
3524,7.8024,7.952603380384993,0,9.220680807,7.958066231,8.731491039,8.569799728,7.747078718,8.724245380917345
3528,7.8613,8.0072340854189,0,9.220061103,8.012968354,8.732584388,8.607716535,7.752223768,8.721612651830814
3532,7.868,8.058380918111812,0,9.21870099,8.070375795,8.731657047,8.64746872,7.756217416,8.718152113794623
3536,7.9336,8.105984920179214,0,9.21636786,8.129784495,8.728040846,8.688506136,7.758422529,8.713376380751987
3540,7.9678,8.149937711236909,0,9.212511852,8.190681625,8.721146852,8.730278762,7.757982462,8.706634141054964
3544,7.9971,8.190088551000319,0,9.206321722,8.252545592,8.710465376,8.772275423,7.753895639,8.69717121601129
3548,8.0008,8.226257270379673,0,9.196817054,8.314846034,8.695565966,8.81404521,7.745107705,8.68420561246797
3552,8.0472,8.258249507498356,0,9.182960638,8.377043823,8.676097411,8.855247425,7.730629217,8.667015571459194
3556,8.0923,8.285868237171663,0,9.163791727,8.438591064,8.651787739,8.895638677,7.709632694,8.645010918601914
3560,8.0987,8.308922544220797,0,9.138545244,8.498931097,8.622444219,8.935063587,7.681551208,8.617801982981746
3564,8.1265,8.327232358169738,0,9.106746726,8.557498494,8.58795336,8.973426655,7.646128592,8.585228320134796
3568,8.1436,8.340634993236588,0,9.068257766,8.613719061,8.54828091,9.010651484,7.603475702,8.547395923846478
3572,8.1268,8.348991802887678,0,9.023290317,8.667009834,8.503471859,9.046638058,7.55403996,8.504652743379221
3576,8.1021,8.352197799402513,0,8.972376177,8.716779088,8.453650434,9.081184797,7.498569999,8.45756542181794
3580,8.1366,8.35019243873462,0,8.91629542,8.762426327,8.399020103,9.113968684,7.43803784,8.406864582990858
3584,8.1537,8.342970255897502,0,8.855998981,8.80334229,8.339863577,9.144496869,7.373562621,8.353391802720282
3588,8.1512,8.330587979334979,0,8.792527442,8.838908948,8.276542801,9.172090537,7.306296134,8.298015310746088
3592,8.1476,8.31316589944221,0,8.726928872,8.868499507,8.209498966,9.195888008,7.237338935,8.241565666892669
3596,8.0996,8.290882413915725,0,8.660183101,8.891478406,8.139252499,9.214877642,7.167661883,8.184772148770048
3600,8.0978,8.263961385278673,0,8.59315076,8.907201316,8.066403069,9.227949461,7.09803258,8.128208851016208
3604,8.0951,8.23265443919524,0,8.526525239,8.915015142,7.991629583,9.233943675,7.02898698,8.072268771595182
3608,8.0826,8.197219948518617,0,8.46080657,8.912729904,7.915690189,9.231752886,6.960789898,8.017137779026724
3612,8.0267,8.157902626663923,0,8.396281406,8.897762286,7.839422277,9.220404299,6.893461208,7.9628149072352095
3616,7.9971,8.114915722456924,0,8.333023843,8.87106648,7.763742474,9.199135347,6.826797265,7.909132393608917
3620,7.9776,8.068427060259584,0,8.270920688,8.833624739,7.689646647,9.167478085,6.760420076,7.855794112201735
3624,7.9199,8.018551455435983,0,8.209699819,8.786371306,7.618209905,9.125281781,6.693866602,7.802441536754554
3628,7.8262,7.965348186180639,0,8.1489907,8.730192414,7.550128903,9.072726462,6.626649542,7.748700668361947
3632,7.7853,7.908824324990612,0,8.088387939,8.66592629,7.478709449,9.010284847,6.558341088,7.694242379292112
3636,7.7459,7.84894408061542,0,8.027509229,8.594363151,7.402880863,8.938654978,6.488646098,7.638837468999717
3640,7.6614,7.785642208339467,0,7.966060308,8.516245204,7.324492035,8.858678405,6.417444424,7.5823879930713876
3644,7.5872,7.718841950716165,0,7.903876818,8.43226665,7.245234867,8.771228681,6.344832985,7.524958196534992
3648,7.5091,7.648476625783381,0,7.840949536,8.343073679,7.16664427,8.677121028,6.271144477,7.466791302014816
3652,7.4707,7.574511061157241,0,7.777442883,8.249264473,7.090098169,8.577043166,6.196925822,7.408293991743417
3656,7.3529,7.496962336546991,0,7.713686635,8.151389207,7.016817496,8.471504721,6.122913909,7.350016584270845
3660,7.305,7.415919086683195,0,7.650151139,8.049950045,6.947866196,8.360811547,6.050007973,7.292628960395444
3664,7.2512,7.331554480028558,0,7.58742896,7.945401143,6.884151225,8.245088179,5.979203522,7.236869270350903
3668,7.1646,7.244137148975836,0,7.526201774,7.838148649,6.826422549,8.124331519,5.91156601,7.183516116229352
3672,7.0996,7.1540313198498655,0,7.467215528,7.728550702,6.775273144,7.998472913,5.848143857,7.133319602040731
3676,6.9747,7.061695176219816,0,7.41124627,7.616917433,6.731138998,7.867476483,5.789927666,7.086969584929349
3680,6.896,6.967671155330553,0,7.359062658,7.503510962,6.69429911,7.731444956,5.73777499,7.045041099033828
3684,6.8447,6.8725791754850665,0,7.311390329,7.388545403,6.66487549,7.590684184,5.692379097,7.0079768767624335
3688,6.7742,6.777111110681731,0,7.268876393,7.27218686,6.642833156,7.445768966,5.654181215,6.9760332144955655
3692,6.6677,6.6818976004550885,0,7.232040225,7.154553429,6.627980141,7.297573629,5.623361759,6.949281362818844
3696,6.5786,6.5875433121194025,0,7.201225392,7.035715196,6.619967485,7.14727384,5.599783677,6.9275766180084135
3700,6.5112,6.494600825632725,0,7.176556489,6.915694241,6.618289242,6.996336146,5.583015676,6.91057798790478
3704,6.416,6.403515534480015,0,7.157901881,6.793401212,6.622282475,6.846497331,5.572310543,6.897735151690158
3708,6.3272,6.314571350076268,0,7.144850579,6.666346177,6.631127257,6.699747121,5.566644768,6.888312058902715
3712,6.2817,6.227829731469656,0,7.1366918,6.538827201,6.643846674,6.558304437,5.564748088,6.881405776206646
3716,6.2298,6.143071570186633,0,7.13243084,6.415324594,6.659306821,6.424584104,5.565156022,6.875979474864365
3720,6.1398,6.059742235659078,0,7.130818956,6.299788708,6.676216804,6.301135547,5.566266903,6.870900586968439
3724,6.1138,5.976897198301377,0,7.130410922,6.19563993,6.693128742,6.190514771,5.566405118,6.8649887650960135
3728,6.0278,5.8931139097327705,0,7.129644898,6.105768687,6.708094535,6.095122275,5.563874664,6.857054778988134
3732,6.0043,5.806301441079672,0,7.126927501,6.032535442,6.716582199,6.016964691,5.557044967,6.8459621412567575
3736,5.9539,5.712958387050325,0,7.12073237,5.9777707,6.716963987,5.957415005,5.544419668,6.830673710981555
3740,5.8953,5.612596111424232,0,7.109704078,5.942775,6.708565101,5.917012913,5.524705277,6.81029226507377
3744,5.873,5.518292046895265,0,7.092731505,5.928318922,6.690892788,5.89540778,5.496898802,6.784113476010779
3748,5.7998,5.426421212871627,0,7.069018698,5.934643083,6.663636329,5.891391548,5.460317685,6.751636502554966
3752,5.7607,5.335609740163585,0,7.038115493,5.96145814,6.626667046,5.903121484,5.414635554,6.712583695226373
3756,5.7195,5.244969020635556,0,6.999905117,6.007944785,6.580038299,5.92835466,5.359906868,6.666920618417456
3760,5.6887,5.153836627579768,0,6.954594004,6.07275375,6.523985489,5.964719743,5.296504073,6.614821772039684
3764,5.6216,5.061717929099428,0,6.902651591,6.154005807,6.458926054,6.00993677,5.225088947,6.556664707268491
3768,5.5425,4.968269905930395,0,6.844738306,6.249291762,6.38545947,6.061974203,5.146528334,6.492987923204125
3772,5.4775,4.873297657435895,0,6.781641489,6.355672464,6.304367255,6.119155524,5.061805868,6.424439892373235
3776,5.4031,4.776750432644118,0,6.714196199,6.469678795,6.216612962,6.180196666,4.971943256,6.351728225574627
3780,4.9487,4.678705888568242,0,6.643224401,6.587311681,6.123342186,6.244214394,4.877920649,6.275559855560324
3784,4.9068,4.579347068303813,0,6.569485218,6.70404208,6.02588256,6.310672628,4.780624635,6.196595282135424
3788,4.8305,4.478923721729947,0,6.493642063,6.816286856,5.925743755,6.379322812,4.680791326,6.115394004279975
3792,4.7378,4.377709593887882,0,6.416240752,6.931072307,5.824617481,6.450095,4.578973841,6.032378644659109
3796,4.6767,4.275963508937466,0,6.337693881,7.049115831,5.723704015,6.522993581,4.47553843,5.947822181718457
3800,4.5992,4.1738912089012175,0,6.258283749,7.16912841,5.621941306,6.597991968,4.370663958,5.861839787954976
3804,4.4799,4.07162093395312,0,6.178170827,7.289856042,5.519305701,6.674937236,4.264371719,5.774408098777775
3808,4.4228,3.9691786291564055,0,6.097411577,7.410079743,5.415932642,6.753487138,4.156550213,5.685381497607662
3812,4.3359,3.866436197650565,0,6.015980378,7.528615542,5.311988267,6.83306765,4.047024961,5.594549453731899
3816,4.2519,3.763521167506372,0,5.933802113,7.644314485,5.207669412,6.912866261,3.935610385,5.501679284031232
3820,4.1518,3.660425052132515,0,5.850790133,7.756062636,5.103203609,6.991851068,3.822168917,5.406572535224271
3824,4.1015,3.5571240392279124,0,5.766877028,7.862781073,4.998849091,7.068811048,3.706665969,5.309116734199417
3828,4.0081,3.4536427518935646,0,5.682043333,7.96342589,4.894894784,7.142414124,3.589205818,5.20933224388462
3832,3.9037,3.3501153907542056,0,5.596335244,8.056988197,4.791660315,7.211284084,3.470057922,5.107405576623842
3836,3.8277,3.2468449236078256,0,5.509870809,8.142494122,4.689496007,7.274056847,3.34966106,5.003710502859867
3840,3.7041,3.1443500270365607,0,5.422835333,8.219004807,4.588782879,7.32945983,3.228616485,4.898811575178966
3844,3.5839,3.0433883176704746,0,5.335470022,8.285616411,4.48993265,7.376401252,3.107669087,4.793450530211423
3848,3.5113,2.944940781197407,0,5.248058025,8.341460107,4.393387734,7.413994524,2.987680546,4.688515156486751
3852,3.3834,2.850152377988944,0,5.16091269,8.385702088,4.299621245,7.441614907,2.86959604,4.58499753815593
3856,3.2171,2.760232033990888,0,5.07437179,8.417543559,4.209136992,7.458898084,2.754417659,4.483943392312613
3860,3.051,2.6763312707652296,0,4.988798781,8.436220743,4.122469482,7.46570481,2.643165302,4.38639580185516
3864,2.9326,2.5994330267868424,0,4.904587863,8.441004878,4.040542684,7.462076638,2.536844672,4.293343498341185
3868,2.8188,2.530266774718028,0,4.822170013,8.431202221,3.964155987,7.448170884,2.436413723,4.205674201876072
3872,2.6836,2.4692599508249504,0,4.742015993,8.406411964,3.893471215,7.424163832,2.342749106,4.124138175899958
3876,2.5624,2.4165246025715392,0,4.66463266,8.370076639,3.828615908,7.390193182,2.256614423,4.049322346032809
3880,2.4544,2.371881300625112,0,4.590550826,8.323761284,3.769685558,7.34631649,2.178644611,3.981644245468876
3884,2.3696,2.334903828607396,0,4.520307845,8.267891173,3.716743613,7.292490008,2.109328389,3.921353007623488
3888,2.2805,2.3049814352847875,0,4.454426759,8.20292856,3.669821472,7.228583006,2.049001293,3.868542285129419
3892,2.1913,2.2813886293928114,0,4.393393422,8.129372684,3.628918486,7.154430168,1.997853029,3.8231730337846574
3896,2.1672,2.2633528230033373,0,4.33763753,8.047759767,3.594001959,7.069895086,1.955946964,3.785105285179019
3900,2.181,2.250106336233968,0,4.287523696,7.958663016,3.565007149,6.974972857,1.923229409,3.754115864996819
3904,2.1691,2.240930130194674,0,4.2433437,7.86269262,3.541837266,6.869842991,1.8995597,3.729933173149005
3908,2.1639,2.2351785591756554,0,4.205317235,7.760495753,3.524363474,6.754947621,1.884730191,3.712252990420415
3912,2.195,2.23229348416294,0,4.173600677,7.652756571,3.512424887,6.63101073,1.878472711,3.7007490625973127
3916,2.1877,2.2318097721563346,0,4.14828775,7.540196215,3.505828575,6.499029116,1.880474697,3.695082935098029
3920,2.2289,2.233354261485114,0,4.129412963,7.42357281,3.504349558,6.360238454,1.890383319,3.694908742707098
3924,2.2548,2.2366404482613764,0,4.116954962,7.303681462,3.507730811,6.21605238,1.907808841,3.699873153839864
3928,2.2588,2.241458188809366,0,4.11083679,7.181354264,3.515683261,6.068005067,1.932313776,3.7096063350930057
3932,2.2704,2.24774312700564,0,4.110918493,7.057460291,3.527885788,5.917695341,1.963409532,3.723716999169384
3936,2.2988,2.255553259452376,0,4.116983408,6.932905602,3.543985224,5.766746419,2.000575384,3.74180434682688
3940,2.322,2.264989568929469,0,4.128744736,6.808633238,3.563596354,5.616771325,2.043244922,3.763443957122002
3944,2.3565,2.2761884007368955,0,4.145842425,6.685443386,3.586301916,5.469346043,2.090830185,3.788203765405032
3948,2.3662,2.2893145916687576,0,4.167844742,6.563081915,3.611652602,5.325977128,2.142723466,3.815642863369026
3952,2.4077,2.30454264477672,0,4.194263968,6.442480597,3.639167056,5.188066085,2.198318995,3.8453233951037102
3956,2.426,2.322034238576397,0,4.224564259,6.324762962,3.668790749,5.056868076,2.257033972,3.876826983240463
3960,2.4736,2.341937064771604,0,4.258193264,6.210949762,3.700674745,4.933434101,2.318299277,3.909745544146664
3964,2.5466,2.3643612645370475,0,4.294589303,6.101958972,3.734480541,4.818570865,2.38158799,3.9437025128679455
3968,2.5878,2.3893897490963587,0,4.333198492,5.99860579,3.769840034,4.712788382,2.446391647,3.978335358391288
3972,2.6455,2.41707172069482,0,4.373483746,5.901602637,3.806356463,4.616297266,2.512224623,4.013299839315035
3976,2.6592,2.447440816910509,0,4.414918033,5.811559156,3.843604403,4.529014019,2.578587616,4.048244064029668
3980,2.7163,2.4805195878298414,0,4.456973444,5.728982213,3.881129771,4.450597299,2.644951125,4.08279566505136
3984,2.7868,2.5163298801093417,0,4.499091906,5.654275898,3.918449825,4.380506377,2.710715187,4.116536115693783
3988,2.8652,2.5548926386258533,0,4.540660734,5.587741521,3.955053161,4.318100509,2.775179566,4.148979595815201
3992,2.9348,2.596216637161635,0,4.580978039,5.529577619,3.990399715,4.262683718,2.837516132,4.179556434904312
3996,2.9628,2.640275930841441,0,4.619231024,5.479879947,4.023920765,4.213602224,2.89674564,4.207601092500901
4000,3.0678,2.6869689418938214,0,4.654481866,5.438641487,4.055018927,4.170288458,2.951740302,4.232357500180427
4004,3.1279,2.736076684394669,0,4.685680072,5.405752441,4.083068158,4.132286219,3.001219663,4.252979717987905
4008,3.185,2.7871984680940454,0,4.711685077,5.381000234,4.107413753,4.099271974,3.043810996,4.268575125049473
4012,3.243,2.83971397736259,0,4.731329485,5.364069515,4.12737235,4.071046853,3.078087758,4.278224626694608
4016,3.2949,2.8927476368703107,0,4.743496713,5.354542156,4.142231925,4.047520908,3.102677996,4.28104489979642
4020,3.3593,2.945178236122091,0,4.747210303,5.351897249,4.151251794,4.02866523,3.116352747,4.276228025207898
4024,3.4633,2.995678987503296,0,4.741728171,5.355511113,4.153662613,4.014486531,3.118157541,4.263107425639944
4028,3.5805,3.042800595502328,0,4.72661807,5.364657286,4.148666378,4.004996295,3.107495512,4.241194985398003
4032,3.6593,3.085072453786875,0,4.701803328,5.378506531,4.135436426,4.000171036,3.08423322,4.210247459698836
4036,3.6837,3.1211342203037327,0,4.667577098,5.396126833,4.113117432,3.999941323,3.048709815,4.17028802530267
4040,3.7639,3.150009769167384,0,4.624576701,5.417076924,4.080825412,4.004164296,3.001726451,4.1216347544422085
4044,3.7514,3.170986816539348,0,4.573713897,5.442730447,4.037647723,4.012631148,2.944456987,4.064885327604565
4048,3.8152,3.183698769278797,0,4.516082313,5.472838108,3.98264306,4.025072161,2.878370036,4.000914118647756
4052,3.8091,3.1881404102606523,0,4.452861643,5.506967542,3.918228848,4.041165865,2.805101076,3.930812794943426
4056,3.8296,3.1846538240193523,0,4.38522899,5.544689736,3.852391673,4.060559432,2.726351144,3.855832479505601
4060,3.8259,3.1738773815857098,0,4.314283116,5.585579031,3.786730206,4.082886225,2.643777138,3.777294997939421
4064,3.7963,3.156682396534634,0,4.240998142,5.629213125,3.72236085,4.10776825,2.558934267,3.6965223481390255
4068,3.8198,3.134081472735607,0,4.166204201,5.675173069,3.660192438,4.134841064,2.473204162,3.614747023974804
4072,3.8177,3.1071329528603013,0,4.090588806,5.723043268,3.600926235,4.16375571,2.387753069,3.533041958955337
4076,3.7881,3.0768508505287304,0,4.01470408,5.772411482,3.545055935,4.194181556,2.303499062,3.452267478531551
4080,3.7978,3.044133284496477,0,3.93898016,5.822868826,3.492867663,4.225790165,2.221097599,3.3730396615954352
4084,3.7807,3.0097192254029927,0,3.863734548,5.874009767,3.444439975,4.258260972,2.140939192,3.2957243956447244
4088,3.7151,2.9741758156264457,0,3.78917788,5.92543213,3.399643857,4.291279992,2.063171604,3.2204576050044427
4092,3.7179,2.9379099737274443,0,3.715418981,5.976737092,3.358142728,4.324508334,1.987741666,3.147185354768846


==> data/cascaded_tank/ct_simulation.csv <==
t,u,y_true,x1_pred,x2_pred,y_pred,x1_mean,x1_ub,x1_lb,x2_mean,x2_ub,x2_lb,y_mean,y2_ub,y2_lb
0.0,3.2567,4.9728,0.29299749521162627,0.07933912912486844,5.173565164994738,0.2939479010343366,0.2964650633945087,0.2914307386741645,0.0805127573572556,0.08051602444071909,0.08050949027379212,5.220510294290224,5.254472688992287,5.186547899588161
4.0,3.2466,4.9722,0.2920942671393801,0.07794514980491034,5.117805992196414,0.2942131204066722,0.29671897281772114,0.29170726799562324,0.08046616409653308,0.08046960288062799,0.08046272531243817,5.2186465638613235,5.252575487396243,5.184717640326404
8.0,3.2309,4.9703,0.291234038653088,0.07635480695239653,5.0541922780958615,0.29447445526059446,0.2969701400160068,0.2919787705051821,0.0804261811743393,0.08042979812009342,0.0804225642285852,5.217047246973572,5.250946180525174,5.18314831342197
12.0,3.2097,4.988,0.2904136037584531,0.07459194921484935,4.983677968593974,0.29472635691045446,0.29721313289413637,0.29223958092677255,0.08039338073856735,0.0803971826287815,0.0803895788483532,5.215735229542694,5.249607964769137,5.181862494316251
16.0,3.1836,4.9825,0.28963123461033496,0.07268065480280694,4.907226192112278,0.29496473123591027,0.29744393268187325,0.2924855297899473,0.08036856370794239,0.08037255779307485,0.08036456962280993,5.2147425483176955,5.248593066665079,5.180892029970312
20.0,3.1531,4.9685,0.2888873198889524,0.07064598994697764,4.8258395978791055,0.2951869506216451,0.2976599441519565,0.29271395709133363,0.08035281910596916,0.08035701326108396,0.08034862495085435,5.214112764238767,5.247945113847366,5.180280414630167
24.0,3.1194,4.9706,0.2881843467106167,0.06851451442351712,4.740580576940685,0.2953917412720776,0.29785988477865166,0.2929235977655036,0.08034755648999012,0.08035195938274918,0.08034315359723106,5.213902259599605,5.2477204395441515,5.1800840796550585
28.0,3.084,4.9355,0.2875270528446316,0.06631483205263498,4.6525932821054,0.295578985346775,0.29804359208323605,0.293114378610314,0.0803545113786303,0.0803591326493343,0.0803498901079263,5.214180455145212,5.247988315985797,5.180372594304627
32.0,3.0485,4.9041,0.28692177605282915,0.06407733226795052,4.563093290718021,0.2957494794455784,0.2982117900377944,0.29328716885336237,0.08037572962605957,0.08038058008134334,0.0803708791707758,5.215029185042383,5.248830352745608,5.181228017339158
36.0,3.0148,4.815,0.2863761176020793,0.06183372815080128,4.473349126032051,0.2959046856937823,0.2983658497855833,0.29344352160198134,0.08041353988053374,0.08041863170123449,0.08040844805983298,5.216541595221349,5.250339422776841,5.1827437676658565
40.0,2.9851,4.7402,0.2858980656810247,0.05961575880172158,4.384630352068863,0.2960465023944472,0.29850757051465127,0.2935854342742431,0.08047052369070441,0.08047587065101876,0.08046517673039007,5.218820947628176,5.252618495641181,5.1850233996151704
44.0,2.9612,4.667,0.28549534345893296,0.05745368026685631,4.298147210674252,0.29617707091128515,0.29863899609080863,0.29371514573176166,0.08054949120688214,0.08055510889639945,0.08054387351736482,5.221979648275285,5.255779693002813,5.188179603547757
48.0,2.9449,4.5742,0.285174577522386,0.05537446898536988,4.214978759414795,0.2962986261296009,0.29876227396729976,0.293834978291902,0.08065346759301519,0.08065937362632018,0.08064756155971019,5.226138703720608,5.259943768825233,5.192333638615983
52.0,2.9375,4.4698,0.2849407896435727,0.05340040816516975,4.13601632660679,0.2964133904700556,0.2988795557893881,0.29394722515072313,0.0807856918203195,0.0807919060115922,0.0807794776290468,5.23142767281278,5.265240079637659,5.197615265987901
56.0,2.9401,4.4201,0.2847966746406292,0.05154794600523173,4.061917840209269,0.29652350613503525,0.2989929340321948,0.2940540782378757,0.0809496257127424,0.08095617018624024,0.08094308123924457,5.237985028509696,5.271806958755778,5.2041630982636145
60.0,2.9528,4.3481,0.2847423230614573,0.04982749732536344,3.993099893014538,0.29663099669611454,0.2991044055487271,0.294157587843502,0.08114896691235632,0.08115586611514713,0.0811420677095655,5.2459586764942525,5.279792240511176,5.212125112477329
64.0,2.9754,4.2705,0.2847751336604585,0.0482440152401728,3.929760609606912,0.2967377467519178,0.29921585056823363,0.2942596429356019,0.08138765462834825,0.08139493521087912,0.08138037404581738,5.25550618513393,5.289353488438294,5.221658881829566
68.0,3.007,4.1982,0.28488973916263227,0.046798063936542914,3.8719225574617164,0.2968454867406036,0.2993290141204688,0.29436195936073845,0.08166985150591433,0.08167754204096557,0.08166216097086308,5.266794060236573,5.30065726046723,5.232930860005916
72.0,3.046,4.1234,0.2850781259902654,0.04548720993369998,3.819488397347999,0.2969557689047288,0.2994454760079486,0.294466061801509,0.08199987900294566,0.0820080095259243,0.08199174847996701,5.279995160117826,5.31387650687962,5.2461138133560326
76.0,3.0903,4.0688,0.2853301966384575,0.044307445462591535,3.7722978185036613,0.29706992018048095,0.29956659564781246,0.29457324471314944,0.08238207847823253,0.08239067985181842,0.08237347710464665,5.295283139129301,5.329184990635775,5.261381287622828
80.0,3.1373,4.0255,0.28563410025844277,0.04325417502925566,3.7301670011702264,0.29718895937183,0.2996934202133071,0.2946844985303529,0.08282056834982005,0.0828296714812812,0.08281146521835889,5.312822733992801,5.346747547393315,5.2788979205922875
84.0,3.1844,3.9785,0.2859771639726591,0.04232281636048546,3.6929126544194184,0.2973134710218865,0.29982654995059077,0.2948003920931822,0.08331887340540504,0.08332850837019828,0.0833092384406118,5.332754936216202,5.36670523265196,5.298804639780443
88.0,3.2285,3.9583,0.28634625494043436,0.041508900683508,3.66035602734032,0.2974434389006111,0.2999659650939543,0.2949209127072679,0.08387942093964132,0.08388961608357476,0.08386922579570788,5.3551768375856525,5.389155147370633,5.321198527800672
92.0,3.267,3.911,0.2867288076813345,0.04080786800862174,3.6323147203448696,0.29757805919327074,0.30011083557401874,0.29504528281252274,0.08450293397251708,0.08451371507155625,0.08449215287347792,5.380117358900684,5.414126155524425,5.346108562276942
96.0,3.2973,3.9196,0.2871132554435804,0.040214738362087527,3.6085895344835013,0.2977155756099349,0.30025935615778254,0.29517179506208724,0.08518780294479922,0.08519919249532722,0.08517641339427122,5.407512117791969,5.441553750817198,5.37347048476674
100.0,3.3172,3.865,0.28748974634539926,0.03972376508270105,3.588950603308042,0.2978531987974673,0.30040866910429576,0.29529772849063884,0.08592957182860433,0.08594158852488248,0.08591755513232618,5.437182873144174,5.471259509415427,5.403106236872921
104.0,3.3253,3.8518,0.28785041482667956,0.0393282694518286,3.573130778073144,0.29798717806658886,0.3005549415498078,0.29541941458336995,0.08672070769278012,0.0867333661281879,0.08670804925737234,5.468828307711204,5.502941888177495,5.434714727244914
108.0,3.3208,3.8354,0.2881894508543811,0.03902066200688979,3.560826480275592,0.2981130711748743,0.300693642363476,0.29553249998627257,0.08755080404815072,0.08756411465737592,0.08753749343892551,5.502032161926029,5.53618437863853,5.467879945213528
112.0,3.3035,3.8518,0.2885033271428882,0.03879259497669235,3.551703799067694,0.2982262040037503,0.30082000934525377,0.2956323986622468,0.088407280227645,0.08842124947026378,0.08839331098502623,5.5362912091058,5.570483504231814,5.502098913979785
116.0,3.2741,3.8183,0.2887904169861021,0.03863533984712021,3.5454135938848084,0.2983222421607828,0.3009296279749257,0.2957148563466399,0.08927649784476054,0.08929112861577229,0.08926186707374878,5.571059913790421,5.605293500096149,5.536826327484693
120.0,3.234,3.8491,0.2890510312602644,0.0385401332480827,3.541605329923308,0.2983977437827555,0.30101899032745105,0.29577649723806,0.09014507551617301,0.09016036775436642,0.0901297832779796,5.6058030206469205,5.640078920896558,5.571527120397283
124.0,3.1853,3.846,0.28928669106100474,0.038498632667300595,3.5399453066920237,0.298450558254771,0.30108589835642285,0.2958152181531192,0.09100111206244259,0.09101706351235139,0.09098516061253378,5.640044482497704,5.67436358356482,5.605725381430587
128.0,3.1306,3.8164,0.28950007525357224,0.038503167889003515,3.540126715560141,0.2984799852002421,0.3011296255249321,0.2958303448755521,0.09183506381062596,0.09185167087940108,0.09181845674185085,5.673402552425038,5.707765668610986,5.6390394362390905
132.0,3.073,3.8528,0.28969444808823985,0.038546995078274235,3.5418798031309695,0.29848668662687533,0.3011508294336712,0.29582254382007944,0.09264014416945203,0.09265740280841432,0.09262288553048974,5.705605766778081,5.740013705917183,5.67119782763898
136.0,3.0156,3.8335,0.2898732299657892,0.0386243907971819,3.544975631887276,0.29847241388005064,0.30115127700548266,0.2957935507546186,0.0934122611384086,0.09343016767240679,0.09339435460441041,5.736490445536344,5.770944070973908,5.70203682009878
140.0,2.9615,3.8332,0.2900397616274988,0.038730630137263244,3.5492252054905298,0.2984396436869059,0.30113347655614625,0.29574581081766554,0.09414961759170341,0.09416816941877384,0.09413106576463298,5.765984703668137,5.800484985132147,5.731484422204126
144.0,2.9136,3.8354,0.2901968454726286,0.038861917649761726,3.554476705990469,0.29839121186964157,0.3011003055088217,0.2956821182304614,0.09485214023373237,0.09487133632301571,0.09483294414444902,5.7940856093492945,5.828633656093413,5.759537562605176
148.0,2.8744,3.836,0.29034671052492095,0.03901522072856903,3.560608829142761,0.2983300045074235,0.30105469384790184,0.2956053151669451,0.09552088454716937,0.09554072567420425,0.09550104342013448,5.820835381886774,5.855432452284203,5.786238311489345
152.0,2.8456,3.8674,0.29049051271765924,0.03918812239693195,3.567524895877278,0.29825873293800886,0.30099939018320426,0.29551807569281346,0.09615751349389136,0.09617800216911505,0.09613702481866766,5.846300539755655,5.880948022859419,5.81165305665189
156.0,2.8282,3.8323,0.29062854934830135,0.039378576624489056,3.5751430649795624,0.29817979307927533,0.30093681158962576,0.2954227745689249,0.09676389495504184,0.09678503502390497,0.09674275488617871,5.870555798201673,5.905255164804777,5.835856431598569
160.0,2.8222,3.864,0.29076005849920056,0.03958472555369509,3.5833890221478035,0.298095194892125,0.30086896396616375,0.29532142581808624,0.09734182297028258,0.09736361889223995,0.09732002704832522,5.893672918811303,5.9284256423742665,5.85892019524834
164.0,2.827,3.8637,0.2908832002942554,0.03980467489256746,3.5921869957026984,0.2980065427272454,0.30079741479809313,0.2952156706563977,0.0978928449330793,0.09791530078132991,0.09787038908482869,5.915713797323172,5.9505212487758925,5.880906345870452
168.0,2.8405,3.8531,0.29099544623238993,0.04003625511514507,3.601450204605803,0.29791504821073145,0.3007233012248508,0.2951067951966121,0.09841816811296271,0.09844128637449732,0.09839504985142809,5.9367267245185085,5.971590049082474,5.901863399954543
172.0,2.8604,3.8808,0.29109343399560955,0.04027685012423986,3.6110740049695944,0.29782156095871426,0.3006473598318688,0.2949957620855597,0.09891861902802204,0.09894239931870091,0.09889483873734317,5.9567447611208815,5.991664749248899,5.921824772992864
176.0,2.8834,3.8695,0.291173466703085,0.04052318649356472,3.620927459742589,0.29772660661865774,0.30056996836615624,0.29488324487115924,0.09939463365601013,0.09941907149002238,0.09937019582199788,5.975785346240405,6.010762313534405,5.9408083789464055
180.0,2.906,3.8723,0.29123176187235156,0.040771225165647185,3.6308490066258874,0.2976304254314661,0.3004911925524188,0.29476965831051344,0.09984626214927383,0.099871347908114,0.09982117639043367,5.993850485970953,6.028884177480884,5.958816794461023
184.0,2.9242,3.8698,0.29126468967282626,0.04101611565258856,3.6406446261035423,0.29753300733086613,0.3004108331382978,0.29465518152343445,0.10027317695267826,0.10029889518039074,0.10024745872496578,6.01092707810713,6.046016610094844,5.975837546119417
188.0,2.9345,3.8732,0.2912692863255283,0.041252256169372586,3.6500902467749032,0.2974341215637039,0.3003284694887549,0.2945397736386529,0.10067467736593182,0.10070100647548555,0.10064834825637808,6.026987094637272,6.0621309418434315,5.991843247431113
192.0,2.9336,3.8979,0.2912434546077492,0.04147349575452325,3.65893983018093,0.2973333400980304,0.3002434969076581,0.2944231832884027,0.10104968656194739,0.10107659897984808,0.1010227741440467,6.041987462477896,6.07718349217252,6.006791432783271
196.0,2.919,3.8759,0.29118620936113854,0.04167343833276768,3.6669375333107075,0.29723005488386567,0.30015515573616347,0.29430495403156787,0.101396739049708,0.10142420176497888,0.10136927633443713,6.05586956198832,6.09111510922261,6.020624014754031
200.0,2.8888,3.9074,0.2910980807586744,0.041845893036096454,3.673835721443858,0.29712348951746365,0.30006255130390724,0.29418442773102005,0.1017139578119186,0.10174193324481218,0.10168598237902501,6.0685583124767435,6.103850285606357,6.03326633934713
204.0,2.8425,3.8958,0.2909811018266608,0.04198537789279731,3.6794151157118926,0.2970127061673374,0.29996466493013835,0.2940607474045364,0.10199902110714441,0.10202746818212187,0.10197057403216696,6.079960844285776,6.11529584706618,6.044625841505373
208.0,2.7805,3.9074,0.29083885724266395,0.04208762421160871,3.6835049684643484,0.2968966088469787,0.29986035722440285,0.2939328604695546,0.10224911942034093,0.10227799472034145,0.1022202441203404,6.089964776813638,6.125339233385963,6.054590320241312
212.0,2.7043,3.9098,0.2906763660552351,0.04215000435628927,3.6860001742515704,0.296773944336089,0.2997483657745978,0.2937995228975802,0.10246090345535877,0.10249016234724073,0.10243164456347681,6.098436138214351,6.133846409545624,6.063025866883077
216.0,2.6167,3.8994,0.2904999758518212,0.04217185586912611,3.6868742347650443,0.29664330231224256,0.2996272998839189,0.29365930474056623,0.1026304245432362,0.10266002219048437,0.10260082689598804,6.105216981729448,6.140659465563272,6.069774497895625
220.0,2.521,3.9089,0.2903169834306315,0.04215458401520947,3.6861833606083785,0.2965031165996741,0.2994956353831332,0.293510597816215,0.10275306953438483,0.10278296174462354,0.10272317732414613,6.110122781375393,6.145593991486894,6.074651571263892
224.0,2.4214,3.8787,0.29013538553631385,0.04210161187093332,3.684064474837333,0.2963516699034656,0.2993517128220545,0.2933516269848767,0.10282349329493491,0.10285363717967073,0.10279334941019909,6.112939731797397,6.148436355588048,6.0774431080067455
228.0,2.3222,3.8705,0.2899632991839927,0.04201806141073204,3.6807224564292818,0.2961871049962527,0.29919374266422505,0.2931804673282804,0.10283555348731026,0.10286590793538607,0.10280519903923445,6.11342213949241,6.148941075324707,6.077903203660114
232.0,2.2277,3.8924,0.28980862774481536,0.04191035183608617,3.6764140734434467,0.29600744606066604,0.29901982156188883,0.29299507055944324,0.10278225453339582,0.1028127805162012,0.10275172855059043,6.111290181335833,6.14682855842898,6.075751804242686
236.0,2.1421,3.8833,0.2896785110746622,0.04178565691431747,3.671426276572699,0.2958106347263712,0.29882796439108905,0.29279330506165335,0.10265571066445069,0.10268637140027882,0.10262504992862255,6.106228426578028,6.1417836109007595,6.070673242255296
240.0,2.0688,3.875,0.28957896341070044,0.04165139441242635,3.6660557764970543,0.2955945861729803,0.2986161573966974,0.2925730149492632,0.10244714181221633,0.10247790282065514,0.10241638080377752,6.097885672488653,6.133455262117995,6.062316082859311
244.0,2.0103,3.8689,0.2895146349909211,0.04151480627396695,3.660592250958678,0.29535727129316025,0.2983824383253688,0.2923321042609517,0.10214692068572019,0.10217774976234838,0.102116091609092,6.085876827428808,6.121458640520758,6.050295014336858
248.0,1.9679,3.8628,0.28948863427426125,0.04138265332939178,3.6553061331756713,0.29509683097003697,0.29812500944240844,0.2920686524976655,0.10174469430213032,0.10177556144066899,0.10171382716359165,6.0697877720852125,6.10537983010974,6.034195714060685
252.0,1.9422,3.8927,0.28950240619218,0.041261035012941386,3.6504414005176553,0.2948117274806872,0.29784238828021753,0.29178106668115683,0.10122960760195533,0.10126048488667094,0.10119873031723972,6.049184304078214,6.084784812435151,6.013583795721276
256.0,1.9322,3.886,0.2895558353376249,0.041155346670630324,3.646213866825213,0.29450093517056736,0.2975335981135042,0.2914682722276305,0.10059065898435152,0.10062152047078378,0.10055979749791925,6.02362635937406,6.05923368700502,5.988019031743101
260.0,1.9361,3.8695,0.28964734012569665,0.041070302005113773,3.6428120802045507,0.2941641670360589,0.29719839467232734,0.2911299393997905,0.09981721520870722,0.09984803680622825,0.09978639361118619,5.992688608348288,6.028301267529369,5.957075949167208
264.0,1.9511,3.8808,0.28977424920211214,0.0410100013918204,3.640400055672816,0.2938021250426479,0.2968375168196058,0.29076673326569,0.09889970292702391,0.09893046229258752,0.0988689435614603,5.955988117080956,5.991604744231557,5.920371489930355
268.0,1.974,3.8454,0.2899331108638548,0.040977988025448275,3.639119521017931,0.29341674985335336,0.296452936789565,0.2903805629171417,0.09783047275595634,0.09786114920477337,0.09779979630713931,5.913218910238253,5.94883824830713,5.877599572169377
272.0,2.0009,3.8616,0.29011982226646577,0.04097728213818186,3.6390912855272743,0.29301143139392943,0.2960480713539477,0.2899747914339112,0.09660479704094271,0.0966353714767409,0.09657422260514453,5.8641918816377085,5.899812764415528,5.828570998859889
276.0,2.0284,3.8601,0.29033022504954914,0.0410103687478338,3.640414749913352,0.2925911285635942,0.2956279021789332,0.2895543549482552,0.09522191543875408,0.09525237030374638,0.09519146057376178,5.808876617550164,5.844497956093694,5.773255279006634
280.0,2.053,3.8701,0.2905600464845904,0.041079224278274776,3.643168971130991,0.29216233987484563,0.2951989471205416,0.28912573262914965,0.09368599025126143,0.09371630949395923,0.09365567100856362,5.747439610050457,5.783060381274344,5.71181883882657
284.0,2.072,3.8753,0.29080531324184516,0.04118528241673304,3.6474112966693215,0.2917328737248021,0.29476903113249275,0.28869671631711147,0.09200679080469497,0.09203695986228425,0.09197662174710569,5.680271632187798,5.715890869576757,5.64465239479884
288.0,2.0833,3.8714,0.2910621088648136,0.04132949162661195,3.653179665064478,0.29131139306593895,0.2943468315318595,0.2882759546000184,0.0901999138761122,0.0902299196672962,0.09016990808492821,5.607996555044489,5.643613341356782,5.572379768732195
292.0,2.0858,3.8808,0.2913266915553395,0.04151230137019697,3.6604920548078788,0.29090675497393864,0.29394121810340834,0.28787229184446894,0.08828638534566394,0.08831621626968612,0.08825655442164175,5.531455413826557,5.567068875598259,5.495841952054856
296.0,2.0793,3.8515,0.29159531390632704,0.041733694772991145,3.669347790919646,0.2905272225021117,0.29356046542156117,0.28749397958266226,0.08629158498288426,0.08632123092087006,0.08626193904489847,5.45166339931537,5.487272702935851,5.416054095694889
300.0,2.0648,3.8628,0.2918640482602519,0.04199318970710077,3.6797275882840306,0.29017967623399565,0.29321146479828697,0.28714788766970434,0.08424357669826715,0.0842730290139936,0.08421412438254071,5.369743067930687,5.405347417046247,5.334138718815126
304.0,2.0438,3.8662,0.29212855948796157,0.04228980829965044,3.6915923319860178,0.28986897411924156,0.29289908444670515,0.286838863791778,0.08217107101078105,0.08220032254937462,0.08214181947218749,5.286842840431242,5.32244147444807,5.251244206414414
308.0,2.0185,3.8622,0.2923838877377748,0.042621986631524236,3.7048794652609693,0.2895975855360528,0.2926258038164705,0.2865693672556351,0.0801013434783175,0.08013038856301227,0.08007229839362273,5.2040537391327,5.23964593263288,5.16846154563252
312.0,1.9914,3.8988,0.29262453872508615,0.04298737847483773,3.7194951389935094,0.28936556156996496,0.29239168411105315,0.28633943902887676,0.07805844357454104,0.078087278003304,0.07802960914577808,5.122337742981642,5.157922805934338,5.086752680028947
316.0,1.9654,3.9019,0.2928444575053896,0.04338266178756227,3.735306471502491,0.289170820103505,0.2921946536079253,0.28614698659908466,0.0760619479233102,0.07609056896866903,0.07603332687795136,5.042477916932408,5.078055195671769,5.006900638193047
320.0,1.943,3.9004,0.2930374205536508,0.04380327452161885,3.752130980864754,0.2890096527041842,0.2920310147998688,0.2859882906084996,0.07412637191967943,0.07415477833632948,0.07409796550302937,4.9650548767871765,5.000623755832342,4.929485997742011
324.0,1.9264,3.904,0.2931971195270865,0.044243254491774964,3.7697301796709985,0.2888773249042267,0.2918960449838647,0.2858586048245887,0.07226120629272743,0.07228939833837619,0.07223301424707868,4.890448251709097,4.926008156612912,4.854888346805282
328.0,1.9172,3.9174,0.29331782545338153,0.044695082909333134,3.787803316373325,0.2887686484918041,0.2917845689509373,0.28575272803267093,0.07047143577543874,0.07049941525087038,0.0704434563000071,4.81885743101755,4.854407832543169,4.783307029491931
332.0,1.9162,3.9019,0.29339483872638134,0.045149763505524576,3.805990540220983,0.28867844209377264,0.2916914200898201,0.2856654640977252,0.06875834755566616,0.06878611787024357,0.06873057724108876,4.750333902226647,4.785874322260555,4.714793482192738
336.0,1.9236,3.9092,0.29342513692221883,0.04559712355180659,3.8238849420722634,0.2886018444320749,0.29161175431796127,0.2855919345461886,0.0671204435534615,0.06714800982234145,0.06709287728458155,4.68481774213846,4.7203477618520235,4.649287722424896
340.0,1.9388,3.9547,0.2934075733929825,0.04602638191827188,3.8410552767308754,0.288534485598437,0.29154122221381684,0.2855277489830571,0.06555431291314108,0.06558168209249396,0.0655269437337882,4.622172516525643,4.657691787393309,4.586653245657977
344.0,1.9603,3.9409,0.293343344968641,0.04642690149442316,3.8570760597769267,0.28847254658766375,0.29147602961722685,0.28546906355810064,0.06405537645705227,0.06408255752368265,0.06402819539042189,4.56221505828209,4.597723316650461,4.52670679991372
348.0,1.9862,3.9437,0.29323614885787824,0.04678910426580549,3.8715641706322197,0.2884127458103736,0.29141292544046793,0.2854125661802793,0.06261846586874222,0.06264547005081875,0.06259146168666568,4.504738634749689,4.540235720721826,4.469241548777552
352.0,2.0144,3.9776,0.29309194265101923,0.04710533051359701,3.8842132205438804,0.28835228806858265,0.29134915218608576,0.28535542395107955,0.061238238088535714,0.06126507915475108,0.06121139702232035,4.449529523541429,4.48501540498111,4.414043642101748
356.0,2.0424,3.9864,0.29291873127346507,0.04737052989293865,3.894821195717546,0.2882888024436241,0.2912823856159588,0.28529521927128937,0.05990944790839741,0.05993614252386075,0.05988275329293407,4.396377916335896,4.431852718779144,4.360903113892649
360.0,2.068,3.9712,0.2927261533030445,0.047582684447547666,3.9033073779019065,0.2882202854608951,0.29121067989742355,0.2852298910243667,0.05862711135531547,0.058653679513868705,0.05860054319676223,4.345084454212619,4.38054849734705,4.309620411078187
364.0,2.089,3.9898,0.2925246460008348,0.04774280284090439,3.9097121136361754,0.288145057524727,0.29113242612003326,0.2851576889294208,0.057386593078745274,0.057413058623186915,0.05736012753430363,4.295463723149811,4.330917564196571,4.260009882103051
368.0,2.104,3.9931,0.2923247626988678,0.04785459416219645,3.914183766487858,0.288061734963797,0.29104632631761485,0.28507714360997916,0.05618364646791423,0.05621003771172325,0.05615725522410522,4.247345858716569,4.282790342377237,4.211901375055901
372.0,2.1119,3.9596,0.29213623311160014,0.047923810786881696,3.9169524314752677,0.2879692169506491,0.29095138187750114,0.28498705202379704,0.055014428624192625,0.05504077909052804,0.05498807815785721,4.2005771449677045,4.236013458348725,4.165140831586684
376.0,2.1124,3.9913,0.2919671646569971,0.04795744895314309,3.9182979581257236,0.2878666853738994,0.2908468937565717,0.28488647699122716,0.053875505566516046,0.05390185486199166,0.053849156271040435,4.155020222660642,4.190449951422884,4.119590493898401
380.0,2.1057,3.9706,0.291823431648701,0.047962962436158676,3.918518497446347,0.28775361565161794,0.29073247142508013,0.28477475987815576,0.052763857206651735,0.05279025204763514,0.05273746236566833,4.110554288266069,4.145979466723821,4.0751291098083176
384.0,2.0928,3.9956,0.29170812985535255,0.04794755185565763,3.9179020742263053,0.2876297968046022,0.2906080472448934,0.284651546364311,0.051676887082654784,0.05170338248891124,0.05165039167639833,4.0670754833061915,4.102498625846116,4.031652340766267
388.0,2.075,3.9883,0.2916213766808211,0.047917640822211977,3.916705632888479,0.28749535939238186,0.2904738926666053,0.28451682611815843,0.050612438555374,0.05063909921729122,0.05058577789345678,4.024497542214959,4.059921635973675,3.989073448456244
392.0,2.0543,3.969,0.2915603933057561,0.04787851977881963,3.915140791152785,0.28735080989172473,0.290330632187942,0.2843709875955075,0.04956881691956669,0.04959571872807715,0.049541915111056226,3.9827526767826678,4.0181811065627375,3.947324247002598
396.0,2.0326,3.9696,0.2915198678311012,0.04783411014647353,3.913364405858941,0.2871970696703281,0.29017925090640195,0.28421488843425424,0.04854481536557589,0.04857204706628708,0.048517583664864694,3.9417926146230355,3.97722898290467,3.906356246341401
400.0,2.0119,3.9648,0.29149288500523524,0.04778687464806754,3.9114749859227014,0.2870355158999427,0.29002109266216813,0.28404993913771726,0.047539741693725594,0.047567406590395996,0.04751207679705519,3.9015896677490236,3.9370374708421014,3.866141864655946
404.0,1.9945,3.9666,0.29147160974942116,0.04773773001154874,3.9095092004619496,0.28686802067379813,0.2898578493868188,0.28387819196077746,0.0465534419622747,0.04658165955854618,0.04652522436600322,3.862137678490988,3.8975998136400185,3.8266755433419575
408.0,1.9821,3.9699,0.2914484717003804,0.04768612395565067,3.9074449582260264,0.2866969834251009,0.2896915489579847,0.2837024178922171,0.04558631677492904,0.04561522422367394,0.045557409326184135,3.8234526709971615,3.8589307897357505,3.7879745522585724
412.0,1.9764,3.9861,0.291417368243252,0.04763032057867218,3.9052128231468872,0.28652535073303614,0.2895245572249162,0.2835261442411561,0.04463932571538959,0.04466907895359429,0.04460957247718489,3.7855730286155835,3.821066825020553,3.7500792322106142
416.0,1.9786,3.9721,0.2913744751146422,0.04756788243732997,3.9027152974931987,0.286356617048071,0.2893596155328294,0.28335361856331265,0.043713975613544793,0.043744750062821545,0.04368320116426804,3.748559024541792,3.784065643586393,3.7130524054971907
420.0,1.9896,3.9648,0.2913191876996183,0.04749643962770689,3.8998575851082755,0.28619480008688475,0.2891999321503391,0.2831896680234304,0.042812289007671915,0.04284427956537477,0.04278029844996906,3.7124915603068764,3.7480053991412245,3.6769777214725283
424.0,2.01,3.9651,0.29125433686727636,0.047414526813410185,3.8965810725364074,0.28604438591419556,0.2890493312443943,0.2830394405839968,0.04193675045072636,0.041970169886383815,0.041903331015068906,3.6774700180290543,3.712983224832993,3.6419568112251155
428.0,2.0402,3.9568,0.2911865705037584,0.04732247178884709,3.8928988715538835,0.28591024118853203,0.2889124362821497,0.2829080460949144,0.04109023021509445,0.041125303804139625,0.04105515662604927,3.643609208603778,3.679113110012013,3.608105307195543
432.0,2.0802,3.9663,0.2911257682882257,0.04722292224004085,3.888916889601634,0.2857974936172985,0.28879482022115543,0.2828001670134416,0.04027588736756588,0.04031284024323052,0.04023893449190123,3.611035494702635,3.6465229385498263,3.575548050855444
436.0,2.1299,3.9672,0.29108455700241526,0.04712099754302222,3.884839901720889,0.285711385960903,0.2887029869853828,0.2827197849364232,0.03949705685255719,0.03953609133684759,0.03945802236826679,3.5798822741022875,3.615350387494273,3.544414160710302
440.0,2.1891,3.9385,0.2910774718347774,0.04702393982908018,3.880957593163207,0.2856571132676632,0.2886440116438387,0.2826702148914877,0.03875712774601042,0.0387983932480447,0.03871586224397614,3.550285109840417,3.5857373661351013,3.5148328535457325
444.0,2.2577,3.9706,0.291119602298123,0.04694028629715154,3.8776114518860614,0.2856396565425853,0.2886248001593371,0.28265451292583343,0.038059421775968286,0.03810298756823459,0.03801585598370198,3.5223768710387313,3.557823214947594,3.4869305271298687
448.0,2.3353,3.933,0.29122570115421,0.04687896768475221,3.875158707390088,0.28566362790278604,0.2886512445698477,0.2826760112357244,0.03740708214861834,0.03745292524259682,0.03736123905463986,3.4962832859447337,3.5317379631252157,3.4608286087642517
452.0,2.4217,3.9568,0.2914088605429374,0.046848561215902515,3.8739424486361007,0.28573314187043497,0.2887277184174499,0.28273856532342007,0.03680298243369466,0.03685099457294451,0.036754970294444814,3.4721192973477866,3.5075974532727674,3.4366411414228057
456.0,2.5167,3.9474,0.2916795366579483,0.04685710699120163,3.874284279648065,0.2858517247029018,0.28885711271324654,0.2828463366925571,0.03624966375827789,0.0362996711518512,0.03619965636470459,3.449986550331116,3.485501255506704,3.4144718451555276
460.0,2.6197,3.9251,0.2920446427766075,0.04691264411476247,3.876505764590499,0.2860222690202731,0.2890412251563468,0.28300331288419944,0.03574930610256562,0.03580109247294364,0.03569751973218759,3.4299722441026246,3.465532950592534,3.394411537612715
464.0,2.7305,3.9626,0.29250715695433427,0.04702431335550315,3.8809725342201262,0.28624703537905904,0.2892811896317218,0.2832128811263963,0.03530373655801293,0.03535706349529313,0.03525040962073273,3.4121494623205173,3.4477618714100196,3.376537053231015
468.0,2.8484,3.9498,0.29306569778890085,0.04720366184954737,3.888146473981895,0.28652769697683383,0.28957776832992654,0.2834776256237411,0.03491447456022855,0.03496909707819555,0.03485985204226155,3.3965789824091424,3.432245737382903,3.3609122274353815
472.0,2.9728,3.933,0.2937147672721643,0.04746546878664712,3.898618751465885,0.2868654193686178,0.2899314939971304,0.2837993447401052,0.034582811869544546,0.03463848895132201,0.03452713478776708,3.383312474781782,3.4190340725218658,3.347590877041698
476.0,3.1028,3.9715,0.2944451620003863,0.04782775570930532,3.913110228372213,0.2872609645878206,0.2903427239495095,0.28417920522613166,0.03430992382376592,0.03436642443132942,0.03425342321620242,3.372396952950637,3.408172498097207,3.3366214078040666
480.0,3.2373,3.9382,0.29524499319005715,0.04831096134888001,3.9324384539552004,0.28771480857860415,0.29081166791032326,0.28461794924688505,0.0340970083274182,0.03415411382075066,0.03403990283408574,3.363880333096728,3.399707997112377,3.328052669081079
484.0,3.3754,3.9788,0.29610071913195746,0.04893830380358477,3.957532152143391,0.2882272621197133,0.29133842817841255,0.285116096061014,0.0339454502001759,0.03400295460198095,0.033887945798370844,3.357818008007036,3.393695217622502,3.32194079839157
488.0,3.5159,3.98,0.2969984582545476,0.049710889710364595,3.9884355884145837,0.28879858792864155,0.29192307101637627,0.28567410484090683,0.03385701081427992,0.033914720738288676,0.03379930089027117,3.354280432571197,3.390203903765134,3.3183569613772597
492.0,3.6577,3.9641,0.2979253600679648,0.050644884316533606,4.025795372661344,0.28942910975641695,0.2925657371594441,0.2862924823533898,0.0338340463279309,0.03389178246621118,0.03377631018965061,3.353361853117236,3.389327632110841,3.317396074123631
496.0,3.7999,4.0078,0.29887088725985855,0.05175628079036583,4.070251231614633,0.2901193124366089,0.29326679136667433,0.28697183350654343,0.03387976227587734,0.0339373638588197,0.033822160692934984,3.355190491035094,3.3911941706332716,3.319186811436916
500.0,3.9418,4.0136,0.2998273951156101,0.053058614086762546,4.122344563470502,0.2908699345578493,0.2940270013781952,0.28771286773750343,0.03399851799058648,0.034055850364184605,0.033941185616988355,3.3599407196234594,3.395977961975298,3.323903477271621
504.0,4.0829,4.0404,0.3007906801464416,0.05456558052250861,4.182623220900345,0.29168205726328733,0.2948477282745006,0.28851638625207404,0.03419620173768173,0.03425316530298855,0.03413923817237491,3.3678480695072692,3.403915491345397,3.3317806476691416
508.0,4.2233,4.0835,0.3017597377009327,0.05629364850241268,4.251745940096507,0.2925571931188116,0.2957311102141705,0.28938327602345276,0.03448070735689434,0.03453724443528378,0.0344241702785049,3.379228294275774,3.4153246928375203,3.3431318957140275
512.0,4.3631,4.1082,0.3027361564924585,0.05826478084234461,4.330591233693784,0.2934973771318346,0.29668022883855016,0.29031452542511904,0.03486255690652469,0.03491865279074121,0.03480646102230817,3.3945022762609875,3.430630129774277,3.358374422747698
516.0,4.503,4.1299,0.3037233714186265,0.06050936472556602,4.420374589022641,0.29450525614572015,0.29769924453049007,0.29131126776095023,0.0353557333575189,0.03541140941755757,0.035300057297480224,3.4142293343007557,3.450396480608998,3.3780621879925135
520.0,4.6437,4.1427,0.3047253507966164,0.06306882887983097,4.5227531551932385,0.29558415995523346,0.29879345186956624,0.2923748680409007,0.03597881597585716,0.03603411575626381,0.03592351619545052,3.439152639034287,3.4753739336502454,3.4029313444183282
524.0,4.786,4.1888,0.3057452727350308,0.0659978194762816,4.639912779051263,0.2967381128175919,0.2999691480124414,0.29350707762274236,0.03675655382754833,0.036811526561536106,0.03670158109356056,3.4702621531019333,3.5065606866427563,3.4339636195611103
528.0,4.9307,4.2065,0.3067843873825611,0.06936594395292835,4.774637758117134,0.2979717017288591,0.3012331898177378,0.29471021363998046,0.03772207858202332,0.03777676679438273,0.037667390369663906,3.508883143280933,3.545290452741478,3.4724758338203876
532.0,5.0783,4.2864,0.30784076323895987,0.07325844623268965,4.930337849307586,0.29928965577917216,0.3025922282274243,0.29598708333092,0.03892006248198109,0.03897449915177221,0.038865625812189976,3.556802499279244,3.593357654743804,3.5202473438146837
536.0,5.2289,4.4161,0.30890857680083744,0.07777742382122095,5.111096952848838,0.30069592786121696,0.3040517568334552,0.2973400988889787,0.040411303268829545,0.040465519427590024,0.040357087110069065,3.616452130753182,3.6532007841113194,3.5797034773950442
540.0,5.3818,4.5632,0.30997752756183694,0.08304557922460852,5.321823168984341,0.3021920932753733,0.3056149090101355,0.29876927754061106,0.042279536304547644,0.04233357594350399,0.0422254966655913,3.6911814521819055,3.7281764072726395,3.6541864970911715
544.0,5.5359,4.9242,0.3110329177215252,0.08922290160952935,5.568916064381174,0.30377524652172544,0.3072806083927192,0.3002698846507317,0.04464189903142525,0.04469583598759809,0.04458796207525241,3.78567596125701,3.8229788093234065,3.7483731131906133
548.0,5.6891,5.3851,0.31205599222517666,0.09657422939035837,5.862969175614335,0.30543681379783005,0.30904191219947097,0.30183171539618914,0.04766575392035439,0.04771970223062837,0.0476118056100804,3.9066301568141757,3.944311310982016,3.8689490026463353
552.0,5.8387,5.91,0.31302457665974875,0.1062216638587128,6.2488665543485125,0.3071661066746994,0.3108888151301285,0.3034433982192703,0.05159702908325986,0.05165113858910947,0.05154291957741025,4.063881163330395,4.1020170038189026,4.025745322841887
556.0,5.9813,6.4178,0.3139100734960778,0.11411768193432864,6.564707277373145,0.3089625000158043,0.31282019952564877,0.3051048005059598,0.056808461964136366,0.05686289917997608,0.056754024748296654,4.272338478565455,4.311007249173405,4.233669707957506
560.0,6.113,6.8106,0.3146999527786056,0.12141517298169768,6.856606919267907,0.31084105961774067,0.3148497202607946,0.3068323989746867,0.06387294321530657,0.06392786565019709,0.06381802078041604,4.554917728612263,4.594195895652576,4.515639561571949
564.0,6.2296,7.0599,0.31538144267167884,0.12822850279642412,7.129140111856964,0.31277629150722625,0.3169496318218168,0.3086029511926357,0.07361248791177759,0.0736680207137497,0.07355695510980548,4.944499516471104,4.984457879491321,4.904541153450887
568.0,6.3271,7.3883,0.3159453316584674,0.13460218879758798,7.384087551903519,0.31465793410506904,0.3190061202552902,0.3103097479548479,0.0867696449349318,0.08682586502679183,0.08671342484307178,5.470785797397272,5.511483081236356,5.430088513558188
572.0,6.4017,7.6602,0.316386601464198,0.1405374979342376,7.621499917369503,0.31648240299425395,0.321010122185384,0.3119546838031239,0.10269949072956687,0.10275642081677727,0.10264256064235647,6.107979629182675,6.149452628145243,6.066506630220108
576.0,6.4505,8.0313,0.3167045191083634,0.1460635399624008,7.842541598496032,0.3182724367020912,0.3229770251251624,0.31356784827902,0.11905203271763722,0.11910964589358382,0.11899441954169061,6.762081308705489,6.804334427989393,6.719828189421585
580.0,6.4712,8.396,0.3169016230944537,0.1512042742942553,8.048170971770212,0.3199060233297476,0.3247768619397649,0.3150351847197303,0.1342895451397861,0.1343477781882509,0.13423131209132133,7.371581805591444,7.414581837575077,7.328581773607811
584.0,6.4628,8.7576,0.3169827019809271,0.15598242844261034,8.239297137704414,0.3213155484508645,0.3263354260618296,0.31629567083989946,0.14838288921389867,0.14844165968791787,0.14832411873987947,7.935315568555946,7.978995848421839,7.891635288690054
588.0,6.4255,9.0692,0.3169591153569733,0.16041810068974394,8.416724027589758,0.3225186398547986,0.3276665635684449,0.3173707161411523,0.16164615000819504,0.1617053714778607,0.16158692853852938,8.4658460003278,8.510118392881862,8.42157360777374
592.0,6.3607,9.313,0.3168412483500702,0.16452960782964193,8.581184313185677,0.3235642795162949,0.3288184793532496,0.3183100796793402,0.17420884281476065,0.1742684349941798,0.1741492506353415,8.968353712590426,9.013122726842095,8.923584698338757
596.0,6.271,9.5889,0.31663897878269365,0.1683327057625557,8.733308230502228,0.3244830128790039,0.3298231584837529,0.3191428672742549,0.1859525274986004,0.18601242104678747,0.1858926339504133,9.438101099944015,9.48327505486493,9.392927145023101
600.0,6.1599,9.7552,0.3163607717412437,0.17184026410552367,8.873610564220947,0.3252257061843112,0.33063406338285595,0.3198173489857664,0.19660504731694553,0.19666518486035114,0.19654490977353992,9.864201892677821,9.909699289344905,9.818704496010737
604.0,6.0318,9.9921,0.31601298661757826,0.17506216204110234,9.002486481644095,0.3256838241945671,0.33114557119783466,0.3202220771912995,0.2059426916838107,0.20600302682611107,0.20588235654151035,10.237707667352428,10.283459467460272,10.191955867244584
608.0,5.8913,10.0,0.31559968342538836,0.17800573487089028,9.120229394835611,0.32577914383127354,0.3312821967179216,0.3202760909446255,0.21390122877962364,0.21396172435527475,0.21384073320397254,10.556049151184945,10.601998510733582,10.510099791636309
612.0,5.743,10.0,0.3151223645043331,0.18067598834450843,9.227039533780337,0.32550299323010107,0.3310376195024856,0.3199683669577165,0.2205373074561726,0.22059793371160302,0.22047668120074215,10.821492298246904,10.86759309562611,10.775391500867697
616.0,5.5911,10.0,0.3145803754144129,0.1830765067898628,9.32306027159451,0.3248939580134893,0.3304523441807649,0.3193355718462137,0.22595756048050472,0.2260182934736313,0.22589682748737813,11.038302419220189,11.084517419722001,10.992087418718377
620.0,5.4394,10.0,0.31397127049993523,0.18521020960394177,9.40840838415767,0.324007497023244,0.32958334942445233,0.31843164462203566,0.23027935479157113,0.2303401750884997,0.23021853449464258,11.211174191662845,11.257473275887076,11.164875107438615
624.0,5.2905,10.0,0.31329155572361556,0.1870803421407366,9.483213685629464,0.32289933085345096,0.32848753788725676,0.31731112381964516,0.23361681924533012,0.2336777108991004,0.23355592759155985,11.344672769813204,11.391031396994206,11.298314142632202
628.0,5.146,10.0,0.31253754334141315,0.18869129316698197,9.547651726679279,0.32161939469258083,0.3272157534229421,0.31602303596221953,0.23607693290431206,0.23613788266863953,0.2360159831399846,11.443077316172483,11.489475260540264,11.396679371804701
632.0,5.0066,10.0,0.3117060741344222,0.1900489726073081,9.601958904292324,0.32021043541876976,0.32581143518463723,0.3146094356529023,0.23775876980512564,0.23781976653217585,0.23769777307807544,11.510350792205026,11.556771131875152,11.4639304525349
636.0,4.8716,10.0,0.3107952909901661,0.19116089925454083,9.646435970181633,0.3187082215413286,0.3243108742600658,0.31310556882259144,0.23875374045450493,0.23881477463226716,0.2386927062767427,11.550149618180196,11.596577936041937,11.503721300318455
640.0,4.7396,10.0,0.30980512559842943,0.1920358619130531,9.681434476522124,0.31714226143424207,0.3227439685808207,0.3115405542876634,0.23914611047449238,0.2392071738683531,0.23908504708063166,11.565844418979696,11.612268172794323,11.519420665165068
644.0,4.6088,10.0,0.30873753547518656,0.19268336154433308,9.707334461773323,0.3155366674372304,0.32113511512384824,0.3099382197506126,0.23901348850721482,0.23907457387874786,0.23895240313568178,11.560539540288593,11.606947563948212,11.514131516628973
648.0,4.4767,10.0,0.30759675987819846,0.19311308318146783,9.724523327258712,0.31391102319000824,0.31950409842479943,0.30831794795521705,0.23842717264794322,0.23848827353080154,0.2383660717650849,11.537086905917729,11.583469010476291,11.490704801359167
652.0,4.341,10.0,0.3063889824146686,0.19333429078344544,9.733371631337818,0.3122811733193656,0.317866896017533,0.30669545062119824,0.23745235995530015,0.23751347047336632,0.23739124943723397,11.498094398212006,11.544441047739591,11.45174774868442
656.0,4.1998,10.0,0.3051219498483561,0.19335543029895158,9.734217211958063,0.3106598864815162,0.316236353028501,0.3050834199345314,0.23614826964641958,0.2362093843632973,0.23608715492954185,11.445930785856783,11.492232828640937,11.399628743072629
660.0,4.0516,9.9942,0.30380460125420844,0.19318393604577283,9.727357441830913,0.309057374344865,0.3146227094703466,0.30349203921938345,0.23456823224650267,0.2346293460383125,0.23450711845469283,11.382729289860107,11.428977729859277,11.336480849860937
664.0,3.8959,9.9625,0.3024464496623606,0.19282617365713234,9.713046946285294,0.3074816785158518,0.31303399297056106,0.3019293640611425,0.23275978349535456,0.23282089144089507,0.23269867554981405,11.310391339814183,11.356577136680308,11.264205542948059
668.0,3.7328,9.8898,0.3010569821031588,0.1922875145034882,9.691500580139527,0.3059389576773523,0.31147630976266183,0.30040160559204276,0.2307647898482881,0.23082588713214447,0.23070369256443174,11.230591593931525,11.276705482562472,11.184477705300578
672.0,3.5636,9.8648,0.29964510471889755,0.19157246705588465,9.662898682235387,0.304433714887597,0.3099540743198594,0.29891335545533465,0.22861962487208468,0.22868070669735988,0.22855854304680948,11.144784994883388,11.190817317554037,11.098752672212738
676.0,3.39,9.758,0.29821853611089383,0.19068478692535512,9.627391477014205,0.3029690012488432,0.30847021419173354,0.29746778830595283,0.22635540942036175,0.22641647092847025,0.22629434791225325,11.05421637681447,11.10015692267236,11.00827583095658
680.0,3.2145,9.7037,0.2967837197778511,0.18962753604032345,9.585101441612938,0.30154662104770774,0.30702637545896605,0.29606686663644943,0.22399832030455719,0.2240593565000272,0.22393728410908717,10.959932812182288,11.005770660477209,10.914094963887367
684.0,3.04,9.6094,0.29534554650086087,0.1884030635116338,9.536122540465353,0.3001673498098193,0.3056231405666105,0.2947115590530281,0.22156996227834164,0.2216309679568635,0.22150895659981978,10.862798491133665,10.90852185618126,10.81707512608607
688.0,2.8694,9.5669,0.2939075717665514,0.18701291880409032,9.480516752163613,0.2988311645412992,0.3042602581772591,0.2934020709053393,0.21908778865441186,0.21914875833248174,0.219026818976342,10.763511546176474,10.809107623949906,10.717915468403042
692.0,2.7053,9.4424,0.2924722930671016,0.18545774214617788,9.418309685847115,0.29753747722667906,0.30293687658620505,0.29213807786715307,0.2165655491819397,0.21662647702642623,0.21650462133745318,10.662621967277587,10.708076785919245,10.61716714863593
696.0,2.5502,9.3384,0.29104176142262617,0.18373717399854217,9.349486959941686,0.29628535921037824,0.30165176896157697,0.2909189494591795,0.21401374129690898,0.21407462105278977,0.2139528615410282,10.560549651876359,10.605847931586636,10.515251372166082
700.0,2.4059,9.1821,0.2896182470297223,0.18184983873104457,9.273993549241784,0.29507374486080673,0.3004035396710924,0.28974395005052106,0.21144004250062678,0.21150086741514917,0.2113792175861044,10.457601700025071,10.502726731978411,10.412476668071731
704.0,2.2737,9.0655,0.28820558632579796,0.17979346832032528,9.191738732813011,0.2939016065890522,0.29919080491207106,0.2886124082660333,0.20884970641155165,0.20891046915342545,0.20878894366967785,10.353988256462067,10.398921815813726,10.309054697110408
708.0,2.1542,8.8995,0.2868105973123289,0.17756525031762088,9.102610012704835,0.29276809835417705,0.29801234622535794,0.28752385048299617,0.2062459115930721,0.20630660416641441,0.20618521901972978,10.249836463722884,10.294558778392135,10.205114149053633
712.0,2.0478,8.7271,0.2854453202979431,0.17516247815496178,9.00649912619847,0.2916726699309429,0.29686724086425237,0.2864780989976334,0.20363005935518658,0.20369067301039856,0.2035694456999746,10.145202374207463,10.18969217851415,10.100712569900775
716.0,1.9544,8.5742,0.284127812055454,0.17258362697362042,8.903345078944817,0.29061515854809294,0.2957549773634123,0.2854753397327736,0.20100202354619134,0.20106254869443818,0.2009414983979445,10.040080941847654,10.084315651049506,9.995846232645802
720.0,1.8739,8.3566,0.2828778993852633,0.16982961226291154,8.793184490516461,0.28959586754829536,0.2946755673016966,0.28451616779489414,0.1983603615307953,0.19842078767580823,0.1982999353857824,9.934414461231812,9.978370507270874,9.89045841519275
724.0,1.8063,8.1534,0.28171152326948196,0.16690433557462375,8.67617342298495,0.28861564329384887,0.29362966470430296,0.28360162188339477,0.19570250108402862,0.19576281679438015,0.19564218537367709,9.828100043361145,9.871753410106216,9.784446676616074
728.0,1.7519,8.0157,0.28063964397773594,0.16381417653065675,8.55256706122627,0.2876759615757448,0.292618702455192,0.28273322069629764,0.19302492298051094,0.19308511593565744,0.19296473002536443,9.720996919220438,9.76432390268403,9.677669935756846
732.0,1.7115,7.8091,0.2796692377931288,0.1605670948532334,8.422683794129336,0.2867790331158952,0.2916450503055506,0.2819130159262398,0.19032336374544298,0.19038342089574625,0.1902633065951397,9.61293454981772,9.655912741166366,9.569956358469073
736.0,1.6861,7.6236,0.2788040712494255,0.15717173055522293,8.286869222208917,0.28592793394907945,0.2907121916292485,0.2811436762689104,0.18759306717335095,0.18765297505184347,0.18753315929485842,9.503722686934038,9.546332132624052,9.461113241244025
740.0,1.6772,7.4557,0.27804498486328894,0.15363651811715537,8.145460724686215,0.285126759718149,0.28982490640483527,0.2804286130314627,0.18482911603508018,0.18488886124052584,0.18476937082963452,9.393164641403207,9.435389080909076,9.350940201897338
744.0,1.6867,7.2747,0.2773900583876771,0.1499688291197468,7.998753164789871,0.2843807920754645,0.2889894366672173,0.2797721474837117,0.18202687522988426,0.18208644506428595,0.18196730539548256,9.28107500919537,9.322903040453411,9.239246977937327
748.0,1.7161,7.1109,0.2768348731282433,0.14617419613393112,7.846967845357245,0.28369664937641464,0.2882135984124486,0.2791797003403807,0.1791825718253171,0.17924195502089915,0.17912318862973506,9.167302873012684,9.208728869002703,9.125876877022664
752.0,1.7669,6.9647,0.2763726522799814,0.142255527404825,7.6902210961929995,0.2830823725918705,0.2875067907577889,0.27865795442595215,0.17629402249387693,0.1763532099214854,0.17623483506626847,9.051760899755077,9.092785514857189,9.010736284652966
756.0,1.8398,6.7837,0.275995109907257,0.13821255439715097,7.528502175886039,0.2825473734287946,0.2868798394717938,0.2782149073857954,0.17336149142032647,0.17342047665419796,0.17330250618645499,8.93445965681306,8.975089823937372,8.893829489688747
760.0,1.9346,6.5951,0.27569291674825885,0.13404117259840717,7.361646903936287,0.2821021524617876,0.2863446012008131,0.2778597037227621,0.1703886202690686,0.1704473999051162,0.17032984063302098,8.815544810762743,8.855793225043685,8.775296396481801
764.0,2.0502,6.3574,0.27545687033891153,0.1297330056216821,7.189320224867284,0.28175769452184146,0.28591325689359426,0.27760213215008867,0.16738331901878095,0.16744189269988854,0.16732474533767336,8.695332760751239,8.735216942390343,8.655448579112134
768.0,2.184,6.1544,0.2752787154068587,0.12527485108733638,7.010994043493455,0.281524485392466,0.28559725556504834,0.27745171521988365,0.16435845199667037,0.16441682216679984,0.1643000818265409,8.574338079866815,8.613879175895466,8.534796983838163
772.0,2.3323,5.9072,0.27515225807336374,0.1206481885130388,6.825927540521552,0.2814111833643125,0.2854059501067679,0.27741641662185706,0.16133211530581726,0.16139028676846573,0.1612739438431688,8.45328461223269,8.492506117214843,8.414063107250536
776.0,2.4905,5.6313,0.27507444414913573,0.11582845906908651,6.633138362763461,0.28142311727414465,0.2853450952444362,0.2775011393038531,0.1583273054730118,0.1583852848524953,0.15826932609352828,8.333092218920472,8.372018770886681,8.294165666954262
780.0,2.6531,5.0045,0.27504706059730855,0.11078394604788672,6.431357841915469,0.2815609287346319,0.2854155168894309,0.2777063405798329,0.1553708508958656,0.1554286460921923,0.1553130556995389,8.214834035834624,8.253490393574648,8.1761776780946
784.0,2.8143,4.8165,0.2750628209577644,0.10547293776323714,6.218917510529486,0.2818197534169988,0.2856123365234998,0.27802717031049773,0.15249162913919642,0.1525492488407332,0.15243400943765964,8.099665165567856,8.13807541764707,8.061254913488643
788.0,2.9684,4.6355,0.2751248773044912,0.09983312515728264,5.993325006291306,0.2821892666716671,0.2859250654775801,0.2784534678657541,0.14971829858565738,0.1497757518726612,0.14966084529865356,7.988731943426295,8.026918953111926,7.950544933740664
792.0,3.1104,4.4961,0.27523821132204773,0.09376028519567879,5.750411407827151,0.2826546865577839,0.2863386545200256,0.27897071859554223,0.14707695787318628,0.14713425391956353,0.14701966182680903,7.8830783149274515,7.921063375120545,7.845093254734358
796.0,3.2363,4.374,0.2754093142821096,0.08700455738093234,5.480182295237293,0.28319851876623026,0.28683527878566073,0.2795617587467998,0.14458921423563556,0.14464636209991757,0.14453206637135355,7.783568569425422,7.821371227236178,7.745765911614666
800.0,3.3437,4.2824,0.2756451781844673,0.08026973039524739,5.210789215809895,0.28380259470616853,0.28739640754457957,0.2802087818677575,0.14227103747238165,0.14232804596128368,0.14221402898347962,7.690841498895266,7.728479506662696,7.653203491127837
804.0,3.4317,4.1918,0.2759503824115598,0.0744186107540999,4.976744430163996,0.2844499114041591,0.2880046675018067,0.2808951553065115,0.1401325378817329,0.14018941546821095,0.14007566029525487,7.605301515269316,7.642790868912058,7.567812161626574
808.0,3.5013,4.103,0.276327205272719,0.06920928210078875,4.76837128403155,0.28512592857294083,0.2886451560184222,0.28160670112745945,0.13817854718565942,0.1382353019653391,0.13812179240597974,7.527141887426376,7.5644969201866505,7.489786854666102
812.0,3.5554,4.0035,0.27677702253978537,0.06455319775105808,4.582127910042323,0.28581921093907237,0.28930609376161154,0.2823323281165332,0.13640971239012492,0.13646635206327787,0.13635307271697197,7.456388495604997,7.493622002997193,7.4191549882128
816.0,3.5979,3.9397,0.27729876481293214,0.06039282891774121,4.415713156709648,0.2865215025764176,0.2899789049605724,0.28306410019226286,0.13482377673723106,0.13488030860687178,0.13476724486759034,7.392951069489243,7.430074448239544,7.355827690738941
820.0,3.6338,3.8854,0.2778882187283745,0.056680681022542895,4.267227240901716,0.28722742053000927,0.29065791380589706,0.2837969272541215,0.1334167892916509,0.13347322027123373,0.13336035831206808,7.336671571666036,7.373694961092673,7.299648182239399
824.0,3.6686,3.8116,0.27853761171733843,0.053374063449098424,4.134962537963937,0.28793396137324295,0.2913398516442415,0.28452807110224443,0.1321840932791049,0.13224042990553686,0.13212775665267296,7.287363731164197,7.324296149735464,7.250431312592929
828.0,3.7072,3.7758,0.27923574691006997,0.050434432499689055,4.017377299987562,0.28863996647947215,0.29202332151473986,0.28525661144420444,0.1311210416525484,0.13117729010183435,0.13106479320326245,7.2448416661019355,7.2816911389853685,7.2079921932185025
832.0,3.7539,3.7173,0.2799685945966027,0.04782787185668988,3.9131148742675954,0.2893456302881198,0.29270830486160104,0.2859829557146386,0.1302234529122212,0.13027961901614227,0.13016728680830014,7.208938116488849,7.245711792012047,7.17216444096565
836.0,3.8115,3.684,0.2807201889266796,0.04552534155641365,3.821013662256546,0.2900520849571049,0.29339574420027575,0.286708425713934,0.1294878504110972,0.12954393967402128,0.12943176114817312,7.179514016443888,7.216218270766483,7.142809762121294
840.0,3.8808,3.6306,0.28147401729059407,0.043502253697528415,3.7400901479011366,0.2907610623569418,0.29408720295044005,0.2874349217634436,0.1289115345524921,0.12896755216784667,0.12885551693713754,7.156461382099684,7.1931019122528985,7.119820851946469
844.0,3.9607,3.6049,0.28221427041420294,0.04173740946385393,3.6694963785541574,0.2914746185582344,0.2947845877526205,0.28816464936384834,0.12849253105424746,0.12854848192043658,0.12843658018805834,7.139701242169899,7.176283148116847,7.10311933622295
848.0,4.0483,3.6056,0.2829273941489211,0.04021158252736426,3.60846330109457,0.29219490165002004,0.2954899142058453,0.2888998890941948,0.12822944839189676,0.1282853371275837,0.12817355965620983,7.12917793567587,7.165705792302312,7.092650079049429
852.0,4.1385,3.5866,0.28360297777457494,0.038906264372434524,3.5562505748973807,0.29292394599460525,0.2962050991874728,0.2896427928017377,0.1281212685200107,0.12817709947875777,0.12806543756126365,7.1248507408004285,7.161328660848076,7.088372820752781
856.0,4.2252,3.6059,0.2842346308905519,0.037802764055771,3.51211056223084,0.2936634814148755,0.29693176827734147,0.2903951945524096,0.12816708911744285,0.12822286640173103,0.12811131183315466,7.126683564697714,7.163115253659588,7.090251875735841
860.0,4.3017,3.5961,0.284820058565976,0.0368820179976498,3.475280719905992,0.2944147522637702,0.29767107324336606,0.2911584312841743,0.12836583341444313,0.12842156088910314,0.12831010593978312,7.134633336577725,7.171022140527377,7.0982445326280725
864.0,4.3612,3.6208,0.28536086432723495,0.036124911358743475,3.444996454349739,0.2951783477120395,0.29842352092070706,0.2919331745033719,0.1287159448693435,0.128771626174429,0.12866026356425803,7.148637794773741,7.18498674202356,7.112288847523922
868.0,4.3978,3.5937,0.28586193725179915,0.03551295882519165,3.420518353007666,0.29595405022605953,0.2991888204457843,0.29271928000633474,0.12921508791114802,0.12927072647427607,0.12915944934801998,7.168603516445921,7.204915353840588,7.132291679051254
872.0,4.4069,3.6016,0.2863303429029708,0.03502909646028246,3.4011638584112984,0.29674071351895925,0.29996576011458553,0.293515666923333,0.12985988160804338,0.12991548065622183,0.12980428255986493,7.194395264321735,7.230672488881484,7.158118039761987
876.0,4.3864,3.6407,0.286774103583943,0.034658258667218805,3.3863303466887524,0.2975361836163493,0.3007521274915024,0.29432023974119625,0.1306456988101745,0.13070126138112956,0.13059013623921942,7.22582795240698,7.262072838947365,7.189583065866595
880.0,4.3361,3.6431,0.287201043261617,0.034387653716386676,3.375506148655467,0.2983372764000806,0.30154468611706814,0.2951298666830931,0.13156656658523033,0.13162209553824464,0.13151103763221603,7.2626626634092135,7.298877288682783,7.226448038135644
884.0,4.2588,3.6513,0.2876173841830464,0.03420690190901825,3.36827607636073,0.29913982150821145,0.3023392186784533,0.2959404243379696,0.13261520147664677,0.1326706995029154,0.13255970345037812,7.30460805906587,7.340794322897856,7.268421795233885
888.0,4.1593,3.6669,0.2880268036797618,0.0341079075872716,3.364316303490864,0.29993877561559545,0.3031306396539216,0.2967469115772693,0.13378320220627377,0.1338386718387847,0.13372773257376283,7.35132808825095,7.387487732076165,7.315168444425735
892.0,4.0446,3.6843,0.28842975041203794,0.03408462158867205,3.363384863546882,0.30072839849036836,0.30391317081459684,0.2975436261661399,0.13506140131513342,0.13511684493807855,0.1350059576921883,7.402456052605337,7.438590675756642,7.366321429454032
896.0,3.923,3.6788,0.2888229561556869,0.03413269157530863,3.365307663012345,0.3015024743732351,0.30468056211982686,0.2983243866266433,0.13644034723649143,0.13649576709421546,0.1363849273787674,7.457613889459657,7.49372496350906,7.421502815410254
900.0,3.8032,3.6898,0.2891996861900972,0.03424872968861423,3.3699491875445693,0.3022545515398014,0.3054263308570373,0.2990827722225655,0.1379108544187787,0.1379662526242736,0.13785545621328382,7.516434176751148,7.552523058162046,7.480345295340251
904.0,3.6938,3.7017,0.2895502417334672,0.03442933702845968,3.3771734811383873,0.30297816700763575,0.30614398597958453,0.29981234803568696,0.1394645291361255,0.13951990767908012,0.13940915059317088,7.57858116544502,7.614649106757577,7.542513224132463
908.0,3.6021,3.7118,0.2898630083481143,0.0346697957440861,3.3867918297634443,0.30366702325910133,0.3068272045065375,0.30050684201166517,0.14109416075422176,0.14114952150863747,0.14103879999980606,7.643766430168871,7.679814589909222,7.607718270428519
912.0,3.5335,3.7285,0.29012560115400476,0.03496274913642092,3.398509965456837,0.30431509027105635,0.3074699332693228,0.3011602472727899,0.14279386843238503,0.14284921316376922,0.14273852370100085,7.711754737295402,7.747784188772609,7.675725285818194
916.0,3.4911,3.735,0.29032636788418437,0.035297040159428195,3.411881606377128,0.3049166183003793,0.30806640144886477,0.30176683515189384,0.14455891380588898,0.14461424417804006,0.1445035834337379,7.782356552235559,7.818368291367394,7.746344813103724
920.0,3.475,3.7694,0.29045566591384114,0.035657238347977446,3.426289533919098,0.30546606300378104,0.30861104547708423,0.30232108053047785,0.14638513020352711,0.1464404477849253,0.14632981262212894,7.855405208141084,7.891400160430195,7.819410255851973
924.0,3.4828,3.7874,0.29050690068642887,0.03602405805942159,3.4409623223768637,0.30595794257504977,0.309098365981941,0.3028175191681585,0.1482679761680749,0.148323282437894,0.14821266989825582,7.930719046722997,7.966698073488351,7.894740019957643
928.0,3.5093,3.7935,0.29047745232630384,0.0363757540594887,3.455030162379548,0.30638666487079236,0.3095227547436671,0.30325057499791763,0.15020129303361596,0.15025658938737207,0.15014599667985984,8.00805172134464,8.044015625298881,7.972087817390397
932.0,3.5476,3.7939,0.2903687790670229,0.036690320724321365,3.4676128289728547,0.30674637903165747,0.30987834616623383,0.3036144118970811,0.15217592896166737,0.15223121671652076,0.15212064120681398,8.087037158466694,8.122986688717905,8.051087628215484
936.0,3.5894,3.8158,0.2901866467905549,0.036947987889828074,3.477919515593123,0.3070309177654255,0.31015895942789923,0.3039028761029518,0.15417847467834106,0.1542337550780676,0.1541231942786145,8.167138987133642,8.203074843679532,8.131203130587751
940.0,3.626,3.8296,0.2899405574859288,0.037133467197229944,3.4853386878891977,0.30723389799447615,0.3103581990111582,0.3041095969777941,0.15619041686513527,0.15624569108478426,0.15613514264548628,8.24761667460541,8.283539512379082,8.211693836831738
944.0,3.6492,3.8207,0.2896430716732021,0.03723745058990077,3.489498023596031,0.30734903217429205,0.31046976591686304,0.30422829843172106,0.15818801891243592,0.15824328806269028,0.15813274976218156,8.327520756497437,8.363431189016147,8.291610323978727
948.0,3.6521,3.8482,0.28930892081333365,0.03725714453014327,3.490285781205731,0.3073706651231241,0.3104879944010063,0.30425333584524195,0.16014314931876572,0.16019841445002134,0.1600878841875101,8.405725972750629,8.441624575412426,8.369827370088831
952.0,3.6299,3.8653,0.28895395111507155,0.03719581108013377,3.4878324432053507,0.30729449364914435,0.3104085715190767,0.304180415779212,0.16202508246422256,0.16208034457040216,0.16196982035804297,8.481003298568902,8.516890611636338,8.445115985501467
956.0,3.5804,3.8524,0.28859399619195386,0.03706152586229726,3.4824610344918905,0.30711836213161814,0.31022933263329666,0.3040073916299396,0.16380303215524197,0.16385829217735912,0.16374777213312483,8.55212128620968,8.587997817514873,8.516244754904486
960.0,3.504,3.8695,0.28824379372529907,0.0368655704980836,3.474622819923344,0.3068429799051468,0.30995097873072697,0.30373498107956665,0.16544893780037948,0.16550419662986768,0.16539367897089127,8.61795751201518,8.653823739416348,8.58209128461401
964.0,3.404,3.8683,0.287915445782897,0.036620550852772174,3.464822034110887,0.3064723990006235,0.3095775541049593,0.3033672438962877,0.16693991728061516,0.16699517576243628,0.16688465879879405,8.677596691224608,8.713453064840456,8.64174031760876
968.0,3.2858,3.8573,0.2876174100099606,0.03633880551381524,3.4535522205526097,0.3060141325786451,0.30911656473633414,0.3029117004209561,0.16825989237835906,0.16831515131390498,0.16820463344281314,8.730395695134362,8.766242639379618,8.694548750889107
972.0,3.1569,3.8436,0.2873539558007561,0.03603113981919852,3.441245592767941,0.30547887264752066,0.3085786959621247,0.3023790493329166,0.16940014851798288,0.16945540866778333,0.16934488836818243,8.776005940719315,8.811843856161909,8.740168025276722
976.0,3.0256,3.8454,0.2871253778321779,0.03570618715766122,3.4282474863064487,0.30487985197884054,0.3079771743490389,0.3017825296086422,0.17035889513863817,0.1704141572248873,0.17030363305238902,8.814355805545526,8.850185070603537,8.778526540487515
980.0,2.9006,3.8259,0.2869282873881468,0.03537012337177285,3.414804934870914,0.30423196083278214,0.3073268843796792,0.3011370372858851,0.17114011963955367,0.17119538434846746,0.17108485493063988,8.845604785582147,8.88142575807656,8.809783813087734
984.0,2.7898,3.8051,0.28675646543141736,0.035026807807335636,3.4010723122934254,0.3035507588191681,0.30664338027851057,0.3004581373598256,0.17175210975736036,0.17180737774137544,0.17169684177334527,8.870084390294414,8.905897408871901,8.834271371716927
988.0,2.6998,3.792,0.2866016963095104,0.03467795308256144,3.3871181233024577,0.3028515170134361,0.30594192809608073,0.29976110593079147,0.1722059702373793,0.17226124211720456,0.17215069835755403,8.88823880949517,8.924044194933527,8.852433424056814
992.0,2.6354,3.81,0.28645484141177996,0.03432335709332748,3.372934283733099,0.30214839659017456,0.3052366843137895,0.29906010886655965,0.17251434249169906,0.17256961885822933,0.1724590661251688,8.900573699667962,8.936371756075443,8.864775643260481
996.0,2.5989,3.7942,0.28630698106821384,0.03396119084931054,3.3584476339724216,0.3014538308776627,0.3045400778723257,0.2983675838829997,0.17269041510085203,0.17274569651695357,0.1726351336847505,8.907616604034082,8.943407619952643,8.871825588115522
1000.0,2.5903,3.7835,0.28615033017432473,0.033588353976541904,3.3435341590616763,0.300778138004095,0.3038624227941722,0.29769385321401776,0.17274722594629494,0.17280251294847143,0.17269193894411844,8.909889037851798,8.945673287273186,8.87410478843041
1004.0,2.6073,3.7414,0.2859789762370935,0.03320102125388688,3.3280408501554755,0.30012935743776886,0.30321175470221073,0.297046960173327,0.1726972112487302,0.17275250434867737,0.17264191814878302,8.907888449949208,8.943666193251904,8.872110706646513
1008.0,2.6456,3.72,0.2857893310505331,0.03279540150237688,3.311816060095075,0.2995132789875375,0.3025938598005092,0.2964326981745658,0.17255194313204156,0.17260724281809825,0.17249664344598487,8.902077725281663,8.937849210095827,8.866306240467498
1012.0,2.6996,3.7157,0.2855797349370115,0.03236855809309093,3.294742323723637,0.2989336183861344,0.3020124504397047,0.2958547863325641,0.17232200143675655,0.17237730817525934,0.17226669469825376,8.892880057470261,8.928645519477115,8.857114595463408
1016.0,2.7629,3.6822,0.28535799793976907,0.03191909346708485,3.2767637386833943,0.29839228888671526,0.30146943669715565,0.2953151410762749,0.1720169363007512,0.17207225053729933,0.1719616220642031,8.88067745203005,8.916437115701454,8.844917788358645
1020.0,2.8292,3.6669,0.2851350878712621,0.03144892399659818,3.257956959863927,0.29788972146019377,0.300965246559287,0.2948141963611005,0.17164528930094278,0.17170061146157964,0.17158996714030592,8.86581157203771,8.901565651321144,8.830057492754277
1024.0,2.8927,3.6635,0.2849151670895579,0.03096352993527411,3.2385411974109646,0.2974251944833037,0.30049915559592544,0.2943512333706819,0.17121465027231983,0.17126998076463687,0.1711593197800028,8.848586010892793,8.884334709846412,8.812837311939175
1028.0,2.9485,3.6184,0.28470464414456376,0.030469995105292358,3.2187998042116943,0.2969971444474852,0.30006959765659996,0.29392469123837045,0.1707317339057589,0.17078707311992716,0.17067639469159065,8.829269356230355,8.865012869612338,8.793525842848373
1032.0,2.9934,3.5824,0.2845105674470121,0.02997656284040799,3.1990625136163198,0.29660343987639026,0.2996744387764965,0.293532440976284,0.17020246526626165,0.17025781357599637,0.17014711695652693,8.808098610650466,8.843837124466491,8.772360096834442
1036.0,3.0259,3.5811,0.28433958569623496,0.029491744380342286,3.1796697752136915,0.2962416097898998,0.299311205629861,0.2931720139499385,0.16963206698318983,0.1696874247466525,0.16957670921972717,8.785282679327594,8.821016371339871,8.749548987315316
1040.0,3.0457,3.5515,0.28419730817617134,0.029023562755403035,3.1609425102161213,0.2959090249797144,0.298977266795827,0.2928407831636018,0.16902514345405306,0.1690805110146953,0.16896977589341083,8.761005738162122,8.796734778363136,8.725276697961108
1044.0,3.0542,3.4905,0.28408718267682853,0.028578724920883314,3.1431489968353326,0.2956030349831282,0.2986699697231991,0.29253610024305726,0.1683857592556387,0.1684411369429922,0.1683303815682852,8.735430370225547,8.771154921279328,8.699705819171767
1048.0,3.0537,3.4746,0.2840125018892713,0.02816220829700164,3.126488331880066,0.29532106626339316,0.2983867389025315,0.29225539362425484,0.16771751026214307,0.1677728983925593,0.16766212213172685,8.708700410485722,8.744420628139236,8.672980192832208
1052.0,3.0468,3.4289,0.2839866059978226,0.02777749835687872,3.1110999342751486,0.2950606882016063,0.29812514185036876,0.29199623455284385,0.1670235868668242,0.16707898574416719,0.1669681879894812,8.680943474672969,8.716659508139978,8.645227441205959
1056.0,3.0366,3.3953,0.2840060500566315,0.027428852382134633,3.0971540952853855,0.29481965356480766,0.2978829295702834,0.2917563775593319,0.16630682929678658,0.1663622392130823,0.16625141938049087,8.652273171871464,8.687985164190977,8.616561179551951
1060.0,3.0254,3.3519,0.2840677352012029,0.027118837149334787,3.0847534859733914,0.294595919555467,0.2976580575958349,0.29153378151509907,0.1655697753829835,0.16562519661902855,0.16551435414693846,8.62279101531934,8.658499103690614,8.587082926948066
1064.0,3.0149,3.3263,0.2841677812693244,0.026849051948318742,3.07396207793275,0.29438765468341943,0.2974486928564659,0.29132661651037295,0.16481470136464535,0.16487013419057817,0.16475926853871253,8.592588054585814,8.628292370681686,8.556883738489942
1068.0,3.006,3.3159,0.2843016550702879,0.02662047410762712,3.064818964305085,0.29419323574604594,0.29725321065208987,0.291133260840002,0.164043656418776,0.16409910109461262,0.16398821174293937,8.56174625675104,8.5974469270112,8.526045586490879
1072.0,2.9985,3.2741,0.2844646788980685,0.026433672246020654,3.0573468898408263,0.2940112382856009,0.2970701851052344,0.29095229146596735,0.1632584916476049,0.16331394842374225,0.16320303487146753,8.530339665904195,8.56603681180991,8.49464251999848
1076.0,2.9913,3.2558,0.2846523339454158,0.026288894725614825,3.051555789024593,0.29384042308196445,0.29689837564898464,0.29078247051494427,0.16246088425560223,0.16251635337329076,0.1624054151379137,8.49843537022409,8.534129108555705,8.462741631892476
1080.0,2.9829,3.239,0.2848606944397991,0.026186089484443467,3.0474435793777386,0.29367972056118813,0.29673671143106406,0.2906227296913122,0.16165235762032432,0.16170783931211222,0.16159687592853642,8.466094304812973,8.501784747891481,8.430403861734465
1084.0,2.9712,3.2421,0.2850866260133713,0.02612491055521178,3.044996422208471,0.29352821445631144,0.29658427497050244,0.29047215394212045,0.1608342979194228,0.16088979240957374,0.16077880342927187,8.433371916776913,8.469059172690697,8.39768466086313
1088.0,2.9545,3.2284,0.2853276923793684,0.026104760382939796,3.044190415317592,0.2933851256349389,0.29644028598135497,0.29032996528852284,0.1600079679269188,0.16006347543180496,0.15995246042203262,8.400318717076752,8.43600288989458,8.364634544258925
1092.0,2.9315,3.1957,0.28558212787729725,0.02612483041698825,3.04499321667953,0.29324979668980394,0.2963040859596763,0.2901955074199316,0.15917451853985676,0.1592300392683287,0.1591189978113848,8.36698074159427,8.40266193156549,8.33129955162305
1096.0,2.9017,3.2241,0.2858487544022826,0.026184157555918144,3.0473663022367257,0.29312167765473446,0.2961751238961423,0.2900682314133266,0.1583349985444668,0.15839053269820189,0.15827946439073173,8.333399941778673,8.369078245521518,8.297721638035828
1100.0,2.8657,3.2308,0.28612654987447794,0.026281758360605034,3.0512703344242014,0.2930003130409202,0.29605294330920157,0.2899476827726389,0.1574903630805888,0.1575459108544194,0.1574348153067582,8.299614523223553,8.335290033902352,8.263939012544755
1104.0,2.8249,3.232,0.28641434844896596,0.026416717416572158,3.056668696662886,0.2928853302714496,0.2959371706767058,0.2898334898661934,0.15664148121522986,0.15669704279745292,0.1565859196330068,8.265659248609195,8.301332056101263,8.229986441117127
1108.0,2.7819,3.2317,0.28671066781796994,0.026588225753538683,3.0635290301415474,0.2927764295127149,0.2958275052646027,0.28972535376082703,0.15578914299115187,0.15584471856382076,0.155733567418483,8.231565719646074,8.267235910698973,8.195895528593175
1112.0,2.7401,3.2305,0.28701342392731594,0.02679563693575389,3.0718254774301554,0.29267337484912936,0.29572371029912,0.28962303939913875,0.1549340662743165,0.15498965601351655,0.15487847653511644,8.19736265097266,8.23303030935247,8.161694992592851
1116.0,2.7029,3.2177,0.28731983170426123,0.027038430819394152,3.081537232775766,0.2925759867144834,0.2956256053957536,0.28952636803321324,0.1540769036846018,0.15413250776071047,0.15402129960849315,8.163076147384071,8.19874135401527,8.127410940752872
1120.0,2.674,3.2375,0.28762636887439275,0.027316123760774594,3.0926449504309836,0.2924841354730711,0.29553306013818076,0.2894352108079615,0.15321824985683047,0.1532738684347631,0.15316263127889784,8.128729994273218,8.164392827370724,8.093067161175712
1124.0,2.6562,3.2464,0.2879289790358352,0.027628062701193057,3.1051225080477223,0.29239773603178426,0.295445988688282,0.28934948337528654,0.1523586492429641,0.1524142824824063,0.15230301600352192,8.094345969718564,8.130006504912442,8.058685434524685
1128.0,2.6517,3.2567,0.288223388242111,0.02797317925739444,3.1189271702957777,0.292316743357224,0.2953643453013126,0.2892691414131354,0.15149860463013629,0.15155425268576367,0.1514429565745089,8.059944185205453,8.09560249565876,8.024285874752145
1132.0,2.6613,3.2787,0.2885054120506888,0.028349782829942563,3.1339913131977024,0.292241148767153,0.2952881206155373,0.28919417691876875,0.15063858651154635,0.15069424953323246,0.15058292348986024,8.025543460461854,8.061199616982066,7.989887303941642
1136.0,2.6843,3.315,0.28877119264738704,0.02875543572394447,3.1502174289577787,0.29217097686150034,0.2952173385815311,0.2891246151414696,0.14977904340641343,0.1498347215394267,0.14972336527340016,7.9911617362565375,8.026815807400949,7.955507665112126
1140.0,2.7189,3.3205,0.28901777890722996,0.029186799378570077,3.167471975142803,0.29210628295365393,0.2951520538918732,0.28906051201543465,0.14892041317929647,0.14897610656448673,0.1488647197941062,7.956816527171859,7.992468579347351,7.921164474996367
1144.0,2.7618,3.3217,0.28924332728126245,0.0296397660202192,3.185590640808768,0.2920471508574128,0.29509234976659865,0.2890019519482269,0.1480631353561536,0.14811884413012882,0.14800742658217836,7.922525414246143,7.958175511803658,7.886875316688629
1148.0,2.8089,3.3687,0.2894472913918444,0.030109684888626448,3.2043873955450577,0.2919936908787065,0.29503833594350903,0.288949045813904,0.14720766437272118,0.14726338866801522,0.14715194007742713,7.888306574908847,7.923954780232889,7.8526583695848045
1152.0,2.8556,3.3495,0.28963054304183566,0.03059168258109099,3.22366730324364,0.29194603785465395,0.2949901467159067,0.2889019289934012,0.1463544836186812,0.1464102235639129,0.1462987436734495,7.854179344747248,7.889825718340733,7.818532971153763
1156.0,2.8974,3.3983,0.2897952540793829,0.031081065454656706,3.2432426181862684,0.29190434907670987,0.2949479388544969,0.28886075929892285,0.14550412005792693,0.14555987577795107,0.14544836433790279,7.820164802317077,7.855809402881791,7.784520201752363
1160.0,2.9303,3.3931,0.28994478509794136,0.031573662177014045,3.262946487080562,0.2918688019312423,0.29491188924679385,0.2888257146156908,0.14465715911147578,0.14471293072752667,0.1446013874954249,7.786286364459031,7.821929248971972,7.750643479946091
1164.0,2.9514,3.4075,0.29008323204563297,0.03206614180399128,3.282645672159651,0.2918395910919398,0.29488219208842587,0.28879699009545373,0.14381425938722978,0.14387004701705752,0.14375847175740203,7.752570375489191,7.788211599275037,7.716929151703345
1168.0,2.9591,3.4276,0.29021511098655345,0.03255614848927427,3.3022459395709705,0.29181692510654816,0.29485905546883406,0.28877479474426226,0.14297616673408012,0.14303197049208038,0.14292036297607985,7.7190466693632045,7.754686286163132,7.683407052563277
1172.0,2.9534,3.4447,0.29034476633671163,0.03304236501714772,3.321694600685909,0.2918010222382381,0.2948426972116623,0.28875934726481395,0.14214372699348338,0.1421995469908207,0.14208790699614604,7.685749079739335,7.721387141776407,7.650111017702263
1176.0,2.9356,3.4789,0.29047603485435397,0.03352441179290225,3.3409764717160897,0.2917921054520767,0.2948333398603064,0.28875087104384695,0.1413178967291748,0.14137373307390005,0.14126206038444955,7.652715869166992,7.688352427208307,7.617079311125678
1180.0,2.9087,3.478,0.2906117456660304,0.03400272452444983,3.3601089809779934,0.2917903964815787,0.29483120474359675,0.2887495882195606,0.1404997511473508,0.140555603944513,0.1404438983501886,7.619990045894032,7.6556251493098255,7.584354942478239
1184.0,2.8767,3.482,0.2907534678512909,0.03447835017476915,3.379134006990766,0.2917961089700093,0.29483650511627996,0.28875571282373863,0.13969048838984696,0.13974635774159988,0.13963461903809404,7.587619535593879,7.623253232413747,7.55198583877401
1188.0,2.8441,3.5073,0.29090114629171215,0.03495275802263234,3.3981103209052934,0.29180944075506515,0.29484943844292605,0.28876944306720426,0.1388914294068027,0.13894731541250654,0.13883554340109888,7.555657176272108,7.591289513238521,7.520024839305695
1192.0,2.8153,3.5369,0.2910532138219062,0.035427549906646885,3.4171019962658753,0.29183056545037783,0.2948701779787002,0.2887909529220555,0.138104012707251,0.13815991546356926,0.13804810995093275,7.5241605082900405,7.559791530909289,7.488529485670792
1196.0,2.7946,3.5235,0.2912066409689723,0.035904197849711966,3.436167913988479,0.2918596235669566,0.2948988638901143,0.2888203832437989,0.1373297834565216,0.13738570305751363,0.1372738638555296,7.493191338260864,7.52882109085159,7.457561585670138
1200.0,2.785,3.5702,0.2913571033223029,0.03638374773363755,3.455349909345502,0.2918967135033877,0.2949355942445734,0.288857832762202,0.13657037664208452,0.1366263131792939,0.13651444010487512,7.4628150656833805,7.498443591422821,7.42718653994394
1204.0,2.7885,3.5488,0.2914994397416391,0.036866475274605945,3.474659010984238,0.29194188280457717,0.2949804162684999,0.2889033493406544,0.13582749435866243,0.13588344792120144,0.1357715407961234,7.433099774346497,7.468727115314567,7.397472433378426
1208.0,2.8053,3.5662,0.2916282151964801,0.03735159006266495,3.494063602506598,0.2919951201334745,0.29503331831847296,0.28895692194847605,0.13510287765138018,0.13515884832601038,0.13504690697674998,7.404115106055207,7.439741303276538,7.368488908833877
1212.0,2.8342,3.6147,0.2917381477332582,0.03783706844063106,3.5134827376252424,0.29205634840805833,0.29509422301766075,0.2890184737984559,0.13439827377226898,0.13445426164347848,0.13434228590105948,7.375930950890759,7.411556044374801,7.340305857406718
1216.0,2.8727,3.6226,0.29182463342547976,0.03831959907599798,3.532783963039919,0.2921254195197214,0.29516298197368096,0.2890878570657618,0.1337154001095498,0.13377140525962708,0.13365939495947252,7.3486160043819915,7.384240033161289,7.312991975602694
1220.0,2.917,3.658,0.29188441823407274,0.03879471106022914,3.5517884424091655,0.2922021109670874,0.29523937241192155,0.2891648495222533,0.13305590639310771,0.13311192890221235,0.13299988388400308,7.322236255724309,7.357859257891041,7.286613253557576
1224.0,2.9628,3.6428,0.2919157135211252,0.03925716083017122,3.570286433206849,0.29228612461584336,0.2953230959349019,0.2892491532967848,0.13242133701559086,0.13247737696182132,0.1323652970693604,7.296853480623635,7.332475493364514,7.261231467882755
1228.0,3.0059,3.6892,0.2919186472991802,0.03970141525798543,3.588056610319417,0.29237708764168335,0.29541377946477093,0.2893403958185958,0.1318130953964815,0.13186915285593998,0.13175703793702304,7.272523815859261,7.308144875488871,7.23690275622965
1232.0,3.0423,3.6742,0.2918951757255564,0.040122267345940224,3.604890693837609,0.2924745555465146,0.2955109782590892,0.28943813283394,0.13123241223174906,0.1312884872786037,0.1311763371848944,7.2492964892699625,7.284916631262626,7.213676347277299
1236.0,3.0689,3.687,0.29184923042764,0.04051543171186717,3.6206172684746867,0.2925780169770264,0.2956141807289966,0.2895418532250562,0.1306803192109417,0.13073641191748647,0.13062422650439692,7.227212768437668,7.26283202745791,7.191593509417426
1240.0,3.0841,3.7395,0.29178635033231404,0.04087805591891751,3.6351222367567004,0.292686899938128,0.29572281465226885,0.2896509852239872,0.13015762936706518,0.130213739803777,0.13010151893035335,7.2063051746826075,7.241923584614291,7.170686764750924
1244.0,3.0874,3.7578,0.2917134512234407,0.04120904534232456,3.6483618136929823,0.29280057889617045,0.2958362542761767,0.2897649035161642,0.12966492469382712,0.12972105292942104,0.1296087964582332,7.186596987753084,7.222214581727286,7.150979393778883
1248.0,3.0801,3.753,0.2916382694118974,0.04150915781137725,3.66036631245509,0.2929183822161842,0.29595382775438034,0.2898829366779881,0.1292025510762601,0.1292586971777421,0.1291464049747781,7.168102043050404,7.203718853472089,7.13248523262872
1252.0,3.0646,3.7505,0.29156911768723726,0.04178092021547079,3.671236808618832,0.2930395993738512,0.2960748243585734,0.290004374389129,0.12877061999646328,0.12882678402918116,0.1287144559637454,7.1508247998585315,7.186440858432092,7.115208741284971
1256.0,3.0443,3.7704,0.2915141973955126,0.04202834483992575,3.68113379359703,0.29316348741982906,0.29619850094249717,0.29012847389716095,0.12836901595396882,0.12842519798166108,0.12831283392627657,7.1347606381587525,7.170375975912466,7.099145300405039
1260.0,3.0232,3.8076,0.2914811069983532,0.04225653631705305,3.690261452682122,0.2932892762394892,0.2963240872013824,0.29025446527759596,0.1279974081247888,0.12805360820963163,0.12794120803994596,7.119896324991552,7.15551097230101,7.084281677682093
1264.0,3.0052,3.8036,0.29147647959471246,0.04247128691118622,3.698851476447449,0.29341617223085387,0.2964507893496053,0.29038155511210245,0.12765526450096487,0.1277114827036175,0.12759904629831223,7.106210580038595,7.1418245666491496,7.07059659342804
1268.0,2.9938,3.7856,0.2915056846600934,0.042678720946589324,3.707148837863573,0.29354336010366316,0.29657779191948663,0.2905089282878397,0.12734186661017657,0.12739810298982487,0.12728563023052827,7.093674664407063,7.129288019455348,7.058061309358777
1272.0,2.9914,3.7966,0.29157253085901974,0.042885021488213396,3.7154008595285357,0.2936700025717668,0.29670425745342865,0.2906357476901049,0.12705632290223567,0.12711257751663416,0.1270000682878372,7.082252916089427,7.117865668123994,7.04664016405486
1276.0,2.9991,3.8027,0.2916790818327507,0.04309625706875431,3.7238502827501723,0.2937952377621105,0.29682932391265837,0.2907611516115626,0.12679757898370247,0.12685385188921477,0.12674130607819017,7.071903159348099,7.107515336349202,7.036290982346996
1280.0,3.0166,3.8216,0.2918257560188878,0.043318293769971664,3.7327317507988664,0.29391817419361826,0.29695209965587904,0.2908842487313575,0.1265644230555608,0.1266207143071988,0.12650813180392279,7.062576922222432,7.098188551621017,7.026965292823847
1284.0,3.042,3.8064,0.2920114162233135,0.04355676053175006,3.7422704212700024,0.29403788318991736,0.2970716558517739,0.2910041105280608,0.12635548513476239,0.1264117947862239,0.12629917548330086,7.054219405390495,7.089830514086422,7.018608296694568
1288.0,3.0718,3.8399,0.2922335107078399,0.04381702342404864,3.7526809369619456,0.29415338858682133,0.29718701618627963,0.29111976098736303,0.12616922889714074,0.12622555700084598,0.1261129007934355,7.04676915588563,7.082379770265163,7.011158541506097
1292.0,3.1019,3.8488,0.2924885054514522,0.044104114536473185,3.7641645814589273,0.2942636535885308,0.29729714371858623,0.29123016345847536,0.12600393525400996,0.1260602818611365,0.12594758864688343,7.040157410160399,7.075767556113003,7.004547264207795
1296.0,3.1274,3.8515,0.2927720740634218,0.0444226708632888,3.7769068345315517,0.2943675646295114,0.29740092474282404,0.2913342045161988,0.1258576770650584,0.1259140422255753,0.1258013119045415,7.034307082602336,7.069916785536809,6.998697379667862
1300.0,3.1434,3.8686,0.29307964556911703,0.04477679866860121,3.791071946744048,0.2944639121308106,0.29749714954419765,0.2914306747174235,0.12572828470281316,0.12578466846551378,0.12567190094011255,7.029131388112527,7.064740672972501,6.993522103252552
1304.0,3.1455,3.8814,0.29340658759724125,0.04517001351073145,3.806800540429258,0.29455136812539,0.2975844900241444,0.29151824622663564,0.1256133025346418,0.1256697049471755,0.12555690012210813,7.024532101385672,7.06014099266451,6.988923210106834
1308.0,3.1303,3.8677,0.29374868907062573,0.0456051443131336,3.824205772525344,0.294628460900016,0.29766147434205825,0.2915954474579737,0.12550993680020536,0.12556635790910817,0.12545351569130256,7.020397472008215,7.0560059937633275,6.984788950253102
1312.0,3.0959,3.882,0.2941021522220515,0.04608438121199053,3.8433752484796213,0.2946935471044543,0.2977264590243257,0.29166063518458285,0.12541499586587834,0.12547143571660282,0.12535855601515386,7.016599834635134,7.052208010501751,6.980991658768517
1316.0,3.042,3.8885,0.2944640074686099,0.046609269444493645,3.8643707777797456,0.2947447822659651,0.2977775994786692,0.291711965053261,0.12532482447104523,0.12538128310798916,0.1252683658341013,7.012992978841809,7.048600832046221,6.977385125637397
1320.0,2.9696,3.937,0.2948319724237402,0.04718087319784042,3.887234927913617,0.2947800913818424,0.29781282058654085,0.291747362177144,0.12523523439059583,0.12529171185713012,0.12517875692406155,7.009409375623833,7.045016928996134,6.973801822251533
1324.0,2.8817,3.9165,0.2952044949955912,0.0477999016819127,3.911996067276508,0.29479714231239984,0.2978297900959701,0.2917644945288296,0.12514143497681623,0.1251979313153119,0.12508493863832057,7.00565739907265,7.041264675058995,6.970050123086304
1328.0,2.7822,3.94,0.29558061188832924,0.04846687961906622,3.9386751847626487,0.29479332611805975,0.2978258989585199,0.2917607532775996,0.12503796836534112,0.1250944836171956,0.12498145311348664,7.0015187346136445,7.037125755288055,6.965911713939234
1332.0,2.6759,3.9715,0.29595968816744256,0.0491823073788102,3.967292295152408,0.2947657502945833,0.2977982545643899,0.2917332460247767,0.12491865576624357,0.12497518997190601,0.12486212156058113,6.996746230649743,7.032353017725465,6.96113944357402
1336.0,2.5678,3.9849,0.29634134660535105,0.049946747562621394,3.997869902504856,0.2947112529874129,0.29774369495663755,0.29167881101818827,0.12477656317948617,0.12483311637848211,0.12472000998049022,6.991062527179447,7.0266691020198975,6.955455952338997
1340.0,2.4628,3.9928,0.29672503150293644,0.050760921548118274,4.030436861924731,0.29462644846827807,0.2976588343076677,0.29159406262888843,0.12460399689403522,0.12466056912499054,0.12454742466307989,6.984159875761408,7.019766259390713,6.9485534921321035
1344.0,2.365,4.0191,0.2971100131349262,0.05162566603430532,4.065026641372213,0.29450781591766323,0.2975401517015892,0.29147548013373725,0.12439254079937016,0.12444913210003432,0.12433594949870601,6.975701631974807,7.011307845087957,6.940095418861656
1348.0,2.2774,4.0682,0.2974951464138109,0.052541890414025794,4.101675616561032,0.2943518439681649,0.2973841356774655,0.29131955225886424,0.12413314796825349,0.124189758375522,0.12407653756098498,6.96532591873014,7.000931981702782,6.929719855757498
1352.0,2.2016,4.0945,0.2978787594907583,0.05351045257548932,4.140418103019573,0.29415524116401826,0.2971874946887394,0.2911229876392971,0.12381629668116292,0.12387292623109938,0.12375966713122646,6.952651867246517,6.988257800144383,6.917045934348651
1356.0,2.1379,4.1094,0.2982586696372474,0.05453199064885016,4.181279625954007,0.293915215765978,0.2969474369080158,0.29088299462394024,0.12343221395446789,0.12348886268232522,0.12337556522661057,6.937288558178715,6.972894380766725,6.901682735590706
1360.0,2.0851,4.121,0.29863238510416,0.05560675980805023,4.224270392322009,0.2936298155476108,0.2966620100232607,0.2905976210719609,0.12297115527550902,0.12302782321575018,0.12291448733526786,6.918846211020361,6.954451942771393,6.883240479269328
1364.0,2.0409,4.1558,0.2989971174357419,0.056734506715434535,4.269380268617382,0.2932982987735711,0.2963304722159873,0.2902661253311549,0.12242370575230765,0.12248039293862582,0.12236701856598949,6.896948230092306,6.9325538901956625,6.86134256998895
1368.0,2.0022,4.175,0.29935022622365615,0.0579144046036285,4.3165761841451395,0.29292148321524647,0.29595364117681494,0.289889325253678,0.12178103554017376,0.1218377420055119,0.12172432907483563,6.871241421606951,6.9068470289765225,6.835635814237379
1372.0,1.9657,4.1836,0.2996891560588622,0.059145055364507884,4.365802214580315,0.2925019964186137,0.29553414437324294,0.28946984846398444,0.12103500584973115,0.1210917316263011,0.12097828007316119,6.841400233989246,6.877005807271395,6.805794660707097
1376.0,1.9277,4.2422,0.30001199045390825,0.06042460742183432,4.416984296873373,0.2920443371148573,0.2950764804601896,0.28901219376952497,0.12017799188885799,0.12023473700815905,0.12012124676955692,6.807119675554319,6.842725233135485,6.771514117973154
1380.0,1.8856,4.2446,0.30031755245911623,0.06175097258493231,4.470038903397293,0.29155466612309017,0.294586810182637,0.28852252206354334,0.11920228262325389,0.11925904711609087,0.1191455181304169,6.768091304930156,6.803696864944201,6.732485744916111
1384.0,1.8372,4.2895,0.30060556025942764,0.06312211049258512,4.524884419703405,0.29104028349003347,0.294072433515238,0.28800813346482895,0.1180989536585129,0.11815573755501373,0.11804216976201208,6.723958146340516,6.759563726675822,6.688352566005211
1388.0,1.7815,4.3789,0.3008767132828269,0.06453636772937729,4.581454709175092,0.2905088155261412,0.2935409766983706,0.28747665435391184,0.11685620415567619,0.1169130074853091,0.11679940082604327,6.674248166227048,6.709853784533363,6.638642547920733
1392.0,1.7187,4.3877,0.3011327738659994,0.06599287524055665,4.639715009622266,0.28996721685913057,0.2929993942916011,0.28693503942666004,0.11545730631902545,0.11551412911061569,0.11540048352743522,6.618292252761018,6.653897926456081,6.582686579065954
1396.0,1.65,4.5046,0.3013762801807783,0.06749185665772914,4.699674266309166,0.2894207664758917,0.29245296521552944,0.286388567736254,0.1138785293696772,0.11393537165142331,0.11382168708793108,6.555141174787088,6.590746921063025,6.51953542851115
1400.0,1.5777,4.562,0.30161045540994696,0.0690349546284152,4.761398185136608,0.2888722832998567,0.2919045083290958,0.2858400582706176,0.11208765271225166,0.11214451451174141,0.1120307909127619,6.483506108490066,6.519111944319572,6.44790027266056
1404.0,1.5047,4.6255,0.30183900072523967,0.07062551375763788,4.825020550305515,0.2883217977023148,0.2913540539408365,0.2852895414637931,0.11004394668701992,0.11010082803124578,0.10998706534279405,6.4017578674807964,6.437363809623116,6.366151925338477
1408.0,1.4342,4.695,0.30206553205449904,0.07226862728717101,4.89074509148684,0.28776688947248225,0.2907991817788964,0.2847345971660681,0.10770070478682425,0.1077576057021985,0.10764380387145,6.30802819147297,6.343634256479673,6.272422126466267
1412.0,1.3694,4.7793,0.3022934021956208,0.0739712259864451,4.958849039457804,0.28720382839359776,0.2902361615670693,0.28417149522012625,0.10501138833919686,0.10506830885156634,0.10495446782682738,6.200455533567874,6.236061737788451,6.164849329347297
1416.0,1.3132,4.8855,0.30252540466691424,0.07574205251063923,5.029682100425569,0.28662949164651125,0.2896618704283336,0.2835971128646889,0.10193987513733092,0.10199681527199145,0.1018829350026704,6.077595005493237,6.113201365080505,6.041988645905969
1420.0,1.268,4.9734,0.30276336095037143,0.07759143211806654,5.103657284722662,0.28604373636467795,0.28907616543979564,0.28301130728956025,0.09847382328156223,0.09853078306327265,0.09841686349985182,5.93895293126249,5.974559462177826,5.903346400347154
1424.0,1.2353,5.0259,0.3030079605155308,0.07953105488267696,5.181242195307078,0.2854515074884425,0.28848399148692466,0.28241902348996034,0.0946377819001692,0.09469476135316506,0.09458080244717333,5.785511276006767,5.82111799402517,5.749904557988365
1428.0,1.216,5.1461,0.303258724435286,0.08157380363565175,5.26295214542607,0.2848636803688146,0.28789622386728136,0.28183113687034783,0.09050043348912079,0.09055743263712777,0.09044343434111381,5.620017339564832,5.655624260279824,5.58441041884984
1432.0,1.2099,5.1733,0.3035139065234258,0.08373353788467124,5.3493415153868495,0.2842958473996867,0.28732845492269016,0.2812632398766833,0.08617038456728594,0.08622740343353294,0.08611336570103895,5.446815382691438,5.482422521519811,5.411208243863064
1436.0,1.2166,5.2911,0.30377070519243987,0.08602530337643485,5.441012135057394,0.28376514284794757,0.28679781886930894,0.2807324668265862,0.08177895055504525,0.0818359891622771,0.08172191194781339,5.27115802220181,5.306765394388221,5.235550650015399
1440.0,1.235,5.3481,0.30402559355266706,0.08846620207211041,5.538648082884416,0.28328633435226674,0.2863190832963718,0.2802535854081617,0.07745508281568866,0.07751214118617869,0.07739802444519864,5.098203312627547,5.133810933248965,5.062595692006129
1444.0,1.264,5.4229,0.3042745159592988,0.0910772069633731,5.643088278534924,0.28286890539154336,0.28590173163459687,0.27983607914848985,0.07330225422841824,0.07335933238398037,0.0732451760728561,4.93209016913673,4.967698053106747,4.896482285166713
1448.0,1.3025,5.534,0.304513320113093,0.09388794946651406,5.755517978660563,0.28251623230148687,0.2855491401727284,0.2794833244302453,0.06938577713068006,0.0694428750926808,0.06932867916867932,4.775431085227202,4.81103924730021,4.739822923154195
1452.0,1.3497,5.6744,0.30473821921125055,0.09695106542535166,5.878042617014066,0.28222674688961635,0.2852597406724984,0.27919375310673433,0.06573284331087649,0.06578996110024651,0.06567572552150647,4.62931373243506,4.664922187210296,4.593705277659824
1456.0,1.4051,5.7452,0.3049458803874589,0.10046255421910512,6.018502168764205,0.28199613752731156,0.28502922146064114,0.278963053593982,0.06234160364960848,0.062398741286854034,0.06228446601236293,4.493664145984339,4.52927290790981,4.458055384058868
1460.0,1.4687,5.8328,0.3051335205160876,0.10374456130321452,6.149782452128581,0.28181959642946713,0.2848527747085129,0.2787864181504214,0.05919347686661282,0.059250634371826844,0.05913631936139879,4.367739074664513,4.403348158040795,4.332129991288231
1464.0,1.5411,5.9161,0.3053012059461167,0.10692632848725175,6.27705313949007,0.28169355137747926,0.2847268281550447,0.2786602745999138,0.056264240782857904,0.05632141817573089,0.056207063389984914,4.250569631314316,4.286179050298241,4.214960212330391
1468.0,1.6228,6.0613,0.3054500160300228,0.11003463394801691,6.4013853579206765,0.2816167323032501,0.2846501116907141,0.27858335291578606,0.0535319203609801,0.053589117660810724,0.05347472306114947,4.141276814439204,4.176886583047433,4.105667045830974
1472.0,1.7145,6.1517,0.3055821614890767,0.11307952130606815,6.523180852242726,0.2815905964326274,0.28462408250095395,0.27855711036430086,0.05098127200673103,0.05103848923243653,0.050924054781025525,4.0392508802692415,4.074861012381735,4.003640748156748
1476.0,1.8168,6.2271,0.30570073021443933,0.11606613669610628,6.642645467844251,0.28161913266699057,0.28465272944770775,0.2785855358862734,0.04860539328027154,0.04866263045039789,0.04854815611014519,3.9442157312108614,3.9798262405742375,3.9086052218474854
1480.0,1.9298,6.347,0.305809481727833,0.11899798775207401,6.759919510082961,0.2817080482066323,0.2847417596927825,0.27867433672048214,0.046405081443764665,0.04646233857649649,0.04634782431103284,3.8562032577505865,3.8918141579813863,3.8205923575197867
1484.0,2.053,6.4154,0.30591222219306924,0.12187780260065365,6.875112104026146,0.28186342298276046,0.2848972531298222,0.2788295928356987,0.04438653443683223,0.044443811550002515,0.04432925732366194,3.775461377473289,3.811072682061142,3.739850072885436
1488.0,2.1851,6.5579,0.3060125654491426,0.1247080601688649,6.988322406754596,0.2820900996972483,0.28512405242403116,0.27905614697046544,0.04255808136384586,0.04261537847494548,0.04250078425274624,3.7023232545538347,3.7379349768645307,3.6667115322431387
1492.0,2.3242,6.6299,0.30611339850193237,0.1274909045229014,7.099636180916056,0.2823902439960828,0.28542432318559585,0.2793561648065698,0.04092678501069538,0.04098410213688236,0.040869467884508404,3.637071400427815,3.672683553706288,3.601459247149342
1496.0,2.4677,6.7169,0.3062166065439246,0.13022804259899584,7.209121703959834,0.28276251400356994,0.285796723503865,0.2797283045032749,0.03949576296482965,0.03955310012293824,0.039438425806721064,3.579830518593186,3.615443115966408,3.544217921219964
1500.0,2.6123,6.7825,0.306322625939288,0.1329202977788007,7.316811911152028,0.28320207143630655,0.2862364150612968,0.28016772781131627,0.03826279727433302,0.03832015448088259,0.03820544006778345,3.5305118909733206,3.5661249454531143,3.494898836493527
1504.0,2.7548,6.8814,0.3064306219865901,0.13556753810296618,7.422701524118647,0.2837013530757519,0.28673583460600743,0.28066687154549635,0.03722033466946801,0.03727771194067175,0.03716295739826427,3.4888133867787205,3.5244269112644897,3.4531998622929514
1508.0,2.8916,7.0043,0.3065382510287725,0.13816818308359496,7.526727323343799,0.28425127896819014,0.28728590215170985,0.2812166557846704,0.03635655218526017,0.03641394953703355,0.03629915483348679,3.454262087410407,3.489876094691787,3.4186480801290267
1512.0,3.02,7.1426,0.30664202081364944,0.14071914744437147,7.6287658977748585,0.2848425103922181,0.2878772789451801,0.28180774183925605,0.035656959130880884,0.03571437657885001,0.03559954168291176,3.4262783652352353,3.4618928679946714,3.390663862475799
1516.0,3.1376,7.2598,0.3067380158246907,0.14321599316357325,7.72863972654293,0.2854664658299682,0.2885013834374588,0.2824315482224776,0.03510604509134987,0.03516348265085956,0.03504860753184018,3.4042418036539948,3.439856814469243,3.3686267928387466
1520.0,3.2431,7.4502,0.3068176433052212,0.14565310293726,7.8261241174904,0.2861159619603017,0.2891510322770234,0.28308089164358,0.03468865987943056,0.03474611756555233,0.03463120219330879,3.3875463951772224,3.4231619265237825,3.3519308638306624
1524.0,3.3361,7.5488,0.3068747558201166,0.14802347794180903,7.920939117672361,0.28678548368555706,0.2898207103365172,0.28375025703459694,0.034391002229289175,0.034448480056828976,0.034333524401749374,3.3756400891715668,3.411256153425046,3.3400240249180877
1528.0,3.4176,7.7493,0.30690694984559436,0.1503197382812827,8.012789531251308,0.28747116579228105,0.29050655237346057,0.2844357792111015,0.034201228628484605,0.03425872661199045,0.03414373064497876,3.368049145139384,3.4036657545777933,3.332432535700975
1532.0,3.4893,7.94,0.30691192087361363,0.15253527349757529,8.101410939903012,0.28817059260243466,0.2912061426814387,0.28513504252343064,0.03410975885719622,0.03416727701096559,0.03405224070342685,3.364390354287849,3.4000075210938383,3.32877318748186
1536.0,3.5538,8.0459,0.3068884906877645,0.1546647404975337,8.186589619901348,0.2888825107985643,0.29191822791525424,0.2858467936818744,0.034109368659368665,0.0341669069974558,0.03405183032128153,3.3643747463747466,3.399992482637774,3.3287570101117194
1540.0,3.6142,8.1973,0.3068366038659174,0.1567040948724578,8.268163794898312,0.2896065240256666,0.29264241169277505,0.2865706363585582,0.034195146605938476,0.034252705142161465,0.03413758806971549,3.367805864237539,3.4034241819559834,3.3321875465190947
1544.0,3.6735,8.3917,0.30675768119139013,0.1586509206954142,8.346036827816569,0.2903428090085801,0.2933788707123087,0.2873067473048515,0.03436436950346633,0.03442194825141404,0.03430679075551862,3.374574780138653,3.410193691221867,3.3389558690554395
1548.0,3.7345,8.5034,0.30665426997894846,0.16050425747300573,8.42017029892023,0.2910918686395345,0.29412810784013543,0.2880556294389336,0.034616328381170694,0.03467392735420959,0.034558729408131796,3.3846531352468276,3.420272651517134,3.349033618976521
1552.0,3.7993,8.6081,0.3065299422019399,0.16226458898461738,8.490583559384696,0.29185432041711556,0.2948907405494571,0.28881790028477405,0.0349521190855723,0.03500973829685307,0.03489449987429154,3.398084763422892,3.433704896617527,3.362464630228257
1556.0,3.8689,8.7527,0.3063887130663072,0.1639334956695563,8.557339826782252,0.29263070907122607,0.29566731354534287,0.28959410459710927,0.03537439876840665,0.035432038230870676,0.03531675930594263,3.414975950736266,3.450596712509269,3.3793551889632627
1560.0,3.9432,8.8714,0.30623460426108357,0.16551336111600262,8.620534444640105,0.29342132943799826,0.2964581216396267,0.2903845372363698,0.03588710195037794,0.035944761676763665,0.03582944222399222,3.4354840780151177,3.4711054799391694,3.399862676091066
1564.0,4.0209,8.9212,0.3060711649818922,0.16700699882423706,8.680279952969482,0.2942260484468936,0.2972630317379926,0.29118906515579457,0.03649510716307786,0.03655278716592698,0.03643742716022875,3.4598042865231147,3.4954263400913272,3.424182232954902
1568.0,4.0992,9.0228,0.30590089169577017,0.168417133847374,8.73668535389496,0.2950441219580713,0.29808129967732944,0.2920069442388131,0.037203847402513486,0.037261547694176986,0.037146147110849986,3.488153896100539,3.523776612728196,3.4525311794728824
1572.0,4.1747,9.1189,0.30572485012841427,0.16974592708933672,8.789837083573468,0.2958740113397781,0.2989113868031068,0.29283663587644937,0.03801886487001937,0.03807658546266347,0.037961144277375264,3.520754594800775,3.556377985827027,3.485131203774523
1576.0,4.2432,9.2401,0.3055422523529058,0.17099441090425233,8.839776436170093,0.2967132139936655,0.2997507904946792,0.29367563749265185,0.038945322599636324,0.03900306350524825,0.0388875816940244,3.557812903985453,3.5934369806749675,3.5221888272959383
1580.0,4.3004,9.3188,0.3053504726898345,0.17216219997675053,8.88648799907002,0.2975581292995959,0.30059591011007947,0.29452034848911235,0.03998750171315829,0.0400452629435519,0.03992974048276468,3.5995000685263316,3.6351248420708986,3.5638752949817647
1584.0,4.3421,9.396,0.3051450682682371,0.17324728806679002,8.9298915226716,0.29840398475109897,0.301441973121463,0.29536599638073496,0.04114833104650735,0.04120611261332869,0.04109054947968601,3.645933241860294,3.6815587233803897,3.610307760340198
1588.0,4.3648,9.4409,0.30491992589814837,0.17424604930302845,8.969841972121138,0.2992448452910086,0.30228304445073223,0.29620664613128495,0.042429011859371445,0.0424868137741041,0.04237120994463879,3.697160474374858,3.732786674921167,3.661534273828549
1592.0,4.3662,9.5377,0.30466788798907823,0.1751536908302534,9.006147633210135,0.3000737220476055,0.30311213520566804,0.297035308889543,0.04382880865769872,0.0438866309316691,0.04377098638372834,3.7531523463079486,3.7887792768628463,3.717525415753051
1596.0,4.3453,9.5645,0.30438105690675715,0.1759646404839761,9.038585619359043,0.3008827858184679,0.3039214161637688,0.297844155473167,0.04534507138236436,0.04540291402674682,0.045287228737981904,3.8138028552945746,3.8494305267735713,3.778175183815578
1600.0,4.3023,9.6359,0.3040516778080083,0.17667328589264414,9.066931435705765,0.30166367728655097,0.3047025279883189,0.298624826584783,0.046973529137433974,0.04703139216325584,0.04691566611161211,3.878941165497359,3.9145695887505068,3.8433127422442115
1604.0,4.2393,9.6381,0.3036726737922842,0.17727445326504787,9.090978130601915,0.302407891741933,0.3054469659501247,0.2993688175337413,0.048708850205118545,0.048766733623264995,0.048650966786972095,3.948354008204742,3.9839831940180024,3.9127248223914814
1608.0,4.1592,9.6841,0.3032382584616766,0.17776376732450655,9.110550692980262,0.30310720281843884,0.30614650366412693,0.30006790197275074,0.050545403042426496,0.05060330686364536,0.050487499221207634,4.02181612169706,4.057446080793641,3.9861861626004793
1612.0,4.0663,9.6799,0.30274444363373987,0.17813779192794266,9.125511677117707,0.3037540796621802,0.3067936102579313,0.30071454906642914,0.0524780911998249,0.052536015434731284,0.05242016696491851,4.099123647992996,4.134754391034648,4.063492904951343
1616.0,3.9651,9.668,0.3021894523412916,0.1783940034863074,9.135760139452296,0.30434204767360096,0.30738181111384416,0.30130228423335775,0.05450308881537232,0.0545610334744532,0.054445144156291446,4.1801235526148925,4.215755090203181,4.1444920150266045
1620.0,3.8605,9.6817,0.30157387759525667,0.17853063207664288,9.141225283065715,0.3048659468038338,0.3079059461652195,0.30182594744244806,0.05661828830746303,0.05667625340108163,0.05656032321384443,4.264731532298521,4.300363874976052,4.22909918962099
1624.0,3.7569,9.6967,0.3009006711616665,0.1785464888049868,9.141859552199472,0.3053220540759732,0.30836229241772267,0.3022818157342237,0.058823296996331,0.05888128253473117,0.05876531145793083,4.35293187985324,4.38856503810487,4.31729872160161
1628.0,3.658,9.6841,0.3001750978003007,0.17844086650865276,9.13763466034611,0.30570805695038744,0.3087485373146336,0.3026675765861413,0.061118884164669644,0.06117689015798005,0.06106087817135924,4.444755366586786,4.48038935084079,4.409121382332781
1632.0,3.5661,9.7012,0.29940448778716694,0.1782135028761706,9.128540115046825,0.3060228877448549,0.30906361315697417,0.30298216233273567,0.06350587608233926,0.06356390254057749,0.06344784962410104,4.5402350432935705,4.575869863922786,4.504600222664355
1636.0,3.4825,9.6878,0.2985977335838453,0.1778645988626819,9.114583954507276,0.30626645201438707,0.30930742548332296,0.3032254785454512,0.06598361026183312,0.0660416571949097,0.06592556332875654,4.639344410473325,4.67498007779626,4.60370874315039
1640.0,3.4067,9.628,0.29776499493308456,0.17739493265498543,9.095797306199417,0.3064393011814834,0.3094805257000617,0.3033980766629051,0.06854817434349095,0.06860624176121326,0.06849010692576864,4.741926973739638,4.777563498021561,4.706290449457715
1644.0,3.3373,9.5938,0.29691718022725855,0.17680598944183934,9.072239577673574,0.30654230804330584,0.30958378658854196,0.3035008294980697,0.0711907471001361,0.07124883501221214,0.07113265918806007,4.847629884005444,4.883267275459439,4.8119924925514495
1648.0,3.2713,9.566,0.2960653103560656,0.17610007300228475,9.04400292009139,0.30657640040349265,0.309618135936891,0.3035346648700943,0.07389640101765597,0.0739545094336981,0.07383829260161384,4.955856040706239,4.991494309494236,4.920217771918242
1652.0,3.2053,9.4879,0.2952201722437484,0.1752803980915169,9.011215923660677,0.306542392383008,0.309584387850854,0.303500396915162,0.07664368955185955,0.07670181848138807,0.07658556062233102,5.065747582074382,5.101386738308162,5.030108425840601
1656.0,3.1352,9.4601,0.29439177981348236,0.17435110959138278,8.974044383655311,0.3064409278767807,0.3094831862104251,0.30339866954313627,0.07940521314421865,0.07946336259666535,0.07934706369177195,5.176208525768747,5.211848579510922,5.140568472026572
1660.0,3.0573,9.4205,0.2935891300676697,0.1733172419653714,8.932689678614857,0.30627252310518444,0.30931504722132075,0.3032299989890481,0.0821491526236535,0.08220732260836504,0.08209098263894198,5.285966104946141,5.321607066211107,5.250325143681175
1664.0,2.9683,9.3179,0.2928197213570949,0.17218458719114105,8.887383487645643,0.3060376743009046,0.30908046710183934,0.3029948814999699,0.08484152980049163,0.08489972032673283,0.08478333927425043,5.393661192019666,5.4293030707745356,5.358019313264796
1668.0,2.8661,9.2554,0.29208962827896756,0.17095953272714648,8.83838130908586,0.30573698920056464,0.30878005357448096,0.3026939248266483,0.08744877753319104,0.0875069886101482,0.08739056645623387,5.497951101327642,5.53359390749315,5.462308295162134
1672.0,2.7495,9.1992,0.29140346580318327,0.16964888253190488,8.785955301276196,0.30537130824805847,0.3084146470692729,0.30232796942684403,0.08994013797534975,0.08999836961213376,0.08988190633856574,5.59760551901399,5.6332492624653785,5.561961775562601
1676.0,2.6192,9.1031,0.29076448590789966,0.16825968190876706,8.730387276350683,0.3049417980664511,0.30798541419566405,0.30189818193723816,0.09228947655094084,0.09234772875659018,0.0922312243452915,5.691579062037634,5.727223752605518,5.655934371469749
1680.0,2.4771,9.0689,0.29017462146754036,0.1667990486545518,8.671961946182073,0.3044500175903352,0.3074939138748751,0.30140612130579525,0.09447626604296536,0.09453453882644915,0.09441799325948157,5.779050641718614,5.814696289189819,5.743404994247409
1684.0,2.3266,8.9468,0.2896348332188246,0.1652740537333145,8.610962149332579,0.3038979693607394,0.3069421486348007,0.30085379008667806,0.09648569324150778,0.09654398661172864,0.09642739987128693,5.859427729660311,5.8950743437786945,5.8237811155419275
1688.0,2.1722,8.8641,0.2891452096963749,0.1636916261484529,8.547665045938116,0.30328815186150826,0.30633261694638336,0.30024368677663316,0.09830800527401735,0.09836631923981416,0.09824969130822055,5.932320210960694,5.967967801427946,5.896672620493442
1692.0,2.0192,8.8128,0.2887051837533695,0.16205848926117433,8.482339570446973,0.3026236242586516,0.3056683779629572,0.29957887055434596,0.0999373079284881,0.09999564249863878,0.09987897335833741,5.997492317139524,6.033140893615946,5.9618437406631015
1696.0,1.8733,8.7179,0.2883137410614758,0.16038112946529928,8.415245178611972,0.30190808559135823,0.30495313071125585,0.2988630404714606,0.10137005259102967,0.1014284077742538,0.10131169740780555,6.054802103641187,6.0904516757464515,6.019152531535922
1700.0,1.74,8.598,0.2879694425949567,0.15866576696743342,8.346630678697338,0.3011459600920824,0.3041912994114932,0.2981006207726716,0.10260342462649809,0.10266180043145945,0.10254504882153673,6.104136985059924,6.139787562373819,6.068486407746029
1704.0,1.6242,8.4906,0.2876704456267728,0.15691832172504247,8.276732869001698,0.30034247230718747,0.30338810859800214,0.2972968360163728,0.10363380485151119,0.10369220128682026,0.10357540841620212,6.145352194060448,6.181003786123595,6.1097006019973
1708.0,1.5299,8.439,0.28741452317396543,0.15514437276986628,8.205774910794652,0.2995036927201009,0.3025496287423837,0.2964577566978181,0.10445544301114694,0.10451386008536331,0.10439702593693057,6.178217720445877,6.213870336760443,6.142565104131312
1712.0,1.4598,8.3514,0.2871991411633488,0.153349119562253,8.13396478249012,0.2986365381558841,0.3016827766580723,0.2955902996536959,0.1050594721413123,0.10511790986294701,0.10500103441967758,6.202378885652492,6.238032535682868,6.166725235622116
1716.0,1.4152,8.2373,0.2870213546746844,0.15153731430357678,8.06149257214307,0.2977487210619717,0.3007952647810697,0.2947021773428737,0.10543340571059293,0.10549186408811072,0.10537494733307513,6.217336228423717,6.252990921597197,6.181681535250236
1720.0,1.3957,8.117,0.28687788488144567,0.1497131918682256,7.988527674729024,0.2968486549715463,0.29989550663331505,0.2938018033097775,0.1055612811226973,0.10561976016451881,0.1055028020808758,6.222451244907893,6.258106990615323,6.186795499200462
1724.0,1.3998,8.0548,0.2867650747227269,0.1478803777226773,7.915215108907091,0.2959453345883247,0.29899249690746615,0.2928981722691833,0.1054246149360595,0.10548311465056333,0.10536611522155566,6.21698459744238,6.252641405038796,6.181327789845964
1728.0,1.4244,7.9641,0.286679083206943,0.14604181966648047,7.841672786659219,0.2950482113050003,0.29809568698533734,0.2920007356246633,0.10500427911147303,0.10506279950699789,0.10494575871594818,6.200171164458921,6.23582904326417,6.164513285653673
1732.0,1.4658,7.9059,0.28661595518571487,0.14419972467460881,7.767988986984353,0.2941670740934145,0.29721486582806633,0.2911192823587627,0.10428326099158891,0.1043418020764355,0.10422471990674233,6.171330439663556,6.206989398962903,6.13567148036421
1736.0,1.5194,7.8054,0.28657174878696695,0.14235551541459462,7.6942206165837845,0.2933119236533408,0.29636003412489387,0.29026381318178773,0.10325003070187226,0.10330859248430524,0.10319146891943928,6.130001228074891,6.165661277119608,6.094341179030173
1740.0,1.5807,7.753,0.2865428377043273,0.1405098544542724,7.620394178170896,0.2924928054658304,0.2955412373465051,0.2894443735851557,0.10190196426095528,0.1019605467492051,0.10184338177270547,6.076078570438211,6.111739718446156,6.0404174224302665
1744.0,1.6454,7.6629,0.28652596694475585,0.1386626806712014,7.546507226848057,0.29171956142380523,0.2947683173756183,0.28867080547199214,0.10024807647136992,0.10030667967363462,0.10018947326910523,6.009923058854797,6.045585315010972,5.974260802698622
1748.0,1.7098,7.5662,0.28651860536064716,0.1368133454290019,7.472533817160076,0.291001481705247,0.2940505643801697,0.28795239903032427,0.09831033928165805,0.09836896320610493,0.09825171535721118,5.932413571266322,5.968076944723421,5.896750197809222
1752.0,1.7709,7.5463,0.28651905085483825,0.13496078114463034,7.398431245785213,0.2903468840185401,0.29339629605865253,0.28729747197842764,0.09612316377844415,0.09618180843321149,0.09606451912367682,5.844926551137766,5.880591051016712,5.80926205125882
1756.0,1.8273,7.4316,0.2865264165726878,0.13310367450792604,7.324146980317042,0.28976269344218397,0.29281243747982544,0.2867129494045425,0.0937311291666193,0.0937897945598179,0.0936724637734207,5.749245166664772,5.784910802055231,5.713579531274313
1760.0,1.8781,7.4163,0.2865408639267251,0.13124073214913798,7.249629285965519,0.2892541146103729,0.29230419326828827,0.2862040359524576,0.09118554081301494,0.0912442269527297,0.09112685467330019,5.647421632520597,5.683088412481491,5.611754852559703
1764.0,1.9242,7.337,0.2865633074919234,0.12937084202352866,7.174833680941147,0.2888244657419224,0.29187488163340486,0.2857740498504399,0.08854066432159229,0.08859937121588365,0.08848195742730092,5.5416265728636915,5.577294506423688,5.505958639303695
1768.0,1.9671,7.2943,0.2865955330590037,0.12749330151792398,7.09973206071696,0.28847519321515436,0.2915259489441846,0.2854244374861241,0.08585040609693996,0.08590913375384536,0.08579167844003456,5.434016243877599,5.469685340035595,5.398347147719602
1772.0,2.009,7.1987,0.2866401223045893,0.12560795134920483,7.024318053968193,0.2882060347697028,0.29125713293108435,0.28515493660832125,0.08316586288591869,0.0832246113134539,0.08310711445838348,5.326634515436748,5.36230478316234,5.290964247711155
1776.0,2.0529,7.1365,0.2867023060501172,0.12371527961351642,6.948611184540656,0.28801527368772645,0.2910667168672177,0.2849638305082352,0.08053373399364265,0.08059250319980309,0.08047496478748221,5.221349359745706,5.257020807979645,5.1856779115117675
1780.0,2.1015,7.1188,0.28677073745243103,0.12181693566229945,6.872677426491978,0.28790003103839423,0.29095182181283696,0.2848482402639515,0.0779952786905754,0.07805406868333739,0.07793648869781342,5.119811147623016,5.155483785277652,5.084138509968381
1784.0,2.1574,7.0367,0.2868491082537046,0.11991192257346499,6.7964769029386,0.28785656432551515,0.29090870526295975,0.28480442338807055,0.07558542557630755,0.07564423636362952,0.07552661478898559,5.023417023052302,5.059090859012022,4.9877431870925815
1788.0,2.2227,6.9625,0.2869377972496532,0.11799960736958898,6.7199842947835595,0.28788055694957576,0.2909330506094033,0.28482806328974825,0.0733318052925892,0.07339063688241283,0.07327297370276557,4.933272211703568,4.968947254825217,4.897597168581919
1792.0,2.2983,6.9277,0.2870359157050937,0.11607875598494836,6.643150239397935,0.2879673796783239,0.29102022861136456,0.2849145307452833,0.07125378415719291,0.07131263655744423,0.0711949317569416,4.850151366287717,4.885827625401008,4.814475107174426
1796.0,2.3842,6.8844,0.28714135531445617,0.11414693376032477,6.565877350412991,0.2881122871008033,0.29116549384945223,0.2850590803521543,0.06936185673977319,0.06942072995836364,0.06930298352118273,4.774474269590927,4.810151753498846,4.738796785683008
1800.0,2.4794,6.7938,0.28725077274307814,0.1121998365851045,6.48799346340418,0.2883105005150465,0.2913640676133764,0.28525693341671654,0.06765784088310267,0.06771673492793007,0.06759894683827528,4.706313635324107,4.7419923528033,4.670634917844914
1804.0,2.5815,6.7446,0.28735989731532563,0.11023072828215455,6.409229131286182,0.28855714721619635,0.2916110771900669,0.2855032172423258,0.06613613010129321,0.06619504498024273,0.0660772152223437,4.645445204051729,4.681125163852887,4.609765244250571
1808.0,2.6873,6.73,0.2874635848980697,0.10822967146180303,6.329186858472121,0.2888470777859526,0.29190137315311715,0.285792782418788,0.06478587370068878,0.06484480942163383,0.06472693797974373,4.591434948027551,4.627116158875774,4.555753737179328
1812.0,2.7926,6.6693,0.2875563334530569,0.10618292823998626,6.24731712959945,0.2891746419253548,0.29222930519556417,0.28611997865514543,0.06359358202841335,0.06365253859921648,0.06353462545761022,4.543743281136534,4.579425751731696,4.508060810541371
1816.0,2.893,6.6079,0.28763248619567167,0.10407200894573941,6.162880357829576,0.28953353168203705,0.29258856535714056,0.28647849800693354,0.06254550127567367,0.06260447870418731,0.06248652384716003,4.501820051026947,4.537503790044049,4.466136312009844
1820.0,2.9839,6.5594,0.2876868313848477,0.10187260470810271,6.074904188324108,0.28991677804924243,0.2929721846232861,0.28686137147519875,0.0616292397082707,0.06168823800233798,0.06157024141420342,4.465169588330828,4.500854604420335,4.429484572241321
1824.0,3.0609,6.4834,0.28771488486123653,0.09955238863426279,5.982095545370512,0.2903169250874324,0.2933727070467546,0.2872611431281102,0.06083445291782211,0.060893472085277574,0.06077543375036664,4.433378116712884,4.46906441850106,4.397691814924708
1828.0,3.1205,6.3992,0.2877132735202798,0.09706629431646989,5.882651772658796,0.2907263389414441,0.2937824987647684,0.2876701791181198,0.060152724393623076,0.060211764442293356,0.0600936843449528,4.406108975744923,4.441796571834153,4.370421379655692
1832.0,3.1599,6.3497,0.28768004478897685,0.09434242049484158,5.773696819793663,0.2911375687393921,0.2941941088979178,0.2880810285808664,0.0595769676831312,0.05963602862083565,0.05951790674542675,4.383078707325248,4.418767606294357,4.34738980835614
1836.0,3.1778,6.3354,0.28761480681104556,0.09118311499127961,5.647324599651185,0.29154367401593584,0.29460059697342583,0.28848675105844584,0.05910069468793299,0.05915977652248431,0.05904161285338167,4.364027787517319,4.39971799792187,4.328337577112768
1840.0,3.174,6.2588,0.2875188739162355,0.08820695880040044,5.5282783520160175,0.29193846028757764,0.2949957685004438,0.2888811520747115,0.05871739648450301,0.05877649922370778,0.05865829374529825,4.34869585938012,4.384387389752722,4.313004329007518
1844.0,3.1498,6.2063,0.287393508839305,0.08535158644123307,5.414063457649323,0.2923166021327769,0.2953742980501632,0.2892589062153906,0.05842015041328724,0.05847927406494644,0.05836102676162804,4.33680601653149,4.372498875382079,4.301113157680901
1848.0,3.1076,6.1065,0.28724138357846823,0.08257510345430814,5.303004138172326,0.29267366486241325,0.29573175092627646,0.28961557879855004,0.05820145977562094,0.058260604347530456,0.05814231520371142,4.328058391024838,4.3637525868409615,4.292364195208714
1852.0,3.0509,6.0394,0.2870660378222254,0.07986112984064461,5.194445193625785,0.2930060531791435,0.29606453182433157,0.2899475745339555,0.05805327269542461,0.05811243819537567,0.05799410719547355,4.322130907816984,4.357826449064076,4.286435366569892
1856.0,2.9838,6.0027,0.28687149185358396,0.07720221369911609,5.088088547964643,0.29331091818313354,0.29636979183746165,0.29025204452880543,0.05796710917643289,0.05802629561221245,0.05790792274065333,4.318684367057315,4.35438126217896,4.28298747193567
1860.0,2.9107,5.8929,0.2866618665565074,0.07459531902139127,4.983812760855651,0.2935860477417799,0.2966453188261047,0.2905267766574551,0.057934233563613255,0.057993440943004404,0.057875026184222106,4.317369342544531,4.3530675999627215,4.28167108512634
1864.0,2.836,5.805,0.28644086492008286,0.07203975809736919,4.881590323894768,0.293829755633683,0.2968894265619741,0.29077008470539195,0.05794582781278791,0.05800505614357019,0.057886599482005634,4.317833112511517,4.353532740626908,4.282133484396126
1868.0,2.7633,5.7119,0.286211393028349,0.06953597593731245,4.781439037492498,0.2940407764199804,0.2971008495993902,0.29098070324057057,0.05799313925952532,0.058052388549475024,0.05793388996957561,4.319725570381013,4.3554265775731595,4.284024563188866
1872.0,2.6956,5.6185,0.2859753663889818,0.06708474754407184,4.683389901762874,0.29421816770257253,0.2972786455335039,0.29115768987164115,0.05806759071813404,0.05812686097502451,0.05800832046124357,4.322703628725362,4.358406023352963,4.287001234097762
1876.0,2.6347,5.5496,0.2857335234000006,0.06468651667086407,4.587460666834563,0.29436121935438136,0.29742210423055315,0.2913003344782096,0.05816085013834541,0.05822014136994724,0.05810155890674358,4.326434005533816,4.3621377959349354,4.2907302151326965
1880.0,2.581,5.0567,0.2854854121366443,0.0623409376676267,4.493637506705069,0.29446936946285296,0.29753066377136367,0.29140807515434225,0.05826486269456119,0.05832417490864245,0.05820555048047992,4.330594507782448,4.366299702274746,4.29488931329015
1884.0,2.5337,4.9819,0.285229654358165,0.06004671148887977,4.401868459555191,0.2945421279082782,0.2976038340296677,0.2914804217868887,0.05837185134850801,0.05843118455283443,0.05831251814418159,4.33487405394032,4.370580660821262,4.299167447059378
1888.0,2.491,4.9014,0.2849640267526827,0.05780139101577089,4.3120556406308355,0.29457900977597645,0.2976411300842857,0.2915168894676672,0.05847429358587209,0.05853364778820719,0.05841493938353699,4.338971743434884,4.374679770981955,4.303263715887813
1892.0,2.45,4.8217,0.2846859805954103,0.05560159583707451,4.2240638334829805,0.2945794816875822,0.29764201855041134,0.29151694482475304,0.05856488277308596,0.05862425798119116,0.05850550756498076,4.342595310923438,4.378304767394344,4.306885854452533
1896.0,2.4074,4.7304,0.28439307763705646,0.053443322148206074,4.1377328859282425,0.29454292451546105,0.29760588029402535,0.29147996873689674,0.05863648273365514,0.05869587895528986,0.05857708651202042,4.3454593093462055,4.381170202979068,4.309748415713343
1900.0,2.3597,4.6893,0.28408345394222245,0.05132242604353096,4.052897041741239,0.2944686159102536,0.2975319929594379,0.2914052388610693,0.05868208389252391,0.05874150113544563,0.058622666649602195,4.347283355700957,4.3829956947145075,4.311571016687406
1904.0,2.304,4.6111,0.28375630426569365,0.049235303873002484,3.969412154920099,0.29435573577140084,0.2974195364398122,0.29129193510298945,0.058694768820688525,0.058754207092652784,0.05863533054872427,4.347790752827541,4.383504545421304,4.312076960233777
1908.0,2.2379,4.5095,0.28341219675357215,0.04717963510496272,3.8871854041985086,0.2942033973151942,0.2972676239452128,0.2911391706851756,0.05866769434191042,0.05872715365067087,0.05860823503314998,4.3467077736764175,4.382423028030889,4.310992519321946
1912.0,2.1603,4.45,0.28305313476328886,0.04515512880428607,3.806205152171443,0.29401070573155996,0.29707536065938817,0.29094605080373176,0.058594096605631425,0.058653576958939746,0.058534616252323105,4.343763864225258,4.379480588502079,4.308047139948436
1916.0,2.0713,4.3792,0.28268191943836013,0.043164335147203456,3.7265734058881383,0.29377684545243826,0.29684193100814843,0.2907117598967281,0.05846732467789565,0.05852682608350156,0.058407823272289744,4.3386929871158255,4.37441118945795,4.302974784773701
1920.0,1.9727,4.2901,0.28231404499185014,0.041212744330311746,3.64850977321247,0.29350119559165955,0.29656671409924,0.2904356770840791,0.05828090715472504,0.05834042962037617,0.0582213846890739,4.331236286189002,4.366955974720857,4.295516597657147
1924.0,1.8676,4.2272,0.2819650229193579,0.03931132035859469,3.5724528143437877,0.2931834709513686,0.29624942472876803,0.29011751717396916,0.058028654869471695,0.058088198402913536,0.057969111336029853,4.321146194778867,4.356867377606512,4.285425011951223
1928.0,1.7601,4.1674,0.2816414127380484,0.03747543148818808,3.4990172595275233,0.29282388297278045,0.29589027433195075,0.28975749161361014,0.05770480070085331,0.057764365309829056,0.05764523609187757,4.308192028034132,4.343914713245407,4.272469342822858
1932.0,1.6553,4.1088,0.281352161938736,0.035721596792763294,3.428863871710532,0.2924233111396909,0.2954901423866287,0.2893564798927531,0.05730417455826401,0.057363760250514415,0.05724458886601361,4.29216698233056,4.327891177995232,4.256442786665888
1936.0,1.5588,4.0111,0.2811068554297492,0.03406631725592944,3.362652690237178,0.29198347087787013,0.29505074431265665,0.2889161974430836,0.05682240770614597,0.0568820144894092,0.056762800922882745,4.272896308245839,4.308622022415745,4.237170594075932
1940.0,1.4758,3.9376,0.2809148117293036,0.03252444396823434,3.3009777587293736,0.2915070595351125,0.29457477745195215,0.2884393416182729,0.05625615580459945,0.056315783686610874,0.05619652792258803,4.250246232183978,4.285973472893161,4.214518991474794
1944.0,1.4108,3.8543,0.2807842118764261,0.03110743395659661,3.2442973582638643,0.2909978585559315,0.2940660232431888,0.28792969386867423,0.055603324846056394,0.05566297383454837,0.055543675857564416,4.224132993842256,4.2598617691070935,4.188404218577418
1948.0,1.3675,3.8054,0.2807211533449979,0.029822014236809608,3.1928805694723845,0.29046076875216004,0.2935293824923955,0.28739215501192455,0.05486327940233433,0.054922949505036005,0.05480360929963266,4.194531176093373,4.230261493912705,4.1588008582740414
1952.0,1.3475,3.7264,0.28072602613126707,0.0286692879956459,3.146771519825836,0.28990175792181705,0.2929708229918215,0.2868326928518126,0.05403700941881867,0.05409670064345566,0.05397731819418168,4.161480376752747,4.1972122451079965,4.125748508397498
1956.0,1.3513,3.6733,0.28082252042929917,0.02764448491019074,3.1057793964076295,0.28932770690818244,0.29239722557900993,0.28625818823735494,0.05312723143449118,0.05318694378878537,0.053067519080196995,4.125089257379647,4.160822684234938,4.089355830524357
1960.0,1.3771,3.5882,0.28100864795724684,0.02674271328823523,3.0697085315294093,0.28874615157839995,0.29181612611539975,0.28567617704140014,0.05213840349953984,0.05219813699120904,0.05207867000787064,4.085536139981594,4.121271133283861,4.049801146679326
1964.0,1.4216,3.5308,0.2812804992425485,0.025956056492320037,3.0382422596928014,0.28816493296452295,0.29123536562736996,0.28509450030167593,0.05107664042924574,0.0511363950660034,0.05101688579248809,4.04306561716983,4.078802184848933,4.007329049490727
1968.0,1.4803,3.4618,0.28163212091623824,0.025275676427895466,3.0110270571158186,0.2875917835214093,0.29066267656413314,0.28452089047868545,0.04994952662420191,0.05000930241375677,0.049889750834647056,3.9979810649680765,4.033719214936898,3.962242914999255
1972.0,1.5474,3.4438,0.28205544043963326,0.024693726182877712,2.9877490473151083,0.2870338908814423,0.2901052465524555,0.28396253521042913,0.04876583583205788,0.04882563278211363,0.04870603888200213,3.950633433282315,3.986373173436863,3.9148936931277674
1976.0,1.6171,3.3715,0.2825406017147456,0.024204553169969778,2.968182126798791,0.28649748845193257,0.2895693089940575,0.28342566790980767,0.04753517875298392,0.047594996871238845,0.047475360634729,3.901407150119357,3.9371484883388588,3.865665811899855
1980.0,1.6834,3.3764,0.28307663972217445,0.02380507121377523,2.9522028485510092,0.2859875225835582,0.28905981023405247,0.2829152349330639,0.046267608276644674,0.046327447570791255,0.04620776898249809,3.8507043310657867,3.8864472752127814,3.814961386918792
1984.0,1.7414,3.3254,0.28365208954889026,0.023494476111716747,2.9397790444686698,0.28550743847010746,0.28858019546068886,0.28243468147952605,0.04497321710162326,0.0450330775793478,0.044913356623898726,3.7989286840649306,3.8346732419853566,3.7631841261445045
1988.0,1.7873,3.3349,0.2842559334773155,0.02327330092994344,2.9309320371977376,0.28505911291939684,0.2881323414762666,0.2819858843625271,0.04366176324720513,0.0437216449161873,0.043601881578222965,3.7464705298882053,3.782216709411483,3.7107243503649276
1992.0,1.8188,3.3272,0.28487832058522605,0.02314235930640128,2.9256943722560513,0.2846429444898478,0.2877166468337129,0.28156924214598267,0.04234235606399989,0.04240225893191232,0.04228245319608746,3.693694242559996,3.7294420514991082,3.6579464336208836
1996.0,1.8356,3.3257,0.2855111630468983,0.023101788066480236,2.9240715226592093,0.2842580934315949,0.2873322717776895,0.28118391508550034,0.041023229685635855,0.041083153760143716,0.040963305611127994,3.640929187425434,3.6766786335770023,3.605179741273866
2000.0,1.8389,3.3147,0.2861486572598734,0.023150302642736306,2.9260121057094524,0.28390284804817617,0.28697750460628174,0.2808281914900706,0.03971162323077962,0.03977156851954011,0.039651677942019126,3.5884649292311845,3.624216020375541,3.552713838086828
2004.0,1.8316,3.3111,0.2867873560659238,0.02328501602109173,2.9314006408436692,0.28357508193522923,0.28665021890969394,0.2804999449607645,0.038413777902204405,0.03847374441286632,0.03835381139154249,3.536551116088176,3.5723038599894323,3.50079837218692
2008.0,1.818,3.3291,0.2874262921430205,0.023501392614462283,2.940055704578491,0.28327275811757124,0.2863483777073282,0.2801971385278143,0.03713505056687878,0.03719503830708201,0.03707506282667555,3.485402022675151,3.521156427081264,3.4496476182690383
2012.0,1.8029,3.3294,0.2880666643326203,0.02379368363455736,2.9517473453822944,0.2829944304152283,0.2860705348138126,0.279918326016644,0.03588013149912393,0.035940140476498954,0.03582012252174891,3.4352052599649574,3.470961332607791,3.3994491873221238
2016.0,1.7914,3.3532,0.2887111642609675,0.024155690769259844,2.9662276307703936,0.2827396881235831,0.2858162795191485,0.27966309672801765,0.0346533410406532,0.03471337126282057,0.03459331081848583,3.3861336416261283,3.4218913902215125,3.350375893030744
2020.0,1.7881,3.3886,0.2893636973885179,0.02458114919917248,2.9832459679668992,0.2825094866737854,0.2855865672491195,0.27943240609845127,0.03345896687397091,0.033519018348540736,0.03339891539940108,3.3383586749588363,3.3741181072066215,3.302599242711051
2024.0,1.7969,3.3904,0.2900284333125259,0.025064681519424648,3.002587260776986,0.2823063054909169,0.2853838774234558,0.279228733558378,0.032301592206780604,0.03236166494135201,0.0322415194722092,3.292063688271224,3.327824811855335,3.2563025646871133
2028.0,1.82,3.4374,0.290709127472165,0.025602445998092818,3.0240978399237126,0.2821340784779902,0.2852121439398318,0.27905601301614863,0.0311863582564297,0.031246452258590268,0.031126264254269134,3.247454330257188,3.283217152845671,3.2116915076687054
2032.0,1.8584,3.4746,0.29140870281159514,0.026192531824273974,3.0477012729709587,0.281997858444962,0.285076419602879,0.278919297287045,0.03011910559032017,0.030179220867645393,0.03005899031299495,3.204764223612807,3.240528752857876,3.168999694367738
2036.0,1.9114,3.4722,0.29212838537581715,0.02683575286125585,3.073430114450234,0.2819032106453874,0.2849822696608391,0.27882415162993573,0.02910635138084477,0.029166487940897465,0.029046214820792077,3.1642540552337906,3.2000202987718724,3.1284878116957087
2040.0,1.9765,3.4978,0.29286766703767436,0.027535677432803704,3.1014270973121483,0.28185538453590897,0.2849349435650524,0.27877582550676555,0.02815508451509669,0.02821524236542642,0.028094926664766963,3.126203380603868,3.16197134605564,3.0904354151520956
2044.0,2.0501,3.5708,0.293623938765097,0.02829963147499047,3.131985258999619,0.2818583794957197,0.28493844068941976,0.2787783183020196,0.027272394616512274,0.027332573764654755,0.027212215468369792,3.090895784660491,3.1266654796309195,3.0551260896900625
2048.0,2.128,3.6062,0.29439264311662705,0.02912600853133207,3.165040341253283,0.28191407944336405,0.284994644947203,0.2788335139395251,0.026464986491950372,0.026525186945426875,0.02640478603847387,3.058599459678015,3.0943708917563884,3.0228280275996413
2052.0,2.2052,3.6342,0.29516740587098844,0.030021122961213467,3.2008449184485386,0.2820216544441087,0.2851027263983949,0.2789405824898225,0.025738657802189594,0.02579887956850632,0.02567843603587287,3.029546312087584,3.065319488847547,2.993773135327621
2056.0,2.2773,3.6837,0.29594074092117595,0.030995703333717164,3.2398281333486865,0.2821773906453504,0.28525897118512605,0.27909581010557477,0.02509782620005738,0.025158069286704846,0.025037583113409916,3.0039130480022953,3.0396879770018748,2.968138119002716
2060.0,2.3404,3.7426,0.2967044899115806,0.03205872195672754,3.2823488782691017,0.2823750113110905,0.2854571025661391,0.2792929200560419,0.02454518021119699,0.024605444625649397,0.024484915796744583,2.9818072084478797,3.0175838972295135,2.946030519666246
2064.0,2.3917,3.8003,0.2974505172765543,0.03321707838278784,3.328683135311514,0.2826064204725249,0.28568902456737744,0.2795238163776723,0.024081500337157797,0.02414178608687239,0.024021214587443204,2.9632600134863116,2.999038469576871,2.9274815573957524
2068.0,2.4299,3.8808,0.29817152552663095,0.03447505592770024,3.3790022371080095,0.2828626872962924,0.2859458063502334,0.27977956824235134,0.02370566227933017,0.023765969371746586,0.02364535518691375,2.948226491173207,2.9840067220840183,2.9124462602623957
2072.0,2.455,3.9284,0.2988615118575643,0.03583441164839249,3.4333764659357,0.28313503950082874,0.28621867562790115,0.28005140337375634,0.02341480209769628,0.0234751305402359,0.02335447365515666,2.9365920839078514,2.9723740971347152,2.9008100706809876
2076.0,2.4685,3.9516,0.29951613085620704,0.037295334732658114,3.4918133893063246,0.2834156633019049,0.2864998186109144,0.28033150799289536,0.02320460012571018,0.023264949925775463,0.023144250325644898,2.9281840050284074,2.9639678080516143,2.8924002020052004
2080.0,2.4728,3.9879,0.3001328976867294,0.03884745237435046,3.553898094974018,0.2836981934606869,0.28678287005520603,0.2806135168661678,0.023069629597597063,0.023130000762570865,0.02300925843262326,2.9227851839038825,2.958570784188228,2.886999583619537
2084.0,2.4711,4.0475,0.3007112917133475,0.04048043845209656,3.6192175380838627,0.2839778771663039,0.2870630771446747,0.2808926771879331,0.023003716973574135,0.023064109510819043,0.022943324436329227,2.920148678942965,2.9559360839377615,2.8843612739481688
2088.0,2.4669,4.121,0.30125234398573425,0.04218942594115885,3.6875770376463537,0.2842514714809302,0.2873371969362672,0.28116574602559324,0.023000271078824228,0.02306068499568187,0.022939857161966584,2.920010843152969,2.9558000602920544,2.884221626013884
2092.0,2.4634,4.1659,0.3017582467999268,0.04396872689991163,3.758749075996465,0.284516968887459,0.28760322190765064,0.2814307158672673,0.02305255314937715,0.023112988453167508,0.02299211784558679,2.922102125975086,2.9578931626768314,2.886311089273341
2096.0,2.463,4.1973,0.30223197522789513,0.04581301957211181,3.8325207828844725,0.28477324359764733,0.28786002626535767,0.281686460929937,0.023153875393426723,0.02321433209144743,0.023093418695406015,2.926155015737069,2.961947879404385,2.890362152069753
2100.0,2.4672,4.2376,0.30267648399840613,0.04771798163565508,3.9087192654262033,0.2850196884398083,0.2881070028324774,0.28193237404713917,0.02329772856491099,0.023358206664436627,0.023237250465385353,2.9319091425964396,2.9677038406167786,2.8961144445761007
2104.0,2.476,4.2641,0.30309439252332293,0.04968042209879148,3.987216883951659,0.28525588433384774,0.2883437325236921,0.2821680361440034,0.023477847794074365,0.023538347302355756,0.023417348285792974,2.9391139117629743,2.9749104515083324,2.903317372017616
2108.0,2.4881,4.3398,0.3034872403853789,0.051698239283015215,4.067929571320608,0.28548132183139435,0.28856970588540637,0.28239293777738234,0.023688230466503195,0.023748751390766692,0.023627709542239698,2.9475292186601276,2.983327607487043,2.9117308298332123
2112.0,2.5012,4.4411,0.30385522147498284,0.053769996501871004,4.15079986007484,0.28569518072251743,0.28878410270246446,0.2826062587425704,0.02392312111866243,0.02398366346610918,0.023862578771215677,2.956924844746497,2.992725089996048,2.921124599496946
2116.0,2.5116,4.5522,0.3041970575614303,0.05589434112831819,4.235773645132728,0.2858961685713366,0.2889856305337597,0.2828067066089135,0.02417697728606598,0.024237541063871226,0.024116413508260732,2.9670790914426393,3.0028812004404397,2.931276982444839
2120.0,2.5157,4.6828,0.3045099446773323,0.05806933823612005,4.322773529444802,0.28608241944573426,0.28917242344194605,0.28299241544952247,0.024444428112462377,0.024505013327774702,0.02438384289715005,2.977777124498495,3.013581104554687,2.9419731444423034
2124.0,2.5096,4.7768,0.30478969800058775,0.06029179936673812,4.411671974669525,0.28625145689116355,0.2893420049672459,0.2831609088150812,0.024720235178965603,0.024780841838906213,0.024659628519024993,2.988809407158624,3.024615265567871,2.953003548749377
2128.0,2.4899,4.9062,0.30503127329020585,0.06255678714772153,4.502271485908861,0.28640022770141316,0.28949132189821425,0.28330913350461207,0.02499926301231909,0.02505989112398107,0.024938634900657113,2.999970520492764,3.0357782645342404,2.9641627764512872
2132.0,2.4544,5.0381,0.30522920545454735,0.06485735451493004,4.594294180597201,0.2865252133725575,0.2896168557256884,0.28343357101942657,0.02527646534278718,0.025337114913234746,0.02521581577233961,3.011058613711487,3.0468682506488665,2.975248976774108
2136.0,2.4023,5.1675,0.30537827063905304,0.06718459602795747,4.687383841118299,0.28662262320079934,0.2897148157406303,0.2835304306609684,0.02554689236747093,0.025607563403738695,0.025486221331203165,3.021875694698837,3.0576872317802786,2.986064157617396
2140.0,2.3343,5.3085,0.30547391990003786,0.06952790768371934,4.781116307348774,0.28668866650513286,0.28978141125678897,0.28359592175347675,0.02580572372607479,0.02586641623516701,0.02574503121698257,3.0322289490429917,3.0680423935011256,2.9964155045848577
2144.0,2.2531,5.3564,0.3055130373327951,0.07187559539483579,4.875023815793432,0.28671989197926406,0.2898131909626206,0.28362659299590753,0.026048331098673112,0.026109045087562927,0.025987617109783298,3.041933243946924,3.0777486029988363,3.006117884895012
2148.0,2.1625,5.5044,0.3054942722934078,0.07421556135109901,4.9686224540439605,0.2867135711638415,0.28980742639351875,0.28361971593416424,0.02627037269541676,0.02633110817104544,0.026209637219788078,3.0508149078166706,3.0866321886638826,3.0149976269694587
2152.0,2.068,5.6783,0.30541821861610563,0.0765360139342772,5.061440557371088,0.2866680926749344,0.2897625061602923,0.28357367918957654,0.026467918948174334,0.02652867591745053,0.026407161978898138,3.058716757926973,3.094535967755424,3.0228975480985225
2156.0,1.9753,5.7565,0.3052875178809765,0.07882618010105816,5.153047204042326,0.2865833264735612,0.28967830021869323,0.2834883527284292,0.026637604286955528,0.026698382756754496,0.02657682581715656,3.065504171478221,3.1013253174582465,3.029683025498196
2160.0,1.8906,5.9072,0.30510666706682715,0.0810768591984471,5.243074367937884,0.28646091467491896,0.28955645067864616,0.28336537867119177,0.026776794327235925,0.026837594304398773,0.026715994350073078,3.071071773089437,3.1068948623757455,3.035248683803128
2164.0,1.8197,5.9658,0.3048819077970777,0.08328096999051454,5.331238799620582,0.286304447196252,0.28940054745211596,0.283208346940388,0.0268837519447633,0.02694457343609621,0.02682293045343039,3.075350077790532,3.1111751175221842,3.03952503805888
2168.0,1.7673,6.1212,0.30462067506489987,0.08543380002728763,5.417352001091505,0.28611948565258183,0.2892161521488381,0.28302281915632554,0.026957780783351606,0.02701862379562508,0.026896937771078135,3.078311231334064,3.1141382286344443,3.042484234033684
2172.0,1.7364,6.228,0.3043311494962879,0.08753320863068294,5.501328345227318,0.28591340637285934,0.2890106410924699,0.2828161716532488,0.026999322128982043,0.02706018666893012,0.026938457589033966,3.0799728851592816,3.115801847136074,3.044143923182489
2176.0,1.7288,6.3348,0.3040217274712331,0.08957972586017895,5.583189034407158,0.2856950446873883,0.28879284960801377,0.2825972397667629,0.02700998219069806,0.027070868265017544,0.026949096116378576,3.0803992876279223,3.1162302213730824,3.044568353882762
2180.0,1.7439,6.4105,0.3037004048784675,0.09157654385603528,5.6630617542414114,0.2854741420389258,0.2885725191329176,0.282375764944934,0.026992472781346605,0.0270533803966963,0.02693156516599691,3.079698911253864,3.1155318238435896,3.0438659986641383
2184.0,1.7797,6.4886,0.3033744126630807,0.0935297016814986,5.7411880672599445,0.28526062906031585,0.2883595802947079,0.28216167782592383,0.026950459518028436,0.02701138868102836,0.026889530355028512,3.0780183807211374,3.1138532792158395,3.0421834822264353
2188.0,1.8325,6.5313,0.30304974403590196,0.09544846751598374,5.817938700639349,0.2850638196165855,0.28816334695308554,0.28196429228008546,0.026888326769971,0.026949277487201613,0.02682737605274039,3.0755330707988398,3.1113699622431104,3.039696179354569
2192.0,1.8975,6.5985,0.3027308022739784,0.09734693152828461,5.893877261131385,0.2848916310106286,0.2879917364056093,0.28179152561564785,0.02681088452470929,0.02687185680271072,0.02674991224670786,3.0724353809883715,3.1082742724109527,3.0365964895657904
2196.0,1.9696,6.6937,0.302420389561468,0.09925402808654529,5.9701611234618115,0.2847499650651552,0.2878506504696452,0.2816492796606652,0.02672305459201469,0.026784048437285945,0.026662060746743436,3.068922183680588,3.104763082094337,3.0330812852668387
2200.0,2.0436,6.6864,0.30211949002313404,0.1010963204183607,6.043852816734428,0.28464236787055297,0.287743635230227,0.28154110051087894,0.026629577958452378,0.02669059337745057,0.026568562539454187,3.065183118338095,3.101026030739952,3.029340205936238
2204.0,2.1149,6.752,0.30182775095231573,0.10284012358576475,6.11360494343059,0.28457003165181244,0.28767188290698203,0.28146818039664284,0.026534779952040854,0.02659581695118042,0.026473742952901287,3.061391198081634,3.097236131452585,3.0255462647106834
2208.0,2.18,6.7529,0.30154356883144084,0.10449808336794834,6.179923334717934,0.28453212760848323,0.2876345646940865,0.28142969052287997,0.026442416986656215,0.02650347557230814,0.02638135840100429,3.0576966794662486,3.093543640771289,3.0218497181612083
2212.0,2.2369,6.7675,0.3012644149949372,0.10607450366552894,6.242980146621157,0.28452639055313084,0.2876294153987224,0.2814233657075393,0.026355612506546076,0.026416692685037102,0.02629453232805505,3.054224500261843,3.0900734964499423,3.018375504073744
2216.0,2.2851,6.7886,0.30098711339289363,0.10757071920909123,6.302828768363649,0.28454983676132584,0.28765345129106634,0.28144622223158533,0.026276875321965088,0.026337977099576936,0.02621577354435324,3.0510750128786035,3.086926050882665,3.015223974874542
2220.0,2.3256,6.8478,0.3007083862757877,0.10898659968106797,6.3594639872427186,0.2845994925782476,0.287703698710893,0.28149528644560223,0.026208184206933924,0.026269307589902518,0.02614706082396533,3.048327368277357,3.08418045501418,3.012474281540534
2224.0,2.361,6.8389,0.3004250344597094,0.11032109223653776,6.412843689461511,0.28467303449618203,0.2877778341450729,0.28156823484729115,0.026151119299778404,0.026212264294293082,0.026089974305263726,3.046044771991136,3.0818999143613754,3.0101896296208968
2228.0,2.3945,6.8539,0.3001344544768619,0.11157274588577908,6.462909835431163,0.28476927532091395,0.28787467039396425,0.28166388024786365,0.026107022251691273,0.026168188863894014,0.02604585563948853,3.044280890067651,3.080138094955776,3.0084236851795256
2232.0,2.43,6.8789,0.29983467634800215,0.11273990810371089,6.509596324148435,0.2848884608141341,0.2879944532138199,0.2817824684144483,0.0260771708595669,0.026138359095551535,0.026015982623582266,3.043086834382676,3.0789461086569307,3.0072275601084213
2236.0,2.4712,6.8743,0.29952468558425105,0.1138210343080508,6.552841372322032,0.28503235920258524,0.2881389508259333,0.28192576757923715,0.026062957658061662,0.026124167523873098,0.026001747792250226,3.0425183063224663,3.078379656834825,3.0066569558101075
2240.0,2.5214,6.8499,0.29920433101810184,0.1148147981291609,6.592591925166436,0.2852041330149128,0.28831132575348906,0.2820969402763366,0.02606606373040296,0.0261272952320364,0.026004832228769523,3.0426425492161187,3.0785059828022443,3.006779115629993
2244.0,2.5827,6.856,0.29887446526921796,0.11572030002375717,6.628812000950287,0.2854079862291372,0.28851578196903466,0.28230019048923977,0.026088617766763498,0.026149870910163655,0.02602736462336334,3.04354471067054,3.0794102341497394,3.0076791871913406
2248.0,2.6558,6.8685,0.29853679367710323,0.11653716280236238,6.661486512094496,0.2856485901926323,0.28875699081445927,0.2825401895708053,0.026133326136756452,0.02619460092781679,0.026072051345696113,3.045333045470258,3.0812006656454383,3.009465425295078
2252.0,2.7398,6.8936,0.2981936142182871,0.1172655655606288,6.690622622425152,0.2859303183959797,0.2890393257748478,0.2828213110171116,0.026203553724841764,0.0262648501694037,0.02614225728027983,3.0481421489936706,3.0840118726512937,3.0122724253360476
2256.0,2.8326,6.8731,0.2978479110094593,0.11790640275685549,6.7162561102742195,0.2862563653167642,0.2893659813222757,0.28314674931125267,0.02630333024525931,0.026364648349111446,0.026242012141407173,3.052133209810372,3.08800504372041,3.0162613759003345
2260.0,2.9302,6.8838,0.29750309984165213,0.11846132258231379,6.7384529032925515,0.2866278784428348,0.28973810493907054,0.2835176519465991,0.026437256595383585,0.026498596364260937,0.026375916826506234,3.0574902638153434,3.0933642147312304,3.0216163128994564
2264.0,3.0281,6.9012,0.2971627239246804,0.11893270490721705,6.757308196288682,0.2870432720401845,0.2901541108856911,0.28393243319467787,0.026610294265960177,0.026671655705543394,0.02654893282637696,3.064411770638407,3.100287845296994,3.02853569597982
2268.0,3.121,6.8707,0.2968305612869777,0.11932375605295796,6.772950242118318,0.28749788736311715,0.2906093404108946,0.2843864343153397,0.02682743923106121,0.026888822346975805,0.026766056115146614,3.0730975692424485,3.1089757743639557,3.0372193641209413
2272.0,3.2035,6.9033,0.2965102671606746,0.1196384360703243,6.785537442812972,0.2879840997209126,0.2910961688184012,0.284872030623424,0.027093306833033473,0.027154711630849062,0.027031902035217884,3.083732273321339,3.1196126156093067,3.047851931033371
2276.0,3.2708,6.8646,0.2962053150931226,0.11988143030874197,6.795257212349679,0.288491860595706,0.29160454758477367,0.2853791736066383,0.02741167801053346,0.027473104495762977,0.027350251525303945,3.0964671204213383,3.1323496065625807,3.060584634280096
2280.0,3.3189,6.8643,0.2959188242844546,0.12005805691799423,6.802322276719769,0.28900954662617323,0.2921228533431025,0.28589623990924395,0.027785070409753105,0.027846518587852045,0.027723622231654164,3.1114028163901244,3.1472874530546786,3.07551817972557
2284.0,3.3451,6.8743,0.29565350803177787,0.12017418036515423,6.8069672146061695,0.2895249194186544,0.2926388476941292,0.2864109911431796,0.028214394975073078,0.02827586485143873,0.028152925098707426,3.128575799002923,3.1644625928440013,3.0926890051618448
2288.0,3.3482,6.8261,0.295411393269352,0.12023600637488015,6.809440254995206,0.2900260092545688,0.29314056091366125,0.2869114575954763,0.028698741486555674,0.028760233066526357,0.02863724990658499,3.1479496594622267,3.183838617116166,3.1120607018082875
2292.0,3.3286,6.8023,0.295193896900795,0.12024995577548042,6.809998231019216,0.29050180823897614,0.2936169851011335,0.2873866313768188,0.029235313205297746,0.029296826494152047,0.029173799916443446,3.16941252821191,3.2053036562981214,3.133521400125699
2296.0,3.2879,6.7828,0.2950014377126431,0.12022234033979654,6.808893613591861,0.2909427501230649,0.2940585540020961,0.28782694624403377,0.029819509882357553,0.029881044885313568,0.029757974879401537,3.192780395294302,3.2286737004152215,3.1568870901733828
2300.0,3.2291,6.7984,0.2948335251769179,0.12015914553632143,6.806365821452857,0.29134101958146347,0.29445745228552556,0.2882245868774014,0.030445143933498564,0.030506700655713148,0.03038358721128398,3.2178057573399426,3.2537012460809795,3.1819102685989056
2304.0,3.1561,6.7474,0.2946886728107562,0.12006574887136995,6.8026299548547975,0.29169075105808134,0.29480781438966636,0.28857368772649633,0.031104765292190216,0.031166343738758217,0.031043186845622215,3.2441906116876087,3.280088290617095,3.2082929327581224
2308.0,3.0732,6.7379,0.294564315656212,0.11994661090582998,6.7978644362331995,0.291988153674792,0.29510584943071316,0.2888704579188708,0.031790063025757875,0.03185166320171139,0.03172846284980436,3.271602521030315,3.307502396699453,3.2357026453611772
2312.0,2.9846,6.7446,0.29445696453667275,0.11980505842519325,6.79220233700773,0.2922315601225517,0.2953498900939301,0.2891132301511733,0.032492304881942526,0.03255392679225016,0.03243068297163489,3.299692195277701,3.3355942742205125,3.2637901163348895
2316.0,2.8945,6.6723,0.2943622412687499,0.11964305304188383,6.785722121675353,0.2924213712089871,0.2955403371812378,0.2893024052367364,0.03320277141326277,0.033264415062828866,0.033141127763696675,3.328110856530511,3.364015145263785,3.292206567797237
2320.0,2.8062,6.687,0.2942752058479885,0.11946112238408697,6.778444895363479,0.29255986822877544,0.295679471981594,0.2894402644759569,0.03391314246915101,0.03397480786281492,0.0338514770754871,3.35652569876604,3.3924322037892805,3.3206191937428
2324.0,2.7222,6.6326,0.2941906165841691,0.11925835062016289,6.770334024806516,0.29265088953345053,0.2957711328407993,0.28953064622610175,0.03461580235304616,0.034677489495581505,0.03455411521051082,3.3846320941218466,3.4205408219172195,3.3487233663264737
2328.0,2.6444,6.621,0.2941032987247077,0.11903249479675529,6.761299791870211,0.2926994006504555,0.29582028528055,0.28957851602036105,0.03530404438010207,0.035365753276215994,0.03524233548398814,3.4121617752040825,3.4480727322363642,3.3762508181718007
2332.0,2.5733,6.5844,0.2940086159800182,0.11878024423056333,6.751209769222533,0.2927110125832515,0.29583254029854644,0.28958948486795655,0.035972172057339304,0.036033902711671756,0.03591044140300685,3.438886882293572,3.474800075010096,3.402973689577048
2336.0,2.5091,6.5664,0.29390269072180714,0.11849745735171448,6.739898294068579,0.2926915110385474,0.2958136835957233,0.2895693384813715,0.036615508354031295,0.03667726077115427,0.03655375593690832,3.4646203341612516,3.5005357689918544,3.428704899330649
2340.0,2.4511,6.5481,0.29378296148209826,0.11817961125148786,6.727184450059514,0.29264645026097513,0.2957692694109243,0.28952363111102597,0.03723033370058202,0.03729210788499884,0.0371685595161652,3.4892133480232808,3.525131031380251,3.4532956646663107
2344.0,2.3986,6.5347,0.29364831019616694,0.11782215596108074,6.71288623844323,0.2925808454761826,0.2957043129639955,0.28945737798836974,0.03781377677129504,0.037875572727439646,0.03775198081515044,3.512551070851802,3.5484710091298246,3.4766311325737793
2348.0,2.3503,6.502,0.29349924007591205,0.11742092544014404,6.696837017605762,0.29249897592653634,0.29562309349148785,0.28937485836158483,0.0383636808272581,0.0384254985594943,0.0383018630950219,3.534547233090324,3.570469432666429,3.4986250335142186
2352.0,2.3056,6.4703,0.293338045093706,0.11697260484491502,6.678904193796601,0.29240429238396276,0.29552906175949845,0.2892795230084271,0.0388784642734627,0.038940303786083465,0.03881662476084193,3.555138570938508,3.5910630381720163,3.5192141037049995
2356.0,2.2638,6.4666,0.293168509304595,0.11647503194013129,6.659001277605252,0.2922994116900936,0.29542483460381597,0.28917398877637124,0.039356988922667036,0.039418850219893796,0.039295127625440275,3.5742795569066814,3.610206298139151,3.538352815674212
2360.0,2.2246,6.4401,0.2929957328712371,0.11592753242948861,6.6371012971795444,0.2921861762385267,0.29531225441218145,0.289060098064872,0.03979844454591421,0.03986032763189611,0.03973656145993231,3.5919377818365685,3.6278668033917407,3.5560087602813963
2364.0,2.188,6.4004,0.29282561715983296,0.11533107585169616,6.613243034067846,0.2920657566775593,0.2951924918270218,0.2889390215280968,0.04020225430394834,0.04026415918276156,0.04014034942513512,3.6080901721579335,3.64402148034168,3.572158863974187
2368.0,2.1545,6.3351,0.29266442613981447,0.11468836830999306,6.587534732399722,0.29193877934218576,0.2950661731774472,0.2888113855069243,0.04056800278423042,0.04062992945987746,0.04050607610858339,3.622720111369217,3.6586537124694862,3.586786510268948
2372.0,2.1244,6.3183,0.29251836358955985,0.11400385161825624,6.560154064730249,0.29180546420272435,0.29493351842787835,0.28867740997757035,0.040895386504529334,0.04095733498093829,0.04083343802812038,3.635815460181173,3.671751360467936,3.5998795598944104
2376.0,2.0982,6.3055,0.29239287689786453,0.11328341844342896,6.531336737737158,0.29166576322534066,0.29479447953856946,0.28853704691211185,0.04118418564204519,0.04124615592306909,0.04112221536102129,3.6473674256818076,3.6833056314070043,3.611429219956611
2380.0,2.0762,6.2719,0.29229227561832366,0.11253407193077523,6.501362877231009,0.29151949234572594,0.29464887243928706,0.2883901122521648,0.041434255139476205,0.04149624722889231,0.0413722630500601,3.6573702055790482,3.693310722976535,3.6214296881815615
2384.0,2.0584,6.2222,0.29221924835825575,0.11176335259099646,6.470534103639858,0.29136645257277405,0.2944964981329866,0.2882364070125615,0.04164553299479405,0.041707546896303134,0.04158351909328497,3.665821319791762,3.7017641550772575,3.629878484506267
2388.0,2.0446,6.152,0.2921748596140953,0.11097885768847024,6.43915430753881,0.29120653715227246,0.2943372498595039,0.28807582444504104,0.04181806328704685,0.041880099004272545,0.04175602756982115,3.672722531481874,3.708667690852905,3.636777372110843
2392.0,2.0341,6.1309,0.2921581985562441,0.11018746145323904,6.407498458129561,0.2910398224597605,0.2941712039884132,0.28790844093110785,0.04195203121599507,0.04201408875248317,0.04188997367950697,3.6780812486398027,3.7140287382756516,3.6421337590039538
2396.0,2.0261,6.087,0.29216690962875,0.10939497966161721,6.375799186464688,0.2908666406308243,0.29399869264932205,0.28773458861232654,0.042047807086303006,0.042109886445520786,0.041985727727085226,3.68191228345212,3.717862109513772,3.645962457390468
2400.0,2.0196,6.0644,0.29219718411934675,0.10860559389235733,6.344223755694293,0.2906876321367014,0.2938203563074764,0.2875549079659264,0.04210599574555114,0.042168096930886696,0.04204389456021559,3.6842398298220456,3.720191998452134,3.648287661191957
2404.0,2.0136,6.0443,0.29224427741531667,0.10782165038544733,6.312866015417893,0.2905037767843193,0.2936371747637989,0.28737037880483973,0.04212748753119033,0.04218961054595189,0.042065364516428776,3.6850995012476133,3.721054018570368,3.6491449839248586
2408.0,2.0074,6.0122,0.2923031868532166,0.10704378383787225,6.28175135351489,0.29031640210488013,0.29345047554347353,0.28718232866628673,0.042113506372102115,0.04217565121951738,0.04205136152468685,3.6845402548840847,3.7204971270052782,3.648583382762891
2412.0,2.0007,5.9365,0.2923690759997602,0.10627109894228567,6.250843957691427,0.2901271688586347,0.2932619194007202,0.2869924183165492,0.04206565042896898,0.04212781711218446,0.0420034837457535,3.6826260171587593,3.718585250165655,3.6466667841518636
2416.0,1.9935,5.9429,0.29243774276378687,0.10550156148364281,6.220062459345712,0.2899380344150147,0.2930734636989265,0.2868026051311029,0.041985920659756905,0.04204810918183728,0.04192373213767653,3.679436826390276,3.7153984263515745,3.643475226428978
2420.0,1.9867,5.873,0.2925061855648335,0.1047326709000961,6.189306836003844,0.28975119599252197,0.29288730565053744,0.2866150863345065,0.041876733071382906,0.04193894343531035,0.04181452270745546,3.6750693228553164,3.711033295821104,3.6391053498895287
2424.0,1.9815,5.8291,0.29257273823261454,0.10396197676431944,6.158479070572778,0.2895690170416698,0.2927058086999966,0.28643222538334306,0.04174091124507919,0.04180314345375274,0.041678679036405646,3.6696364498031677,3.705602801804864,3.6336700978014713
2428.0,1.9796,5.8267,0.29263719654414755,0.10318766403046975,6.12750656121879,0.2893939412813527,0.292531416560116,0.2862564660025894,0.04158165702400877,0.04164391108024365,0.041519402967773886,3.6632662809603507,3.6992350180106564,3.627297543910045
2432.0,1.9829,5.783,0.29270070514530694,0.10240899605765948,6.096359842306379,0.28922839990233096,0.29236656041556114,0.2860902393891008,0.041402498971494804,0.04146477487802183,0.04134022306496778,3.656099958859792,3.6920710869526374,3.620128830766947
2436.0,1.9935,5.7556,0.2927655898122056,0.10162671019758296,6.065068407903318,0.2890747180880948,0.29221356544371463,0.285935870732475,0.04120722020065263,0.041269517960117554,0.041144922441187705,3.648288808026105,3.684262333136598,3.6123152829156124
2440.0,2.013,5.6899,0.2928347897528735,0.10084298687956894,6.033719475182758,0.2889350271546513,0.29207456295446366,0.28579549135483895,0.040999769212342024,0.04106208882730489,0.04093744959737916,3.639990768493681,3.6759666965780564,3.604014840409306
2444.0,2.0426,5.7006,0.2929114861964918,0.10006142297995986,6.002456919198394,0.28881118819991974,0.2919514140395953,0.2856709623602442,0.04078415917773468,0.04084650065066922,0.04072181770480014,3.631366367109387,3.6673447041049547,3.5953880301138197
2448.0,2.0827,5.6695,0.29299868693427594,0.09928681147149387,5.971472458859755,0.2887047321669161,0.29184564963598114,0.2855638146978511,0.04056436238453565,0.04062672571782866,0.040501999051242646,3.622574495381426,3.6585552472065213,3.5865937435563304
2452.0,2.1331,5.6225,0.2930987089277808,0.0985245921429982,5.940983685719928,0.2886168197311373,0.29175843041296157,0.285475209049313,0.04034420711445531,0.04040659231040602,0.04028182191850461,3.6137682845782124,3.649751457132145,3.5777851120242796
2456.0,2.1923,5.5926,0.2932127939578621,0.09778014144679852,5.911205657871941,0.2885482225791304,0.2916905280509153,0.2854059171073455,0.04012728393258938,0.040189690993408855,0.040064876871769906,3.605091357303575,3.641076956466579,3.569105758140571
2460.0,2.2583,5.2511,0.29334102740031276,0.09705813835003771,5.882325534001509,0.2884993256831012,0.29164232751586777,0.28535632385033466,0.03991686729037173,0.03997929621818226,0.039854438362561195,3.596674691614869,3.6326627232480515,3.5606866599816867
2464.0,2.3283,5.1958,0.2934823174639854,0.0963618056827817,5.854472227311268,0.2884701483605221,0.2916138481190993,0.2853264486019449,0.03971585665346364,0.03977830745029815,0.039653405856629124,3.5886342661385457,3.62462473608384,3.5526437961932515
2468.0,2.3991,5.1897,0.2936347269529581,0.09569236521834722,5.827694608733889,0.28846038048138706,0.29160477972440024,0.2853159812383739,0.03952673934071047,0.03958921200851191,0.03946426667290903,3.581069573628419,3.617062487708533,3.5450766595483048
2472.0,2.4675,5.1739,0.29379562077715415,0.09504771783613923,5.801908713445569,0.2884694293175717,0.29161452959743106,0.2853243290377123,0.039351575209089704,0.039414069749710456,0.03928908066846895,3.5740630083635883,3.610058372381957,3.5380676443452197
2476.0,2.5306,5.1391,0.29396228181802425,0.09441810391089385,5.776724156435754,0.2884964722787497,0.291642275141639,0.2853506694158604,0.039192001518999244,0.03925451793420054,0.03912948510379795,3.5676800607599697,3.6036778805007055,3.531682241019234
2480.0,2.5859,5.129,0.2941325177393095,0.09384407444013851,5.753762977605541,0.28854051109569745,0.29168701808156267,0.28539400410983223,0.03904925495969221,0.03911179325114357,0.038986716668240856,3.5619701983876886,3.597970479615534,3.525969917159843
2484.0,2.6319,5.1406,0.29430500381762953,0.09334880543386048,5.733952217354419,0.28860042375606454,0.2917476363986029,0.2854532111135262,0.038924206997739644,0.03898676716701826,0.03886164682846103,3.5569682799095856,3.592971028369865,3.5209655314493062
2488.0,2.6681,5.1315,0.2944797096540174,0.09292294232658169,5.716917693063268,0.288675011486933,0.291822931313582,0.28552709166028395,0.03881740842438504,0.038879990472975245,0.03875482637579483,3.5526963369754014,3.5887015583939736,3.5166911155568292
2492.0,2.6951,5.1394,0.2946583985591985,0.09256544583863749,5.702617833545499,0.2887630391303878,0.2919116676623143,0.2856144105984613,0.03872913913766157,0.03879174306695426,0.038666535208368887,3.549165565506463,3.5851732655896735,3.5131578654232523
2496.0,2.7143,5.1394,0.29484443467809623,0.09227974182160917,5.6911896728643665,0.2888632682249041,0.29201260697699366,0.28571392947281454,0.03865945967725416,0.038722085488546214,0.03859683386596211,3.5463783870901664,3.582388571524803,3.51036820265553
2500.0,2.7279,5.1028,0.2950429057677021,0.09207357802144292,5.682943120857717,0.2889744828911272,0.2921245333719737,0.2858244324102807,0.03860826169923431,0.03867090939372806,0.038545614004740554,3.544330467969372,3.580343142422615,3.508317793516129
2504.0,2.7388,5.1186,0.2952599252805424,0.09195860013238887,5.678344005295555,0.2890955091837996,0.29224627289569477,0.28594474547190446,0.03857531531292464,0.038637984891727324,0.03851264573412196,3.5430126125169856,3.5790277826363646,3.5069974423976067
2508.0,2.7497,5.1095,0.29550225914517914,0.09195057352350663,5.678022940940266,0.2892252289144274,0.2923767073533505,0.2860737504755044,0.038560311910064156,0.038623003374187344,0.03849762044594097,3.542412476402566,3.5784301478159133,3.5063948049892186
2512.0,2.7633,5.097,0.29577637195025336,0.09206901626988313,5.682760650795325,0.28936258910295753,0.29251478375856527,0.2862103944473498,0.038562901736157375,0.03862561508651647,0.03850018838579828,3.542516069446295,3.5785362477617015,3.5064958911308883
2516.0,2.7815,5.1421,0.2960878495982804,0.09233732784676879,5.693493113870751,0.2895066082261975,0.29265952058181427,0.28635369587058074,0.03858272595417279,0.03864546119158647,0.03851999071675911,3.5433090381669112,3.5793317289726803,3.507286347361142
2520.0,2.8055,5.104,0.2964404592081976,0.09278248972936998,5.711299589174799,0.28965638034269203,0.2928100118753,0.2865027488100841,0.03861944332382157,0.038682200449011266,0.038556686198631875,3.5447777329528627,3.580802941817467,3.5087525240882584
2524.0,2.8352,5.1363,0.2968355644343752,0.09343544916159514,5.737417966463806,0.2898110780291731,0.2929654302094025,0.2866567258489437,0.03867275187374092,0.03873553088733029,0.03860997286015155,3.5469100749496367,3.5829378074216747,3.510882342477599
2528.0,2.8697,5.1312,0.2972713994016485,0.09433261689444715,5.7733046757778865,0.28996995489378513,0.29312502918590505,0.2868148806016652,0.03874240609638535,0.03880520699889978,0.038679605193870925,3.549696243855414,3.585726505463566,3.5136659822472622
2532.0,2.907,5.1043,0.2977431248943991,0.09552928915888104,5.8211715663552415,0.2901323482572098,0.29328814611911863,0.28697655039530096,0.038828230267335076,0.03889105305920115,0.038765407475469,3.553129210693403,3.589162006946388,3.517096414440418
2536.0,2.9443,5.1324,0.2982425373742079,0.09696119573160855,5.878447829264342,0.2902976824265725,0.2934542053097889,0.2871411595433561,0.03893012850305336,0.038992973184598365,0.03886728382150835,3.557205140122134,3.593240476508669,3.521169803735599
2540.0,2.9786,5.1391,0.2987588807519283,0.09856261454114133,5.942504581645654,0.2904654728337129,0.29362272218336677,0.287308223484059,0.03904809214258103,0.03911095871403246,0.0389852255711296,3.561923685703241,3.597961567691998,3.525885803714484
2544.0,3.0068,5.1547,0.29927962334893266,0.10031457011672086,6.012582804668835,0.29063533116917917,0.29379330842400286,0.28747735391435547,0.03918220498466553,0.039245093446150583,0.03911931652318047,3.567288199386621,3.603328632426186,3.531247766347056
2548.0,3.0261,5.1659,0.2997913219399322,0.10218875810843651,6.08755032433746,0.2908069715135263,0.29396567810584606,0.28764826492120654,0.0393326468442934,0.0393955571958385,0.03926973649274829,3.573305873771736,3.609348863290567,3.537262884252905
2552.0,3.0346,5.191,0.30028075282368216,0.10415469054587541,6.166187621835016,0.29098021734418306,0.2941396546999103,0.2878207799884558,0.039499695820170225,0.03956262806170054,0.039436763578639907,3.579987832806809,3.6160333842131975,3.5439422814004202
2556.0,3.0315,5.2004,0.3007360582689628,0.10618326419969629,6.247330567987851,0.2911550091752203,0.2943151787138436,0.287994839636597,0.03968372959323529,0.03974668372457425,0.039620775461896324,3.587349183729412,3.6233973024114414,3.551301065047382
2560.0,3.0172,5.2984,0.30114781745224745,0.10824918918876049,6.32996756755042,0.2913314124655398,0.2944923156001165,0.28817050933096305,0.039885226009397375,0.03994820203026621,0.03982224998852854,3.5954090403758947,3.631459731701403,3.5593583490503864
2564.0,2.9932,5.3637,0.3015097123890387,0.11033207448185106,6.413282979274042,0.29150962530630947,0.29467126344345795,0.288347987169161,0.040104763139123985,0.04016776104914125,0.04004176522910672,3.6041905255649596,3.6402437948814983,3.568137256248421
2568.0,2.9624,5.3973,0.30181880754928464,0.11241647266744734,6.496658906697894,0.29168998527068435,0.294852359810576,0.2885276107307927,0.040343018952637595,0.04040603875131872,0.04027999915395647,3.6137207581055035,3.6497766107403002,3.577664905470707
2572.0,2.9282,5.4559,0.3020756007091792,0.1144914152593656,6.579656610374624,0.2918729746796114,0.29503608701596307,0.2887098623432597,0.040600770701315535,0.04066381238807239,0.04053772901455868,3.6240308280526214,3.660089269312543,3.5879723867927
2576.0,2.8949,5.5825,0.30228351491603334,0.11654939306809267,6.661975722723707,0.2920592234104062,0.29522307493047295,0.2888953718903394,0.04087889405133599,0.0409419576254764,0.04081583047719558,3.6351557620534396,3.6712167972249534,3.5990947268819258
2580.0,2.8664,5.6191,0.3024484275900669,0.1185856410580319,6.743425642321276,0.29224950825514756,0.2954141003397152,0.2890849161705799,0.04117836197125789,0.04124144743198523,0.04111527651053055,3.6471344788503157,3.683198113199454,3.6110708445011777
2584.0,2.8465,5.7086,0.3025775816483129,0.12059715959110136,6.823886383644054,0.2924447477305961,0.29561008175397413,0.28927941370721805,0.04150024332633667,0.04156335067274943,0.04143713597992391,3.660009733053467,3.6960759718257896,3.623943494281144
2588.0,2.8381,5.8074,0.3026786307188403,0.1225820971189487,6.903283884757948,0.29264599115816603,0.29581206848818087,0.2894799138281512,0.041845701072765557,0.041908830303856885,0.04178257184167423,3.673828042910622,3.7098968913311823,3.637759194490062
2592.0,2.8431,5.9222,0.3027586800153192,0.12453921575741086,6.981568630296435,0.2928544007801569,0.29602122277814497,0.28968757878216883,0.042215989867070244,0.04227914098172756,0.04215283875241293,3.68863959468281,3.7247110579561182,3.6525681314095015
2596.0,2.8619,5.9741,0.30282313308918424,0.12646716812098963,7.0586867248395855,0.2930712256663293,0.2962387936871307,0.28990365764552795,0.04261245280091272,0.04267562579791728,0.04254927980390816,3.704498112036509,3.7405721953464997,3.6684240287265184
2600.0,2.8936,6.0952,0.30287517903301564,0.1283640617014406,7.134562468057624,0.2932977662039929,0.29646608159594484,0.29012945081204095,0.04303651683074765,0.04309971170877414,0.042973321952721154,3.721460673229906,3.7575373817399016,3.6853839647199105
2604.0,2.9362,6.1593,0.30291523733379544,0.13022685214052118,7.2090740856208475,0.29353532806980787,0.2967043921747387,0.290366263964877,0.04348968628805485,0.043552903045671006,0.043426469530438695,3.739587451522194,3.7756667903748733,3.703508112669515
2608.0,2.9866,6.2686,0.3029407271650498,0.13205083976878138,7.282033590751255,0.29378516477554767,0.2969549789287708,0.2906153506223245,0.04397353362725787,0.044036772262924045,0.0439102949915917,3.7589413450903146,3.7950233194076795,3.72285937077295
2612.0,3.0412,6.3076,0.3029463407436765,0.13382948152770038,7.353179261108015,0.2940484082020704,0.2972189737323786,0.2908778426717622,0.044489686303536634,0.04455294681560543,0.044426425791467834,3.7795874521414654,3.815672067024808,3.7435028372581227
2616.0,3.096,6.4224,0.30292447565313785,0.13555441652957034,7.422176661182814,0.29432598705179863,0.2974973052814583,0.291154668822139,0.045039808399250265,0.04510309078596616,0.04497652601253437,3.8015923359700103,3.8376795964998824,3.7655050754401382
2620.0,3.1473,6.5112,0.3028663723082525,0.13721596703318034,7.488638681327213,0.2946185339679662,0.29779060621271203,0.2914464617232204,0.045625575394612136,0.04568887965411108,0.04556227113511319,3.8250230157844856,3.861112927020667,3.788933104548304
2624.0,3.1922,6.5664,0.3027618476656547,0.13880383641906438,7.552153456762575,0.29492628335366233,0.298099110922692,0.2917534557846327,0.04624864041220681,0.046311966542515876,0.046185314281897746,3.8499456164882724,3.886038183469741,3.813853049506804
2628.0,3.2284,6.6494,0.3025930959901805,0.1403075181934062,7.6123007277362476,0.2952489639061442,0.2984225481021133,0.29207537971017505,0.04691059052889982,0.04697393852793683,0.04684724252986281,3.876423621155993,3.912518848900893,3.8403283934110926
2632.0,3.2548,6.6879,0.30235438758281524,0.14171526113744393,7.668610445497757,0.29558569284573105,0.29876003496474857,0.29241135072671354,0.0476128925978591,0.04767626246343228,0.047549522732285916,3.904515703914364,3.9406135974199796,3.8684178104087485
2636.0,3.2715,6.7324,0.3020404021776167,0.14301659079586354,7.720663631834542,0.2959348830365737,0.29910998436819697,0.2927597817049505,0.04835682979443415,0.04842022152424177,0.04829343806462653,3.9342731917773657,3.9703737560200896,3.8981726275346418
2640.0,3.2795,6.7498,0.3016477346489326,0.14420192727671016,7.768077091068406,0.2962941797694994,0.29947004159672974,0.29311831794226906,0.049143433165648696,0.04920684675727872,0.049080019574018675,3.965737326625948,4.001840566561255,3.929634086690641
2644.0,3.2806,6.8011,0.3011755269049178,0.14526243837436437,7.810497534974575,0.29666045051504475,0.2998370741143233,0.2934838269157662,0.04997341709799363,0.05003685254892338,0.04990998164706389,3.9989366839197453,4.035042604482165,3.962830763357326
2648.0,3.2772,6.8304,0.30062525071942603,0.1461898377349028,7.847593509396112,0.2970298570538229,0.30020724369502644,0.29385247041261936,0.05084713370797321,0.050910591015569044,0.05078367640037738,4.033885348318929,4.069993954422017,3.9977767422158412
2652.0,3.2717,6.8972,0.30000048241622523,0.14697628771497037,7.879051508598815,0.2973980419514256,0.30057619289786275,0.29421989100498847,0.051764567711425964,0.05182804687294296,0.05170108854990897,4.070582708457039,4.1066940049933525,4.034471411920725
2656.0,3.2663,6.9253,0.29930640639609707,0.14761436791235338,7.904574716494135,0.29776045502646487,0.30093937153487227,0.29458153851805746,0.05272539782512119,0.05278889883770279,0.052661896812539584,4.109015913004848,4.14512990484592,4.072901921163776
2660.0,3.2626,6.9433,0.2985491822761551,0.1480970848287228,7.9238833931489125,0.29811282304205744,0.30129250636259636,0.2949331397215185,0.05372914866726445,0.0537926715279422,0.0536656258065867,4.149165946690578,4.185282638686891,4.113049254694266
2664.0,3.2617,6.9555,0.29773540792642095,0.1484178850217847,7.936715400871389,0.2984517207977024,0.3016321721739553,0.29527126942144943,0.05477544231287014,0.05483898701856334,0.05471189760717694,4.191017692514805,4.227137089495768,4.154898295533842
2668.0,3.2636,6.9406,0.2968716656765852,0.14857063576830665,7.942825430732266,0.2987751343526975,0.3019563550216651,0.29559391368372984,0.05586432582338399,0.05592789237089943,0.055800759275868556,4.2345730329353595,4.270695139709282,4.198450926161437
2672.0,3.2677,6.9628,0.29596408074167413,0.1485495459490517,7.941981837962068,0.29908283346369285,0.3022648246557912,0.2959008422715945,0.05699660104098765,0.05706018942701929,0.05693301265495601,4.279864041639506,4.315988862993579,4.243739220285433
2676.0,3.2727,6.9622,0.2950181192115992,0.14834901496751599,7.933960598700639,0.2993763297573764,0.3025590926964339,0.2961935668183189,0.05817402951984333,0.05823763974097205,0.05811041929871461,4.326961180793733,4.363088721494001,4.290833640093465
2680.0,3.2769,6.9424,0.294038680392646,0.14796343778042603,7.918537511217041,0.29965824604195773,0.3028417819452129,0.2964747101387026,0.05939925840533787,0.05946289045803116,0.05933562635264458,4.3759703362135145,4.412100601004858,4.339840071422171
2684.0,3.2786,6.9314,0.2930304879495256,0.14738702344597268,7.895480937838907,0.2999311029633208,0.30311541304141976,0.2967467928852219,0.06067534879133521,0.06073900267194691,0.06061169491072351,4.427013951653408,4.46314694525952,4.390880958047297
2688.0,3.2763,6.9485,0.29199848692731883,0.1466136842248572,7.864547368994288,0.3001958183420988,0.3033809037990932,0.2970107328851044,0.06200490457178137,0.062068580276551426,0.06194122886701132,4.480196182871255,4.51633190999462,4.44406045574789
2692.0,3.2693,6.9302,0.29094844196749464,0.14563703595592822,7.825481438237129,0.3004504849680056,0.3036363470013508,0.2972646229346604,0.06338896810781504,0.0634526656328692,0.06332527058276087,4.535558724312601,4.5716971896344765,4.4994202589907255
2696.0,3.2574,6.9009,0.289887878273707,0.14445061266583625,7.77802450663345,0.30069005004568433,0.3038766898462374,0.2975034102451313,0.06482598996044597,0.0648897093017956,0.06476227061909634,4.593039598417839,4.629180806598235,4.556898390237443
2700.0,3.2415,6.9024,0.28882654460498425,0.14304834527273336,7.721933810909334,0.30090723478305914,0.3040946535350775,0.2977198160310408,0.06631120613706401,0.0663749472906058,0.06624746498352221,4.65244824548256,4.688592201160222,4.616304289804899
2704.0,3.2231,6.8255,0.28777698633063653,0.14142530993876573,7.657012397550629,0.3010944893299891,0.30428268821112914,0.2979062904488491,0.06783663864893755,0.0679004016104533,0.0677728756874218,4.713465545957502,4.749612253749887,4.6773188381651165
2708.0,3.2046,6.7742,0.28675450603409613,0.13957871292115293,7.5831485168461175,0.30124627674129434,0.3044352569226102,0.2980572965599785,0.069391734812477,0.06945551957763337,0.06932795004732063,4.77566939249908,4.811818857002348,4.739519927995812
2712.0,3.1885,6.7382,0.28577694516225816,0.1375090289477554,7.500361157910216,0.3013608325932528,0.30455059523919553,0.2981710699473101,0.07096448746934594,0.07102829403369425,0.07090068090499764,4.8385794987738375,4.874731724562827,4.802427272984848
2716.0,3.1773,6.6772,0.28486356082530156,0.13522102302426933,7.408840920970773,0.30144082804711586,0.3046313743155325,0.2982502817786992,0.07254280783942976,0.07260663619840577,0.07247897948045376,4.901712313577191,4.937867305205406,4.865557321948976
2720.0,3.1731,6.5692,0.28403386522824475,0.13272444774312792,7.308977909725117,0.301492859792971,0.3046841908351041,0.29830152875083793,0.07411594915126622,0.0741797993001899,0.07405209900234254,4.964637966050649,5.000795728050243,4.928480204051055
2724.0,3.1771,6.4764,0.28330600938893,0.1300340907039696,7.201363628158784,0.30152609678201037,0.30471821374249763,0.2983339798215231,0.0756758397094627,0.07573971164353807,0.07561196777538734,5.027033588378508,5.063194125260269,4.990873051496747
2728.0,3.1895,6.3784,0.28269591995247934,0.12716932243759982,7.086772897503993,0.3015505663856953,0.3047434704025693,0.2983576623688212,0.07721821825551564,0.07728211196983054,0.07715432454120075,5.088728730220626,5.1248920464739625,5.052565413967289
2732.0,3.209,6.2271,0.2822161675342025,0.12415299890258438,6.966119956103375,0.3015754931160087,0.30476918532069713,0.2983818009113202,0.0787434505625549,0.07880736605208082,0.07867953507302898,5.149738022502196,5.1859041225951215,5.11357192240927
2736.0,3.2328,6.0943,0.2818759842452557,0.12101035843252672,6.840414337301069,0.30160793740824393,0.30480241892556953,0.29841345589091833,0.08025685826327526,0.08032079552286715,0.08019292100368337,5.210274330531011,5.246443218910133,5.174105442151888
2740.0,3.2573,5.9615,0.2816820051578575,0.11776787415170994,6.710714966068398,0.3016518245734388,0.3048470965216199,0.2984565526252577,0.08176834123997909,0.08183230026437519,0.08170438221558299,5.270733649599164,5.306905330689671,5.234561968508657
2744.0,3.2777,5.8196,0.2816267233638057,0.11445260377321784,6.578104150928714,0.3017073484668643,0.30490341195751547,0.29851128497621315,0.083291064924512,0.0833550457083337,0.08322708414069031,5.33164259698048,5.367817075186128,5.295468118774831
2748.0,3.2891,5.6561,0.2817003437457395,0.11108927662186945,6.443571064874778,0.30177069003292223,0.30496754617105487,0.2985738338947896,0.08483906415565114,0.08490306669340277,0.08477506161789951,5.393562566226045,5.4297398459291495,5.35738528652294
2752.0,3.2865,5.1049,0.28189246742477253,0.1076998914815029,6.307995659260116,0.301834016515838,0.3050316663998617,0.29863636663181437,0.08642383765409921,0.08648786194016793,0.08635981336803049,5.456953506163968,5.493133591725391,5.420773420602545
2756.0,3.2658,4.9603,0.28219025945749676,0.10430331962634067,6.172132785053627,0.30188582562895605,0.30508427035067937,0.29868738090723274,0.08805038933939549,0.08811443536805114,0.08798634331073985,5.522015573575819,5.558198469334959,5.4858326778166795
2760.0,3.2241,4.854,0.28257989356886415,0.10091432490187549,6.036572996075019,0.30191181967289604,0.30511106031752816,0.2987125790282639,0.08971363369726609,0.08977770146266102,0.08964956593187116,5.588545347890644,5.624731058165429,5.55235963761586
2764.0,3.1603,4.7549,0.2830475664636103,0.09754168821528378,5.901667528611351,0.301896504973074,0.30509654261922614,0.2986964673269219,0.09139639439626632,0.0914604838924353,0.09133230490009733,5.655855775850653,5.692044304937529,5.619667246763777
2768.0,3.0753,4.663,0.28358116919968046,0.09418512940150263,5.767405176060105,0.3018254815034749,0.30502631722316215,0.2986246457837876,0.09307007723679506,0.09313418845765513,0.09300596601593498,5.722803089471802,5.758994441645727,5.686611737297878
2772.0,2.972,4.598,0.28417126641641965,0.09082220172019799,5.63288806880792,0.3016879690052471,0.30488960386389036,0.2984863341466038,0.09469832828529086,0.09476246122464124,0.09463419534594047,5.787933131411634,5.82412731092607,5.751738951897199
2776.0,2.855,4.5501,0.28481242386947897,0.08744099077119226,5.49763963084769,0.3014788081478692,0.3046812432042974,0.298276373091441,0.09624284220608603,0.096306996857608,0.09617868755456406,5.849713688243441,5.885910699330347,5.813516677156535
2780.0,2.7306,4.5144,0.28550351447606825,0.0846136297589,5.3845451903559995,0.30119928186019196,0.3044025181666442,0.2979960455537397,0.09766958709466818,0.09773376345192496,0.0976054107374114,5.906783483786727,5.9429833306565545,5.8705836369168996
2784.0,2.606,4.4561,0.2862471940032184,0.08219056685929486,5.287622674371795,0.3008565973014433,0.3040606359035716,0.29765255869931506,0.09895361803628887,0.09901781609272553,0.0988894199798522,5.958144721451555,5.99434740829324,5.92194203460987
2788.0,2.4884,4.4561,0.28705092252453945,0.08014197098272552,5.205678839309021,0.3004623975120777,0.3036672394489495,0.2972575555752059,0.10008138460113335,0.10014560435007676,0.10001716485218994,6.0032553840453335,6.039460915026294,5.967049853064373
2792.0,2.3848,4.4375,0.2879259863502767,0.07846550857771997,5.138620343108799,0.3000308995182807,0.303236545822382,0.2968252532141794,0.10105048815401065,0.10111472958866936,0.10098624671935193,6.042019526160426,6.078227905426557,6.005811146894295
2796.0,2.3008,4.4033,0.2888861979348135,0.0771775543921068,5.087102175684272,0.29957714401783436,0.3027835957150727,0.29637069232059604,0.10186762513646085,0.10193188824992504,0.10180336202299665,6.0747050054584335,6.110916237134101,6.038493773782766
2800.0,2.2402,4.4143,0.28994660114640686,0.07631529930427752,5.052611972171101,0.2991155836066608,0.3023228417163684,0.2959083254969532,0.10254570369750395,0.10260998848274534,0.10248141891226255,6.101828147900158,6.138042236088202,6.065614059712114
2804.0,2.2048,4.4036,0.291121555361721,0.07594535444493945,5.0378141777975785,0.29865902871032346,0.301867094245261,0.29545096317538594,0.10310094928942902,0.10316525573930085,0.10303664283955719,6.1240379715771605,6.160254920358886,6.087821022795435
2808.0,2.1938,4.4262,0.29242310317953357,0.07615415556160277,5.046166222464111,0.29821788520601356,0.30142675917237355,0.29500901123965356,0.10355047273210331,0.10361480083934026,0.10348614462486637,6.142018909284133,6.178238722719313,6.105799095848952
2812.0,2.2041,4.4179,0.29385927545306323,0.07708851936324161,5.083540774529665,0.2977996237970346,0.3010093071944454,0.29458994039962383,0.10391046073025025,0.10397481048746837,0.10384611097303212,6.15641842921001,6.192641111336885,6.120195747083136
2816.0,2.2309,4.4335,0.2954320017259621,0.0789854474356636,5.159417897426544,0.2974084582284628,0.30061895204999256,0.294197964406933,0.10419494600104091,0.10425931740073768,0.10413057460134414,6.1677978400416364,6.2040233948769075,6.131572285206365
2820.0,2.2675,4.4189,0.29713549795307026,0.08218272718865313,5.2873090875461255,0.2970452367350707,0.30025654196723167,0.29383393150290976,0.10441501971242137,0.10447941274697556,0.10435062667786718,6.176600788496855,6.212829220035692,6.140372356958018
2824.0,2.3069,4.4417,0.2989547759970078,0.087168584728581,5.48674338914324,0.29670755685032085,0.29991967447307366,0.29349543922756804,0.10457832835227471,0.10464274301394641,0.104513913690603,6.183133134090989,6.219364446307026,6.146901821874952
2828.0,2.342,4.4561,0.3008641174942581,0.09477072627734927,5.79082905109397,0.29639010407564303,0.29960303506240143,0.29317717308888464,0.1046887171665655,0.10475315344749613,0.10462428088563487,6.18754868666262,6.22378288350796,6.151314489817279
2832.0,2.3665,4.4656,0.3028249798820959,0.1044305681289927,6.177222725159709,0.2960852013045181,0.29929894662215356,0.29287145598688263,0.10474592221850786,0.1048103801107201,0.10468146432629562,6.189836888740314,6.22607397414553,6.153599803335098
2836.0,2.3757,4.5025,0.3047910443372018,0.11427125264301258,6.570850105720503,0.29578354711684945,0.2989981077256962,0.2925689865080027,0.10474526377829281,0.10480974327369066,0.10468078428289496,6.189810551131712,6.22605052900585,6.153570573257575
2840.0,2.367,4.5422,0.3067198953901364,0.1244849836748658,6.979399346994632,0.29547512046629276,0.2986904973201529,0.2922597436124326,0.10467735265684845,0.10474185374721721,0.10461285156647969,6.187094106273938,6.223336980504517,6.150851232043359
2844.0,2.34,4.6938,0.30856822056175665,0.134928644767552,7.39714579070208,0.29515023441927113,0.29836642846541994,0.2919340403731223,0.10452788775507209,0.10459241043207837,0.1044633650780658,6.181115510202884,6.217361284655905,6.144869735749862
2848.0,2.2969,5.2602,0.310296113844303,0.14539580780320663,7.815832312128265,0.2948007241774669,0.2980177363566584,0.2915837119982754,0.10427769552310218,0.10434223977829392,0.10421315126791043,6.171107820924087,6.207356499444037,6.134859142404137
2852.0,2.2419,5.8514,0.31186917156870136,0.15568988144956214,8.227595257982486,0.294421240334724,0.29763907158119657,0.29120340908825143,0.1039032336422456,0.10396779946705213,0.10383866781743907,6.156129345689824,6.1923809320996765,6.119877759279972
2856.0,2.1811,6.5374,0.3132558136201391,0.16565467599174394,8.626187039669757,0.2940105685168753,0.2972292197583574,0.29079191727539316,0.10337783670987089,0.10344242409560292,0.10331324932413885,6.135113468394835,6.171367966496061,6.09885897029361
2860.0,2.1215,7.0141,0.3144616304937464,0.17518868224122686,9.007547289649075,0.293572796354014,0.2967922685117305,0.2903533241962975,0.10267399009065765,0.10273859902850738,0.10260938115280793,6.106959603626306,6.143217017198877,6.070702190053735
2864.0,2.0702,7.4054,0.3155379467291086,0.18424301279411276,9.36972051176451,0.2931180071048372,0.29633830109351533,0.2898977131161591,0.10176682479270062,0.1018314552737417,0.10170219431165954,6.070672991708025,6.106933324510423,6.0344126589056275
2868.0,2.0339,7.9351,0.3164790811259373,0.19281709338438532,9.712683735375414,0.29266205809624835,0.29588317482412413,0.28944094136837256,0.10063875512228318,0.10070340713747084,0.10057410310709552,6.025550204891327,6.06181346066055,5.989286949122104
2872.0,2.0178,8.4366,0.3172883216893685,0.20092517145296507,10.0,0.29222502871788975,0.2954469690867146,0.2890030883490649,0.0992846756417618,0.09934934918193288,0.09922000210159072,5.971387025670472,6.007653208122042,5.935120843218902
2876.0,2.0253,8.9984,0.31797096443013084,0.20858079529161297,10.0,0.2918282352428709,0.2950510001479183,0.28860547033782347,0.09771646667489994,0.097781161730773,0.09765177161902688,5.908658666995998,5.944927779823971,5.872389554168025
2880.0,2.0573,9.5279,0.31853198957593887,0.21578621301005885,10.0,0.29149031217991883,0.2947139025099913,0.28826672184984636,0.09596505627117898,0.09602977283335433,0.09590033970900362,5.838602250847159,5.8748742977241335,5.802330203970184
2884.0,2.1122,9.9576,0.3189743096204873,0.2225223370607995,10.0,0.2912234837155334,0.2944479003529696,0.28799906707809725,0.09407848433333563,0.09414322239229546,0.0940137462743758,5.763139373333425,5.799414357910555,5.7268643887562956
2888.0,2.186,10.0,0.3192982056568518,0.2287519207839923,10.0,0.2910313362227784,0.2942565800434602,0.28780609240209654,0.09211563354285766,0.09218039308896611,0.09205087399674922,5.684625341714307,5.720903267621308,5.648347415807306
2892.0,2.2724,10.0,0.31950088164586865,0.2343884911057343,10.0,0.2909088809447551,0.29413495281811525,0.28768280907139493,0.09013711014526152,0.09020189116876479,0.09007232912175825,5.6054844058104605,5.641765276655624,5.569203534965297
2896.0,2.3641,10.0,0.3195772740081554,0.23936129982552434,10.0,0.2908447120990774,0.2940716128881069,0.28761781131004793,0.08819606971761317,0.08826087220863962,0.08813126722658671,5.527842788704527,5.564126608074731,5.491558969334323
2900.0,2.4526,10.0,0.31952060911535274,0.24359660621482637,10.0,0.29082424377275773,0.29405197433401364,0.2875965132115018,0.08633168938091816,0.08639651332947845,0.08626686543235787,5.453267575236726,5.489554346697448,5.4169808037760045
2904.0,2.5299,10.0,0.3193241433819348,0.2470399535461958,10.0,0.2908328138799864,0.2940613750635998,0.28760425269637296,0.0845666265871838,0.08463147198317096,0.08450178119119663,5.382665063487352,5.41895479058268,5.346375336392024
2908.0,2.5887,10.0,0.3189822117067931,0.24966643027356394,10.0,0.29085783504813634,0.2940872276978205,0.2876284423984522,0.0829081557781178,0.08297302261130746,0.08284328894492815,5.316326231124712,5.352618917377363,5.280033544872062
2912.0,2.6232,10.0,0.3184916987750998,0.2514873055849867,10.0,0.2908897651617431,0.2941199901148015,0.28765954020868467,0.08135164388354635,0.08141653214359675,0.08128675562349595,5.254065755341854,5.290361404253183,5.217770106430525
2916.0,2.6299,10.0,0.31785304334935716,0.2525479538026349,10.0,0.29092211301100945,0.29415317109834443,0.28769105492367447,0.07988485350724026,0.07994976318369248,0.07981994383078803,5.19539414028961,5.231692755339627,5.159095525239594
2920.0,2.6076,10.0,0.3170707171199969,0.25291985138149564,10.0,0.2909508690379039,0.2941827610840252,0.2877189769917826,0.0784919496752502,0.0785568807575283,0.07842701859297209,5.139677987010008,5.175979571657393,5.103376402362622
2924.0,2.5577,10.0,0.31615359510261254,0.25269143386666515,10.0,0.29097372300010765,0.294206449823141,0.2877409961770743,0.07715662133221886,0.07722157380963003,0.07709166885480769,5.086264853288754,5.122569410970874,5.049960295606635
2928.0,2.4839,10.0,0.31511462311654215,0.25195804217139545,10.0,0.290989315186126,0.2942228775978221,0.28775575277442983,0.07586415830632746,0.07592913216806219,0.07579918444459274,5.034566332253099,5.070873866386021,4.998258798120176
2932.0,2.3918,10.0,0.31397056676253343,0.2508146259085075,10.0,0.29099664857627117,0.294231047382015,0.28776224977052733,0.07460257802969616,0.07466757326482837,0.07453758279456396,4.984103121187847,5.020413635166361,4.947792607209332
2936.0,2.2882,10.0,0.3127411653124874,0.2493494831961356,10.0,0.2909947012682425,0.2942299372670622,0.2877594652694228,0.073363005246466,0.07342802184395328,0.07329798864897871,4.93452020985864,4.970833707056271,4.8982067126610085
2940.0,2.1805,10.0,0.3114483680609497,0.24764064840822847,10.0,0.29098222585519207,0.29421829983976844,0.2877461518706157,0.07213952866517372,0.07220456661385752,0.07207449071648991,4.885581146606949,4.921897630375977,4.849264662837921
2944.0,2.0763,10.0,0.3101152976557008,0.2457538261732663,10.0,0.2909576972653109,0.294194610021987,0.2877207845086348,0.07092873616798201,0.07099379545658777,0.07086367687937625,4.83714944671928,4.87346892039076,4.800829973047801
2948.0,1.9821,10.0,0.3087649738350636,0.24374178551540288,10.0,0.29091936313878675,0.2941571154475776,0.2876816108299959,0.06972909175039706,0.06979417236753446,0.06966401113325965,4.789163670015882,4.825486136899661,4.752841203132103
2952.0,1.9032,10.0,0.3074191406324125,0.241645238003605,10.0,0.2908653534517551,0.29410394608635754,0.2876267608171527,0.06854027632881912,0.0686053782629823,0.06847517439465595,4.741611053152765,4.777936516537504,4.7052855897680255
2956.0,1.8431,10.0,0.3060967474550934,0.23949400143518368,10.0,0.2907938135988732,0.2940332473266757,0.2875543798710707,0.06736257688812874,0.06742770012769647,0.06729745364856102,4.69450307552515,4.730831538678344,4.658174612371956
2960.0,1.8033,10.0,0.3048126798993046,0.2373086133519305,10.0,0.2907030342757317,0.29394330985782474,0.28746275869363863,0.06619637646780495,0.06626152100104087,0.06613123193456903,4.647855058712198,4.684186524880195,4.6115235925442
2964.0,1.7833,10.0,0.303577275819068,0.235102326673447,10.0,0.2905915603975201,0.29383267858870654,0.28735044220633366,0.06504177178788949,0.06510693760294235,0.06497660597283662,4.60167087151558,4.638005343923606,4.565336399107554
2968.0,1.781,10.0,0.3023958179364021,0.23288244295748906,10.0,0.2904582690227514,0.2937002305715567,0.2872163074739461,0.06389832559571428,0.06396351268061816,0.06383313851081039,4.555933023828571,4.592270505680748,4.519595541976393
2972.0,1.7925,10.0,0.30126909470505014,0.23065198465475745,10.0,0.29030241249066663,0.29354521813934964,0.2870596068419836,0.06276494633884627,0.06283015468152087,0.06269973799617168,4.5105978535538505,4.546938348033222,4.474257359074479
2976.0,1.8133,10.0,0.30019428105797685,0.22841109896576223,10.0,0.2901236277375712,0.2933672782221349,0.28687997725300757,0.06163987769977485,0.06170510728802565,0.06157464811152406,4.465595107990994,4.5019386182595476,4.429251597722441
2980.0,1.8382,10.0,0.2991664071763714,0.22615850521044298,10.0,0.2899219161901,0.29316641224030227,0.2866774201398977,0.060520774146914404,0.06058602496843298,0.060455523325395825,4.420830965876576,4.457177495075264,4.384484436677887
2984.0,1.8624,9.9628,0.2981796929645189,0.22389252644519458,10.0,0.28969760093460917,0.292942943273974,0.2864522585952443,0.059404835471875306,0.05947010751423961,0.059339563429511,4.376193418875012,4.412542970123782,4.339843867626241
2988.0,1.8813,9.9307,0.2972290679531325,0.2216119846877568,10.0,0.2894512692079801,0.2926974585538088,0.2862050798621514,0.058288972989316755,0.05835426623999133,0.05822367973864218,4.33155891957267,4.367911495970484,4.295206343174856
2992.0,1.8917,9.8587,0.2963115684049775,0.2193168076294104,10.0,0.28918370880568356,0.29243074586906603,0.2859366717423011,0.05716998242236142,0.05723529686869771,0.05710466797602513,4.286799296894457,4.323154901519318,4.250443692269596
2996.0,1.8913,9.7696,0.29542731238098224,0.2170082905739391,10.0,0.28889584692093123,0.29214373240675745,0.285647961435105,0.056044703133672796,0.05611003876290943,0.05597936750443616,4.241788125346912,4.27814676125589,4.205429489437934
3000.0,1.8793,9.7626,0.2945801250444334,0.21468919564931738,10.0,0.2885886993940767,0.2918374340010484,0.28533996478710505,0.05491014973969717,0.05497550653896024,0.0548447929404341,4.196405989587887,4.232767659817146,4.160044319358628
3004.0,1.8561,9.7015,0.2937773748866034,0.21236362456037378,10.0,0.28826333755134814,0.2915129219719904,0.28501375313070587,0.05376360950690281,0.053828987463206156,0.05369823155059946,4.150544380276113,4.186909087840938,4.114179672711288
3008.0,1.8235,9.6219,0.2930295945035615,0.21003698787037048,10.0,0.2879208789016553,0.2911713138223288,0.2846704439809818,0.0526027063964488,0.05266810549669435,0.052537307296203255,4.104108255857952,4.140476003752774,4.06774050796313
3012.0,1.784,9.5889,0.2923492238912188,0.20771581109909054,10.0,0.2875625070018488,0.29081379310276156,0.2843112209009361,0.05142543933016325,0.05149085956114129,0.0513600190991852,4.0570175732065294,4.093388364404956,4.020646782008103
3016.0,1.7408,9.5117,0.29174942090121536,0.20540765656431526,10.0,0.2871895246953957,0.2904416626506154,0.28393738674017605,0.05023020745588239,0.05029564880427191,0.050164766107492875,4.009208298235295,4.045582135690136,3.972834460780454
3020.0,1.6972,9.4525,0.29124225457317604,0.20312086636187748,10.0,0.28680344336052915,0.29005643383799534,0.28355045288306296,0.04901583833628701,0.049081300788655996,0.048950375883918026,3.9606335334514804,3.9970104200947794,3.9242566468081814
3024.0,1.6567,9.4107,0.2908374294135482,0.20086444011906074,10.0,0.28640610821989343,0.2896599518814302,0.2831522645583567,0.04778163567669501,0.04784711921950081,0.04771615213388921,3.9112654270678004,3.947645365810862,3.874885488324739
3028.0,1.6222,9.3155,0.2905409944088881,0.1986478944137402,9.945915776549608,0.28599985543261686,0.28925455293394514,0.28274515793128857,0.046527461144006015,0.04659296576359563,0.0464619565244164,3.8610984457602404,3.897481439493661,3.82471545202682
3032.0,1.5963,9.2642,0.2903543935400301,0.19648115705203453,9.859246282081381,0.285587689878986,0.28884324186973653,0.2823321378882354,0.04525385975794257,0.045319385440553035,0.045188334075332105,3.810154390317703,3.8465404419114,3.7737683387240057
3036.0,1.5808,9.2203,0.2902739610819772,0.19437437736833996,9.774975094733598,0.2851734628853484,0.2884298700090745,0.2819170557616223,0.0439622300961199,0.04402777682787861,0.04389668336436119,3.758489203844796,3.794878316148041,3.7221000915415514
3040.0,1.5766,9.1528,0.2902905821148638,0.19233734431288232,9.693493772515293,0.28476201718341143,0.28801928007760186,0.281504754289221,0.0426550292824788,0.04272059704940387,0.042589461515553734,3.706201171299152,3.7425933471405988,3.669808995457705
3044.0,1.5841,9.1632,0.29039026435849125,0.19037852867562244,9.615141147024897,0.28435925435585413,0.28761737365194634,0.2811011350597619,0.04133598922825472,0.04140157801625534,0.041270400440254096,3.653439569130189,3.6898348113179082,3.6170443269424695
3048.0,1.603,9.0918,0.2905548070362013,0.18850370786611453,9.540148314644581,0.2839720722846757,0.28723104860806903,0.28071309596128236,0.040010306776580816,0.04007591657145763,0.039944696981704005,3.6004122710632327,3.6368105823847423,3.564013959741723
3052.0,1.6322,9.064,0.29076322924863923,0.1867148097635178,9.468592390540712,0.2836081230933641,0.2868679570634331,0.28034828912329507,0.038684759547487055,0.03875039033493252,0.03861912876004159,3.5473903818994823,3.5837917651217808,3.510988998677184
3056.0,1.6706,9.003,0.29099341498910536,0.18500946976654475,9.40037879066179,0.2832753624948962,0.2865360547250042,0.2800146702647882,0.0373676957738139,0.03743334753941268,0.03730204400821512,3.494707830952556,3.5311122888221558,3.4583033730829564
3060.0,1.7162,9.024,0.2912237056081008,0.18338150148406715,9.335260059362685,0.28298140280569517,0.28624295390320775,0.2797198517081826,0.03606885463172928,0.0361345273609586,0.03600318190249995,3.442754185269171,3.4791617205121317,3.4063466500262103
3064.0,1.7675,8.959,0.2914349436379771,0.18182227009198282,9.272890803679314,0.28273273967398366,0.28599515024028255,0.27947032910768477,0.03479899590679859,0.03486468958502867,0.034733302228568505,3.391959836271943,3.428370451593906,3.3555492209499804
3068.0,1.8222,8.93,0.2916116774622211,0.1803220635337194,9.212882541348776,0.2825339811964036,0.28579725182690036,0.27927071056590685,0.033569352559291395,0.03363506717178582,0.03350363794679697,3.3427741023716555,3.3791878004578773,3.3063604042854338
3072.0,1.8786,8.959,0.2917431383444256,0.1788711737381471,9.154846949525883,0.28238724316950675,0.2856513744536569,0.2791231118853566,0.03239095978345509,0.03245669531537121,0.03232522425153897,3.2956383913382035,3.3320551748535925,3.2592216078228144
3076.0,1.9347,8.9184,0.29182387591617015,0.17746054733722888,9.098421893489155,0.28229186259101186,0.2855568551123289,0.2790268700696948,0.031273948139586484,0.03133970457597584,0.03120819170319713,3.2509579255834593,3.2873777971726104,3.2145380539943083
3080.0,1.9887,8.9236,0.2918533078021919,0.17608196057848427,9.04327842313937,0.2822445157079235,0.2855103700439932,0.27897866137185384,0.03022690437266193,0.03029268169847065,0.03016112704685321,3.2090761749064773,3.2454991371937076,3.172653212619247
3084.0,2.0391,8.9102,0.29183528777189377,0.17472817539353586,8.989127015741435,0.2822397245889558,0.28550644131145025,0.27897300786646134,0.029256394364984305,0.02932219256505354,0.02919059616491507,3.1702557745993722,3.2066818301887574,3.133829719009987
3088.0,2.0844,8.8809,0.2917771124762941,0.17339306440519248,8.935722576207699,0.28227063545753844,0.2855382151322308,0.27900305578284607,0.028366709709637016,0.028432528768703356,0.028300890650570676,3.1346683883854807,3.1710975398608925,3.098239236910069
3092.0,2.1237,8.8794,0.29168817898741267,0.17207172390054892,8.882868956021957,0.28232989227404104,0.28559833546082003,0.27906144908726205,0.027559852873627697,0.027625692776323606,0.027494012970931788,3.102394114945108,3.138826364870251,3.065961865019965
3096.0,2.1561,8.9035,0.2915785388862564,0.17076052771654882,8.830421108661952,0.28241042973566555,0.28567973698855,0.2791411224827811,0.026835730616484584,0.026901591347338844,0.026769869885630324,3.0734292246593835,3.1098645755778325,3.0369938737409345
3100.0,2.1814,8.8702,0.29145769593539533,0.16945709438955273,8.778283775582109,0.28250606182078936,0.2857762336879431,0.27923588995363563,0.026192494055342953,0.02625837559878109,0.026126612511904814,3.047699762213718,3.0841382166489564,3.01126130777848
3104.0,2.1996,8.8965,0.2913332114481364,0.1681600574686644,8.726402298746574,0.2826118164950023,0.2858828535187489,0.27934077947125563,0.025626952434805474,0.02569285477515023,0.02556105009446072,3.025078097392219,3.0615196578476778,2.98863653693676
3108.0,2.2115,8.8476,0.29120994988015514,0.1668687198006709,8.674748792026836,0.2827240338571393,0.2859959365739773,0.27945213114030126,0.025134994381954573,0.02520091750342634,0.025069071260482807,3.0053997752781827,3.0418444442372787,2.9689551063190867
3112.0,2.2179,8.8568,0.29108928775633336,0.1655825451543826,8.623301806175304,0.2828402858062775,0.28611305474689536,0.27956751686565967,0.024711968287815442,0.024777912174532728,0.024646024401098157,2.988478731512618,3.0249265114387933,2.9520309515864422
3116.0,2.2203,8.869,0.29096923873018055,0.16430064273823425,8.57202570952937,0.2829591878005687,0.28623282348985996,0.2796855521112775,0.024352994559512276,0.02441895919549218,0.024287029923532374,2.974119782380491,3.0105706757172537,2.9376688890437284
3120.0,2.2206,8.8113,0.2908446951695051,0.1630212609536074,8.520850438144295,0.28308016537049424,0.28635466832757295,0.27980566241341553,0.024053200947606216,0.02411918631676488,0.023987215578447553,2.9621280379042485,2.998582047075212,2.925674028733285
3124.0,2.2205,8.7906,0.29070790363870924,0.1617413417229911,8.469653668919644,0.28320322056984126,0.2864785913080573,0.2799278498316252,0.023807885130647966,0.02387389121680106,0.02374187904449487,2.9523154052259186,2.988772532634842,2.9158582778169952
3128.0,2.2219,8.8028,0.29054975694923985,0.16045627160598414,8.418250864239365,0.28332872509625273,0.28660496412320746,0.280052486069298,0.023612615943798,0.02367864273066122,0.023546589156934784,2.94450463775192,2.98096488578275,2.90804438972109
3132.0,2.2266,8.8101,0.2903606245179997,0.15915974228660457,8.366389691464182,0.28345725204607825,0.28673435986364004,0.28018014422851645,0.023463287227765604,0.02352933469895512,0.02339723975657609,2.9385314891106242,2.9749948601275364,2.902068118093712
3136.0,2.2358,8.7784,0.2901317353723494,0.15784379510316454,8.313751804126582,0.2835894485046804,0.2868674256090003,0.28031147140036045,0.023356137851667506,0.02342220599070049,0.023290069712634524,2.9342455140667,2.97071201041414,2.89777901771926
3140.0,2.2502,8.7539,0.289856083972704,0.1564989773038513,8.259959092154052,0.28372594580013394,0.2870047926816617,0.2804470989186062,0.02328774946589657,0.023353838256191667,0.023221660675601476,2.9315099786358627,2.967979602638588,2.8950403546331374
3144.0,2.2701,8.6908,0.289529233473352,0.15511461543760935,8.204584617504374,0.2838673019533175,0.2871470190968172,0.28058758480981777,0.023255030998612983,0.023321140423490826,0.02318892157373514,2.930201239944519,2.9666739939076443,2.893728485981394
3148.0,2.2948,8.6978,0.2891500311328567,0.15367923301687475,8.14716932067499,0.28401397036816056,0.28729455825272693,0.2807333824835942,0.02325519643792945,0.023321326480613167,0.02318906639524573,2.930207857517178,2.966683743726214,2.8937319713081417
3152.0,2.3231,8.6868,0.28872060589696924,0.15218103371089742,8.087241348435896,0.284166289187273,0.2874477482863472,0.28088483008819876,0.023285740338732284,0.023351890982348,0.023219589695116567,2.9314296135492914,2.967908634270192,2.894950592828391
3156.0,2.3533,8.6099,0.2882464513815483,0.15060847324039733,8.024338929615894,0.2843244864241886,0.2876068172055748,0.28104215564280244,0.023344413850762927,0.023410585078340287,0.023278242623185567,2.933776554030517,2.9702587115097203,2.8972943965513136
3160.0,2.3832,8.5663,0.28773594112597417,0.14895082792016529,7.958033116806611,0.28448869669316956,0.2877718996190508,0.2812054937672883,0.023429202863397332,0.02349539465787002,0.023363011068924643,2.9371681145358934,2.973653411000368,2.900682818071419
3164.0,2.4109,8.5345,0.2871996332640256,0.14719869953217596,7.887947981287038,0.2846589859894764,0.28794306151643145,0.2813749104625214,0.023538309033602614,0.023604521377808878,0.02347209668939635,2.9415323613441045,2.9780207990013925,2.9050439236868164
3168.0,2.4342,8.4549,0.286649586976652,0.1453444408970202,7.8137776358808075,0.28483538151795973,0.28812033009697907,0.2815504329389404,0.023670133925480022,0.023736366802163202,0.02360390104879684,2.9468053570192008,2.983296938057463,2.9103137759809385
3172.0,2.4518,8.3938,0.2860984323406063,0.1433824224940779,7.7352968997631155,0.28501790405114863,0.2883037261276515,0.2817320819746458,0.02382326616713852,0.023889519558947594,0.023757012775329447,2.952930646685541,2.989425373273602,2.91643592009748
3176.0,2.4629,8.3178,0.2855582532355867,0.1413090472800858,7.652361891203432,0.2852066007479141,0.2884932967617647,0.2819199047340635,0.023996471360888016,0.024062745250378118,0.023930197471397914,2.9598588544355207,2.9963567287229154,2.923360980148126
3180.0,2.4676,8.2123,0.28504008454781665,0.13912263461790292,7.564905384716116,0.2854015767978624,0.288689147183387,0.28211400641233775,0.024188684417500418,0.024254978787133407,0.02412239004786743,2.9675473767000167,3.0040484008170347,2.9310463525829986
3184.0,2.4673,8.1268,0.28455300298213565,0.13682300928241936,7.472920371296775,0.2856030246793981,0.28889146986540165,0.2823145794933945,0.024399003988708555,0.024465318820853545,0.024332689156563565,2.9759601595483423,3.012464335606076,2.9394559834906087
3188.0,2.4638,8.0752,0.28410392758775727,0.13441099648142882,7.376439859257153,0.2858112502249227,0.28910057063470584,0.28252192981513957,0.024626688718508108,0.024693023995442025,0.02456035344157419,2.985067548740324,3.0215748788307133,2.948560218649935
3192.0,2.4601,7.9922,0.28369757278461455,0.13188783989401442,7.275513595760577,0.2860266950632958,0.2893168911146717,0.28273649901191994,0.024871155105337148,0.024937510809245295,0.024804799401429,2.994846204213486,3.0313566904093663,2.9583357180176058
3196.0,2.4596,7.8833,0.2833364881043136,0.12925455309669068,7.170182123867627,0.2862499553443574,0.2895410274496689,0.28295888323904583,0.02513197685185473,0.025198352964831337,0.025065600738878122,3.0052790740741893,3.041792718429339,2.9687654297190393
3200.0,2.4659,7.8116,0.2830214841412333,0.1265113422943727,7.0604536917749074,0.28648179693171416,0.28977374549785107,0.28318984836557726,0.025408885669262905,0.025475282173311704,0.025342489165214106,3.016355426770516,3.0528722313197045,2.979838622221328
3204.0,2.4823,7.6831,0.2827523916618537,0.12365720045719604,6.9462880182878415,0.2867231674703293,0.2900159928987454,0.28343034204191314,0.02570177359471528,0.025768190471750066,0.025635356717680496,3.0280709437886113,3.064590910547645,2.9915509770295774
3208.0,2.5118,7.5775,0.28252871055891066,0.12068951563684323,6.827580625473729,0.2869752058910198,0.2902689085777503,0.28368150320428936,0.026010696971697944,0.026077134203543153,0.025944259739852735,3.0404278788679178,3.076951009833691,3.0039047479021446
3212.0,2.5562,7.492,0.2823523354253672,0.11760383816323415,6.704153526529366,0.28723925000441297,0.2905338303400917,0.2839446696687342,0.026335882334799023,0.02640233990319031,0.026269424766407735,3.053435293391961,3.089961590542502,3.0169089962414195
3216.0,2.6163,7.3806,0.2822110495501229,0.1143941946806895,6.57576778722758,0.2875168428642391,0.2908123012341163,0.28422138449436196,0.026677734534191002,0.026744212420775824,0.02661125664760618,3.06710938136764,3.1036388466621627,3.0305799160731173
3220.0,2.6915,7.3159,0.28210499820761625,0.11104938180395403,6.441975272158161,0.28780973854656433,0.2911060753305237,0.284513401762605,0.027036847535136695,0.02710334572147489,0.026970349348798498,3.0814739014054675,3.118006536784418,3.044941266026517
3224.0,2.78,7.2335,0.2820337389808149,0.10755464522867804,6.3021858091471215,0.2881199078990931,0.29141712347166987,0.2848226923265163,0.02741401843914656,0.027480536906710946,0.027347499971582177,3.0965607375658624,3.1330965449509702,3.0600249301807545
3228.0,2.8787,7.1356,0.2819976399993271,0.10388965126460913,6.155586050584365,0.2884495446613302,0.29174763939172854,0.2851514499309319,0.027810265402947933,0.027876804133124884,0.02774372667277098,3.1124106161179173,3.1489495974122454,3.075871634823589
3232.0,2.9837,7.0379,0.28199807013281913,0.10002479781497,6.0009919125988,0.2888010721356563,0.2921000463877671,0.2855020978835455,0.02822685028809823,0.02829340926218829,0.02816029131400817,3.1290740115239295,3.165616168611923,3.092531854435936
3236.0,3.0909,6.9351,0.2820370943104357,0.0959114458313253,5.836457833253012,0.28917715028789853,0.2924770044203172,0.28587729615547985,0.028665307069467495,0.028731886268685974,0.028598727870249016,3.1466122827786998,3.183157617526238,3.1100669480311613
3240.0,3.1959,6.7849,0.2821173558019695,0.0914476249311849,5.657904997247396,0.289580682751837,0.29288141711788146,0.28627994838579257,0.029127477280254332,0.0291940766857319,0.029060877874776764,3.1650990912101733,3.2016476054646197,3.128550576955727
3244.0,3.2949,6.7236,0.2822417216876492,0.08654287485076138,5.461714994030455,0.29001482267273104,0.29331643762045945,0.28671320772500264,0.029615554095319324,0.029682173688102633,0.029548934502536015,3.184622163812773,3.2211738594030264,3.14807046822252
3248.0,3.3852,6.6204,0.282413126315358,0.0822847707865374,5.291390831461496,0.2904829756057008,0.2937854714779297,0.2871804797334719,0.030132137081824155,0.030198776842876432,0.030065497320771878,3.2052854832729665,3.2418403620095124,3.1687306045364205
3252.0,3.465,6.509,0.2826321266041368,0.07841893185396472,5.1367572741585885,0.2909887967278351,0.2942921738621576,0.2876854195935126,0.030680300216175196,0.030746960126376875,0.03061364030597352,3.2272120086470077,3.26377007232197,3.1906539449720457
3256.0,3.5343,6.3763,0.2828999797835783,0.07488980068670169,4.995592027468067,0.2915361783584387,0.2948404370872423,0.2882319196296351,0.031263676535366054,0.031330356575515375,0.03119699649521673,3.2505470614146423,3.287108311801835,3.2139858110274497
3260.0,3.5946,6.2908,0.28321788519820273,0.07167020920610961,4.866808368244385,0.2921292221333913,0.29543436278387636,0.2888240814829063,0.03188656383944396,0.03195326399025761,0.03181986368863031,3.2754625535777584,3.312026992432738,3.2388981147227787
3264.0,3.6487,6.1736,0.2835868141422433,0.06874207306961803,4.7496829227847215,0.29277218807808475,0.2960782109722826,0.2894661651838869,0.03255405730529855,0.03262077754741226,0.03248733706318484,3.302162292211942,3.3387299212720603,3.2655946631518233
3268.0,3.7004,6.0439,0.28400716599835346,0.06609063233905015,4.643625293562006,0.29346941023755563,0.2967763156923469,0.29016250478276434,0.03327221687523597,0.03333895718920516,0.033205476561266774,3.3308886750094384,3.3674594959938946,3.2943178540249822
3272.0,3.7544,5.9417,0.28447879443094565,0.0637025085215977,4.548100340863908,0.29422516551882594,0.29753295384595896,0.2909173771916929,0.03404828008021182,0.03411504044651223,0.033981519713911404,3.3619312032084725,3.398505217818366,3.325357188598579
3276.0,3.8153,5.8715,0.28500103680551875,0.06156505217744897,4.462602087097959,0.29504347925485497,0.2983521507609642,0.2917348077487457,0.034890934870034196,0.034957715269062516,0.034824154471005876,3.395637394801368,3.4322146047197526,3.359060184882983
3280.0,3.8872,5.7537,0.28557250590648514,0.05966613706675544,4.386645482670218,0.29592784839140646,0.299237403378031,0.2926182934047819,0.035810672479217376,0.03587747289129186,0.03574387206714289,3.432426899168695,3.469007306060632,3.395846492276758
3284.0,3.9735,5.6518,0.28619094056554617,0.057994241551238515,4.3197696620495405,0.29688086253182244,0.30019130129542443,0.29357042376822046,0.036820247878683106,0.03688706828404424,0.03675342747332197,3.472809915147324,3.509393520659935,3.436226309634713
3288.0,4.0759,5.6078,0.28685335818393565,0.05653869976551988,4.261547990620795,0.2979037069673868,0.30121502979937015,0.2945923841354035,0.03793528547197048,0.03800212585078161,0.037868445093159356,3.5174114188788193,3.553998224641342,3.4808246131162965
3292.0,4.1946,5.498,0.2875557806178483,0.05528983281568002,4.211593312627201,0.29899554475107126,0.3023077519378001,0.29568333756434245,0.03917508061563893,0.03924194094798689,0.039108220283290966,3.567003224625557,3.6035932322493975,3.5304132170017164
3296.0,4.3276,5.4418,0.2882933313207038,0.05423907024110003,4.169562809644001,0.3001528038053822,0.30346589562819976,0.2968397119825646,0.04056366244070304,0.04063054270659883,0.04049678217480725,3.6225464976281216,3.659139708706911,3.585953286549332
3300.0,4.4715,5.0274,0.2890602137607577,0.05337893344716933,4.135157337886773,0.30136844938652574,0.30468242612177304,0.29805447265127843,0.042131196653492534,0.04219809683287194,0.042064296474113125,3.6852478661397012,3.7218442822493483,3.648651450030054
3304.0,4.6212,5.017,0.28984988598902556,0.05270290051349946,4.1081160205399785,0.3026314113182665,0.3059462732373011,0.29931654939923186,0.043915808204200504,0.04398272827692477,0.04384888813147624,3.75663232816802,3.793231950866767,3.720032705469273
3308.0,4.7706,4.9633,0.29065511894255985,0.052205152551926065,4.088206102077042,0.3039264600534512,0.307242207422666,0.3006107126842364,0.045965868557675725,0.04603280850353217,0.04589892861181928,3.838634742307029,3.8752375731355073,3.802031911478551
3312.0,4.9128,4.9917,0.29146838383679524,0.05188025136921902,4.07521005476876,0.3052349575368142,0.30855159061765636,0.301918324455972,0.048342669309719526,0.04840962910842225,0.0482757095110168,3.9337067723887813,3.970312812870066,3.8971007319074964
3316.0,5.0413,4.9834,0.2922821831281061,0.05172282337307174,4.06891293492287,0.30653695364913636,0.3098544726981262,0.3032194346001465,0.051123096422278864,0.05119007605346937,0.05105611679108836,4.044923856891154,4.081533108530821,4.0083146052514875
3320.0,5.15,4.949,0.29308957649986406,0.05172731607520491,4.069092643008196,0.3078148557705216,0.3111332610392716,0.3044964505017716,0.054401275450021255,0.054468274893269115,0.054334276006773395,4.17605101800085,4.212663482287028,4.139438553714672
3324.0,5.2342,4.9758,0.29388444151770704,0.05188788329332464,4.075515331732985,0.3090580865770559,0.3123773783122896,0.3057387948418222,0.05828701993277698,0.05835403916758051,0.05822000069797346,4.331480797311079,4.368096475714513,4.294865118907646
3328.0,5.2905,4.9413,0.2946619823063497,0.05219840680830025,4.08793627233201,0.3102666629985592,0.31358684144213034,0.3069464845549881,0.06289735979160158,0.06296439879738847,0.06283032078581469,4.515894391664063,4.5525132856381605,4.479275497689966
3332.0,5.3176,4.9487,0.2954190233835744,0.052652683206326614,4.1061073282530645,0.3114501986350564,0.314771264023968,0.3081291332461448,0.06833638278190861,0.06840344153803664,0.06826932402578058,4.7334553112763444,4.77007742225724,4.6968332002954485
3336.0,5.316,4.9749,0.2961539627931072,0.05324470759101753,4.1297883036407015,0.3126195512548987,0.3159415038213221,0.30929759868847534,0.07466067256122255,0.07472775104698022,0.07459359407546488,4.986426902448902,5.0230522318555115,4.949801573042293
3340.0,5.2881,4.9529,0.29686691290793477,0.05396903525947011,4.158761410378805,0.31377334709008076,0.31709618706137477,0.31045050711878674,0.08183629615434254,0.08190339434894973,0.08176919795973535,5.273451846173701,5.310080395407778,5.236823296939625
3344.0,5.2373,4.992,0.29755944572511067,0.054821193816307914,4.192847752652316,0.3148886333927597,0.31821236099149,0.3115649057940294,0.08970766640137895,0.08977478428398765,0.08964054851877025,5.588306656055158,5.624938426501349,5.551674885608967
3348.0,5.1686,4.9609,0.29823402446462977,0.05579803207181372,4.231921282872548,0.31592521443613875,0.31924982988009687,0.3126005989921806,0.0980057911937662,0.0980729287434611,0.09793865364407131,5.920231647750648,5.956866640776554,5.883596654724742
3352.0,5.0871,4.9786,0.29889364998325724,0.05689800369914348,4.275920147965739,0.31684190548493785,0.3201674089871606,0.3135164019827151,0.1064058200080592,0.10647297720385844,0.10633866281225997,6.256232800322368,6.292871017278599,6.2195945833661375
3356.0,4.9978,5.0149,0.29954093912193025,0.0581211982087069,4.324847928348276,0.31761135535138507,0.3209377471201737,0.31428496358259644,0.1146078817136651,0.11467505853452088,0.1145407048928093,6.584315268546604,6.620956710766835,6.547673826326372
3360.0,4.9055,5.1046,0.30017768376815845,0.05946917242598465,4.378766897039386,0.31822313545822306,0.32155041569716264,0.3148958552192835,0.12239745063247272,0.12246464705727204,0.12233025420767339,6.895898025298909,6.9325426940999435,6.859253356497874
3364.0,4.8137,5.1943,0.3008039024898986,0.06094430784533862,4.437772313813545,0.3186774718136323,0.32200564072161114,0.3153493029056535,0.129661427639605,0.12972864364717032,0.12959421163203969,7.1864571055842,7.2231050022660215,7.149809208902378
3368.0,4.7249,5.2343,0.30141756757513205,0.06254893505823979,4.501957402329591,0.31897817367652265,0.3223072314477515,0.3156491159052938,0.1363685883072304,0.13643582387632025,0.13630135273814054,7.454743532289216,7.49139465813505,7.418092406443382
3372.0,4.64,5.2847,0.3020141513788753,0.0642840740767526,4.571362963070104,0.3191296274354598,0.32245957425949145,0.31579968061142816,0.14253721257154267,0.14260446768085244,0.1424699574622329,7.701488502861707,7.738142859138079,7.664834146585336
3376.0,4.559,5.4107,0.3025867234949308,0.0661481946052411,4.645927784209644,0.3191372759736108,0.3224681120353595,0.3158064399118621,0.14820695623758678,0.14827423086574934,0.14813968160942423,7.928278249503471,7.964935837460262,7.89162066154668
3380.0,4.4807,5.4794,0.3031260741328608,0.06813602507766692,4.725441003106677,0.3190090650227968,0.32234079050255765,0.31567733954303595,0.1534209657009053,0.15348825982649167,0.15335367157531893,8.136838628036212,8.173499448906721,8.100177807165704
3384.0,4.403,5.595,0.30362157843676524,0.07023809700788348,4.809523880315339,0.31875615965992016,0.3220887747333886,0.3154235445864517,0.15821721239163528,0.15828452599315534,0.1581498987901152,8.32868849566541,8.36535255066641,8.292024440664411
3388.0,4.3237,5.6707,0.30406204936502557,0.07244083659713443,4.897633463885377,0.3183925559007243,0.3217260607390156,0.315059051062433,0.16262582402601333,0.16269315708191656,0.1625584909701101,8.505032961040534,8.541700251372333,8.468365670708735
3392.0,4.2408,5.7977,0.3044366827529549,0.07472723102081724,4.98908924083269,0.31793395790800694,0.3212683526776758,0.3145995631383381,0.16666951771659216,0.1667368702052682,0.16660216522791613,8.666780708663687,8.703451235510187,8.630110181817187
3396.0,4.1526,5.9344,0.30473649300040534,0.07707836337753234,5.083134535101293,0.31739644460294714,0.32073172946600725,0.314061159739887,0.1703652448613878,0.17043261676116722,0.17029787296160837,8.814609794455512,8.851283558984264,8.77793602992676
3400.0,4.0582,6.0513,0.30495516917347254,0.0794748717581994,5.178994870327976,0.3167953095763873,0.32013148469033087,0.3134591344624437,0.1737260348734084,0.17379342616256344,0.17365864358425337,8.949041394936337,8.985718398298605,8.91236439157407
3404.0,3.9579,6.1221,0.3050899955620961,0.08189864848889353,5.275945939555741,0.31614425852347194,0.3194813240412893,0.31280719300565457,0.17676259475556408,0.17683000541230917,0.17669518409881899,9.070503790222563,9.107184033553384,9.033823546891742
3408.0,3.8527,6.3177,0.3051422286170259,0.08433425234316066,5.373370093726427,0.31545499401828414,0.3187929500884833,0.312117037948085,0.17948453464748784,0.17955196464998047,0.17941710464499522,9.179381385899514,9.216064870317753,9.142697901481275
3412.0,3.745,6.3751,0.30511748323089954,0.08677049603806647,5.470819841522658,0.31473713009196236,0.31807597685858874,0.311398283325336,0.18190123706276598,0.1819686863891073,0.18183378773642467,9.27604948251064,9.312736209119054,9.239362755902226
3416.0,3.6375,6.4981,0.30502527587237177,0.08920157510066792,5.568063004026717,0.3139983454494872,0.3173380830521432,0.31065860784683114,0.1840224421607642,0.18408991078899967,0.1839549735325287,9.360897686430567,9.397587656315862,9.324207716545272
3420.0,3.5335,6.607,0.304878706105843,0.09162871027831994,5.665148411132797,0.3132446833731574,0.31658531194702216,0.30990405479929267,0.18585862921880422,0.1859261171269244,0.18579114131068405,9.43434516875217,9.47103838298506,9.39765195451928
3424.0,3.4364,6.6894,0.3046935756937558,0.09406223176676126,5.76248927067045,0.3124809211603207,0.31582244083616956,0.3091394014844719,0.1874212617525052,0.18748876891844637,0.18735375458656403,9.496850470100208,9.533546929735483,9.460154010464933
3428.0,3.3494,6.7617,0.30448732005083423,0.09652584270187728,5.861033708075091,0.31171095126310744,0.3150533621673318,0.30836854035888306,0.18872294432370182,0.18879047072534672,0.18865541792205692,9.548917772948073,9.58561747902465,9.512218066871496
3432.0,3.2747,6.795,0.3042777834743029,0.09907090250244936,5.962836100097975,0.3109381343772437,0.31428143663187075,0.3075948321226167,0.1897775197867141,0.18984506540189253,0.18970997417153565,9.591100791468563,9.62780374500955,9.554397837927576
3436.0,3.214,6.8643,0.3040819530905679,0.10167313990908536,6.066925596363414,0.3101655993703744,0.3135097930930866,0.30682140564766225,0.19060011963014042,0.1906676844366301,0.19053255482365075,9.624004785205617,9.660710987218371,9.587298583192863
3440.0,3.1679,6.9067,0.30391485132977814,0.10416427188027519,6.166570875211008,0.30939647595523395,0.31274156125938896,0.30605139065107895,0.19120716837260776,0.19127475234813482,0.1911395843970807,9.64828673490431,9.684996186380504,9.611577283428117
3444.0,3.1361,6.9326,0.3037888007734439,0.10659888711749328,6.263955484699731,0.3086340540964607,0.31198003109111105,0.3052880771018104,0.19161633595522792,0.19168393907746772,0.19154873283298812,9.664653438209116,9.70136614012479,9.627940736293443
3448.0,3.1172,7.0034,0.3037120468869089,0.1090029420297242,6.360117681188968,0.3078818701914855,0.31122873898139825,0.30453500140157275,0.19184642955605957,0.19191405180263738,0.19177880730948177,9.673857182242383,9.710573135558015,9.637141228926751
3452.0,3.1093,7.0425,0.3036881397040227,0.11139412823570805,6.455765129428322,0.30714372482192914,0.31049148550760564,0.30379596413625265,0.1919172177295267,0.19198485907801835,0.19184957638103503,9.676688709181068,9.713407914841627,9.63996950352051
3456.0,3.1101,7.0318,0.30371589621506656,0.11378444084790214,6.551377633916085,0.3064236407578725,0.3097722934355682,0.30307498808017674,0.1918491844530577,0.1919168448809903,0.1917815240251251,9.673967378122308,9.710689837057318,9.637244919187298
3460.0,3.1173,7.0904,0.3037893437500534,0.11618004573074305,6.647201829229722,0.3057257730249758,0.30907531778672,0.3023762282632316,0.19166321747009687,0.19173089695494952,0.19159553798524423,9.666528698803875,9.703254411927476,9.629802985680273
3464.0,3.1287,7.1063,0.30389869949663256,0.11858136162005672,6.743254464802269,0.3050542850973862,0.30840472203100167,0.3017038481637707,0.19138024295537662,0.19144794147458102,0.1913125444361722,9.655209718215065,9.691938686426075,9.618480750004055
3468.0,3.1428,7.1807,0.30403113325830167,0.1209830788033706,6.839323152134824,0.30441320644434483,0.3077645356334676,0.30106187725522204,0.19102082560692674,0.19108854313786797,0.1909531080759855,9.64083302427707,9.677565248459041,9.604100800095098
3472.0,3.1585,7.1972,0.3041722297410415,0.12337520371130126,6.9350081484520505,0.30380628656023034,0.30715850808432965,0.30045406503613103,0.19060475850924272,0.19067249502925987,0.19053702198922556,9.624190340369708,9.660925821390995,9.587454859348421
3476.0,3.1756,7.2149,0.3043073919113619,0.12574462581962323,7.029785032784929,0.3032368592133649,0.3065899731477626,0.2998837452789672,0.19015066955877388,0.19021842504516082,0.19008291407238695,9.606026782350956,9.642765521064772,9.569288043637139
3480.0,3.1945,7.3001,0.3044230910376718,0.12807691398554102,7.123076559421641,0.30270772811541186,0.3060617345313025,0.29935372169952124,0.1896756704453837,0.18974344487538963,0.18960789601537775,9.587026817815348,9.623768815059828,9.550284820570868
3484.0,3.2161,7.3086,0.30450835315021507,0.13035833565512606,7.214333426205043,0.30222108187350233,0.3055759808379726,0.29886618290903205,0.189195070274462,0.1892628636252923,0.1891272769236317,9.567802810978481,9.604548067576744,9.531057554380219
3488.0,3.2416,7.3846,0.3045552454929892,0.13257686077938058,7.303074431175223,0.30177844238517343,0.3051342339612222,0.29842265080912467,0.1887221695644653,0.18878998181328208,0.18865435731564853,9.548886782578613,9.58563529933882,9.512138265818406
3492.0,3.272,7.3867,0.30455961061289094,0.13472297953189535,7.388919181275814,0.30138064723644176,0.3047373314829997,0.2980239629898838,0.18826814260870722,0.18833597373263009,0.18820031148478436,9.530725704348288,9.567477482063708,9.493973926632869
3496.0,3.3085,7.4722,0.30452100727043796,0.13678971621674935,7.471588648669973,0.30102786356478584,0.304385440536735,0.2976702865928367,0.1878420082326724,0.18790985820877915,0.18777415825656568,9.513680329306897,9.550435368755965,9.47692528985783
3500.0,3.3514,7.4697,0.3044424707597595,0.1387723393835375,7.5508935753415,0.30071962852361755,0.3040780982718114,0.2973611587754237,0.18745068189128972,0.1875185506966169,0.18738281308596252,9.498027275651589,9.53478557759797,9.461268973705208
3504.0,3.4004,7.5308,0.3043266276643407,0.14066821261334184,7.6267285045336735,0.30045491005350927,0.3038142726247922,0.29709554748222633,0.18709909662728513,0.18716698423882897,0.1870312090157413,9.483963865091406,9.520725430284056,9.447202299898755
3508.0,3.4547,7.565,0.3041747188206063,0.142475821535265,7.6990328614106005,0.30023218110646704,0.3035924365436942,0.29687192566923987,0.18679037705953494,0.18685828345425176,0.18672247066481812,9.471615082381398,9.508379911554625,9.43485025320817
3512.0,3.5127,7.622,0.3039961309148269,0.14419384044760952,7.767753617904381,0.300049500652915,0.3034106489949719,0.29668835231085816,0.1865260493139945,0.18659397446880155,0.18645812415918744,9.46104197255978,9.497810066433306,9.424273878686254
3516.0,3.5721,7.7069,0.3037984833204369,0.14582243232283768,7.832897292913507,0.2999045955335455,0.3032666368153677,0.29654255425172327,0.18630627036987932,0.18637421426165543,0.1862383264781032,9.452250814795173,9.489022174074197,9.415479455516149
3520.0,3.6306,7.7115,0.30358743294235635,0.14736249120721923,7.894499648288769,0.29979493828710224,0.30315787253969523,0.29643200403450926,0.18613006220559888,0.18619802481118516,0.1860620996000126,9.445202488223956,9.481977113599212,9.408427862848699
3524.0,3.6854,7.8024,0.3033662632777217,0.14881508450962483,7.952603380384993,0.29971781729365415,0.30308164454411285,0.29635399004319546,0.1859955388646006,0.18606352016080108,0.18592755756840013,9.439821554584025,9.476599446731852,9.403043662436199
3528.0,3.7344,7.8613,0.30313544495423256,0.1501808521354725,8.0072340854189,0.2996703967621421,0.3030351170336706,0.29630567649061357,0.18590011762847494,0.18596811759205725,0.18583211766489263,9.436004705138998,9.472785864721391,9.399223545556605
3532.0,3.7758,7.868,0.3028925970074253,0.15145952295279533,8.058380918111812,0.2996497651500064,0.30301537846193766,0.29628415183807516,0.1858407084886888,0.18590872709638487,0.18577268988099274,9.433628339547553,9.470412767212231,9.396843911882875
3536.0,3.8083,7.9336,0.302632796149714,0.15264962300448037,8.105984920179214,0.2996529714679067,0.30301947783572203,0.2962864651000914,0.18581387877797478,0.18588191600648152,0.18574584154946805,9.432555151118992,9.469342847499462,9.395767454738522
3540.0,3.8317,7.9678,0.30234922922199226,0.15374844278092273,8.149937711236909,0.2996770495708551,0.303044449006204,0.29630965013550625,0.1858159920066723,0.18588404783265225,0.18574793618069232,9.432639680266892,9.469430645982506,9.395848714551278
3544.0,3.8465,7.9971,0.3020339984577119,0.15475221377500795,8.190088551000319,0.29971903097577113,0.3030873234864906,0.29635073846505167,0.18584332159651398,0.185911395996596,0.18577524719643196,9.433732863860559,9.470527099516579,9.39693862820454
3548.0,3.8536,8.0008,0.30167906768217834,0.15565643175949184,8.226257270379673,0.2997759470019464,0.3031451325920809,0.2964067614118118,0.1858921413336883,0.18596023428446823,0.1858240483829084,9.435685653347532,9.47248315953519,9.398888147159873
3552.0,3.8548,8.0472,0.30127733449541605,0.15645623768745887,8.258249507498356,0.2998448211438688,0.30321489981368965,0.2964747424740479,0.1859587950361824,0.18602690651422368,0.18589068355814112,9.438351801447297,9.475152578743861,9.401551024150733
3556.0,3.8517,8.0923,0.3008234648805051,0.15714670592929156,8.285868237171663,0.29992265259896106,0.30329362434498597,0.29655168085293615,0.18603974822771452,0.186107878209549,0.18597161824588004,9.44158992910858,9.47839397807741,9.404785880139752
3560.0,3.8458,8.0987,0.30031467705555887,0.15772306360551994,8.308922544220797,0.3000063918308648,0.3033782566458774,0.2966345270158522,0.1861316246131762,0.18619977307530466,0.18606347615104774,9.445264984527048,9.48207230571766,9.408457663336437
3564.0,3.8381,8.1265,0.29975102028378253,0.15818080895424344,8.327232358169738,0.3000929089966797,0.3034656668697492,0.29672015112361017,0.1862312299289885,0.18629939684788135,0.18616306301009564,9.44924919715954,9.486059791107671,9.41243860321141
3568.0,3.8289,8.1436,0.2991357669561787,0.15851587483091467,8.340634993236588,0.3001789560491519,0.30355260696565245,0.29680530513265135,0.18633556534939874,0.18640375070149678,0.1862673799973007,9.453422613975949,9.490236481203615,9.416608746748283
3572.0,3.8178,8.1268,0.2984750553693478,0.15872479507219195,8.348991802887678,0.30026112338953936,0.3036356673311696,0.29688657944790914,0.18644183209982715,0.18651003586154205,0.18637362833811225,9.457673283993085,9.494490425008646,9.420856142977524
3576.0,3.803,8.1021,0.2977775722900882,0.1588049449850628,8.352197799402513,0.3003357921456784,0.3037112290904808,0.296960355200876,0.18654742827405246,0.18661565042176761,0.1864792061263373,9.461897130962099,9.49871754626032,9.425076715663877
3580.0,3.7824,8.1366,0.29705385922268823,0.15875481096836552,8.35019243873462,0.30039908354092015,0.30377541346330067,0.29702275361853964,0.186649938068118,0.18671817857818904,0.18658169755804696,9.46599752272472,9.502821212786833,9.429173832662608
3584.0,3.753,8.1537,0.29631564633072704,0.15857425639743755,8.342970255897502,0.3004468074676571,0.3038240303384044,0.29706958459690985,0.18674711271086372,0.1868153715596192,0.18667885386210825,9.46988450843455,9.506711473728313,9.433057543140787
3588.0,3.7116,8.1512,0.2955747862364068,0.15826469948337446,8.330587979334979,0.30047441335056135,0.3038525291368663,0.29709629756425643,0.18683684126250202,0.18690511842624413,0.18676856409875991,9.47347365050008,9.510303891479841,9.43664340952032
3592.0,3.6551,8.1476,0.29484243233031276,0.15782914748605523,8.31316589944221,0.30047694773572775,0.3038559564012026,0.2970979390702529,0.1869171081476223,0.18698540360262747,0.18684881269261713,9.476684325904891,9.513517843011654,9.439850808798129
3596.0,3.581,8.0996,0.2941282221045894,0.1572720603478931,8.290882413915725,0.3004490247943662,0.3038289262990643,0.2970691232896681,0.18698593279311393,0.18705424651563346,0.1869176190705944,9.479437311724556,9.516274105386035,9.442600518063077
3600.0,3.4878,8.0978,0.29343959273697867,0.15659903463196684,8.263961385278673,0.30038481802844413,0.3037656123288788,0.2970040237280095,0.18704128512067833,0.1871096170869391,0.18697295315441756,9.481651404827133,9.51849147545782,9.444811334196446
3604.0,3.3749,8.0951,0.2927814726831345,0.155816360979881,8.23265443919524,0.3002780837139172,0.3036597707630812,0.29689639666475315,0.18708096907348581,0.18714931925969083,0.1870126188872808,9.483238762939433,9.520082110940658,9.446395414938207
3608.0,3.2434,8.0826,0.29215599169932405,0.15493049871296544,8.197219948518617,0.30012222859028104,0.303504808337666,0.29673964884289605,0.18710246518777007,0.18717083357009923,0.18703409680544092,9.484098607510802,9.520945233270792,9.447251981750812
3612.0,3.0957,8.0267,0.29156279998625334,0.15394756566659804,8.157902626663923,0.29991043525813654,0.3032939076497519,0.2965269628665212,0.18710272304872047,0.18717110960333108,0.18703433649410986,9.484108921948819,9.520958825842763,9.447259018054874
3616.0,2.9353,7.9971,0.2909993849264371,0.15287289306142313,8.114915722456924,0.29963585755723987,0.30302022253563216,0.2962514925788476,0.18707789618407217,0.1871463008870997,0.18700949148104465,9.483115847362887,9.519969029752998,9.446262664972776
3620.0,2.7669,7.9776,0.2904616181494603,0.15171067650648962,8.068427060259584,0.29929189342763546,0.30267715093190756,0.29590663592336336,0.1870230166927203,0.18709143952027893,0.1869545938651617,9.480920667708812,9.517777128944385,9.44406420647324
3624.0,2.5954,7.9199,0.28994464165488104,0.15046378638589955,8.018551455435983,0.29887253295033095,0.3022586829161611,0.2954863829845008,0.18693161587008794,0.1870000567982712,0.1868631749419047,9.477264634803518,9.514124375220993,9.440404894386043
3628.0,2.4259,7.8262,0.2894434901074249,0.14913370465451598,7.9653481861806394,0.2983727636104534,0.30175980597011437,0.2949857212507924,0.18679531102770522,0.18686377003258664,0.1867268520228238,9.47181244110821,9.508675461031237,9.434949421185182
3632.0,2.2629,7.7853,0.28895387137299283,0.1477206081247653,7.908824324990612,0.2977889942026689,0.3011769288850471,0.2944010595202907,0.18660339711987273,0.18667187417750652,0.18653492006223893,9.46413588479491,9.501002184534407,9.427269585055413
3636.0,2.11,7.7459,0.28847286421666646,0.14622360201538548,7.84894408061542,0.297119436941223,0.3005082638718374,0.29373061001060863,0.1863425019856306,0.1864109970720522,0.186274006899209,9.453700079425225,9.490569659279439,9.416830499571011
3640.0,1.9696,7.6614,0.2879992989047309,0.14464105520848666,7.785642208339467,0.2963643714357781,0.29975409053679924,0.29297465233475695,0.18599638044879507,0.1860648935400218,0.18592786735756836,9.439855217951802,9.476728078206373,9.402982357697232
3644.0,1.8424,7.5872,0.28753412693835256,0.14297104876790412,7.718841950716165,0.2955262138696674,0.2989168250599365,0.29213560267939825,0.18554592734519898,0.18561445841723062,0.18547739627316734,9.421837093807959,9.458713234735978,9.38496095287994
3648.0,1.7276,7.5091,0.2870806010311965,0.14121191564458452,7.648476625783381,0.2946093385628153,0.2980008417578631,0.29121783536776746,0.18496947510023826,0.18503802412905773,0.18490092607141878,9.39877900400953,9.435658425871603,9.361899582147457
3652.0,1.6232,7.4707,0.28664403014387224,0.13936277652893103,7.574511061157241,0.29361964930636,0.29701204441842566,0.2902272541942943,0.18424340460161137,0.18431197156318535,0.1841748376400374,9.369736184064454,9.406618887108763,9.332853481020145
3656.0,1.5262,7.3529,0.28623147746488975,0.13742405841367478,7.496962336546991,0.29256396552622643,0.29595725246427634,0.2891706785881765,0.18334304441184446,0.18341162928212396,0.18327445954156496,9.333721776473778,9.37060776093614,9.296835792011416
3660.0,1.433,7.305,0.28585140401814146,0.13539797716707988,7.415919086683195,0.291449353418569,0.29484353208831565,0.2880551747488223,0.18224377805305192,0.18231238080797288,0.18217517529813096,9.289751122122077,9.326640388226007,9.252861856018146
3664.0,1.3402,7.2512,0.28551296646929347,0.13328886200071394,7.331554480028558,0.2902825702933049,0.2936776405972257,0.2868874999893841,0.18092224174781676,0.1809908623633007,0.18085362113233283,9.23688966991267,9.27378221786944,9.199997121955901
3668.0,1.2452,7.1646,0.2852256479479941,0.1311034287243959,7.244137148975836,0.28906978394913707,0.29246574578649304,0.2856738221117811,0.17935748948528532,0.1794261279372399,0.17928885103333075,9.174299579411413,9.211195409420116,9.13740374940271
3672.0,1.1464,7.0996,0.2849983920259933,0.12885078299624664,7.1540313198498655,0.2878166763508665,0.29121352961772096,0.28441982308401204,0.1775320277540882,0.1776006840184078,0.17746337148976857,9.101281110163526,9.138180222411135,9.064381997915918
3676.0,1.044,6.9747,0.2848393031351258,0.1265423794054954,7.061695176219816,0.2865289570320041,0.2899267016212414,0.2831312124427668,0.1754326620929083,0.1755013361454748,0.1753639880403418,9.017306483716332,9.054208878377759,8.980404089054906
3680.0,0.94032,6.896,0.28475522573881723,0.12419177888326383,6.967671155330553,0.28521321986615183,0.28861185566749603,0.28181458406480764,0.17305112819095478,0.17311982000763787,0.1729824363742717,8.922045127638192,8.95895080487635,8.885139450400034
3684.0,0.8393,6.8447,0.28475310024339984,0.12181447938712665,6.8725791754850665,0.28387799854114315,0.2872775254411764,0.2804784716411099,0.1703844849870445,0.1704531945437025,0.1703157754303865,8.815379399481781,8.852288359447648,8.778470439515914
3688.0,0.74674,6.7742,0.2848244023644761,0.11942777776704327,6.777111110681731,0.2825348245971957,0.28593524247937707,0.2791344067150143,0.16743522678052808,0.1675039540530084,0.16736649950804774,8.697409071221124,8.734321314053798,8.66049682838845
3692.0,0.66972,6.6677,0.28496672554802893,0.11704744001137722,6.6818976004550885,0.28119907316375875,0.2846003819084424,0.2777977644190751,0.16421104507872325,0.16427979004286306,0.16414230011458344,8.56844180314893,8.605357328975694,8.531526277322167
3696.0,0.61596,6.5786,0.28517592646556544,0.11468858280298506,6.5875433121194025,0.279890397885038,0.28329259736949197,0.27648819840058403,0.16072416827380875,0.1607929309054355,0.160655405642182,8.42896673095235,8.465885539888728,8.392047922015973
3700.0,0.59314,6.5112,0.28544523551730605,0.11236502064081812,6.494600825632725,0.2786326086024455,0.28203569870086986,0.2752295185040211,0.1569902536448655,0.15705903391979753,0.15692147336993345,8.27961014579462,8.31653223794444,8.242688053644802
3704.0,0.60806,6.416,0.28576537163115306,0.11008788836200037,6.4035155344800145,0.2774529293405015,0.28085690992404694,0.274048948756956,0.15302690820686637,0.15309570610091353,0.15295811031281922,8.121076328274654,8.158001703730108,8.0841509528192
3708.0,0.66595,6.3272,0.2861249464095135,0.1078642837519067,6.3145713500762675,0.27638067674406597,0.27978554768085195,0.27297580580728,0.1488520520930529,0.148920867582017,0.14878323660408882,7.954082083722117,7.991010742563819,7.917153424880415
3712.0,0.76981,6.2817,0.28651076915413387,0.10569574328674142,6.227829731469656,0.27544549646398664,0.2788512576191199,0.2720397353088534,0.14448246681736623,0.1445512998770417,0.14441363375769076,7.779298672694649,7.8162306149916985,7.7423667303976
3716.0,0.92001,6.2298,0.2869083299980023,0.10357678925466582,6.143071570186633,0.2746753600283566,0.27808201126394905,0.2712687087927641,0.13993294076861268,0.14000179137478716,0.1398640901624382,7.597317630744508,7.634252856554546,7.560382404934469
3720.0,1.1141,6.1398,0.2873023507715924,0.10149355589147696,6.059742235659078,0.2740945412470968,0.27750208242228414,0.2706870000719095,0.13521640008180824,0.1352852682102631,0.13514753195335338,7.40865600327233,7.445594512641603,7.3717174939030565
3724.0,1.3467,6.1138,0.28767746011751727,0.09942242995753443,5.976897198301377,0.273721765316891,0.2771301962878505,0.2703133343459315,0.13034528575945484,0.13041417138596573,0.13027640013294395,7.213811430378193,7.250753223341609,7.176869637414778
3728.0,1.6102,6.0278,0.2880187414815864,0.09732784774331925,5.8931139097327705,0.27356868313316435,0.27697800375313314,0.27015936251319556,0.12533422085860021,0.12540312395893766,0.12526531775826277,7.013368834344009,7.050313910925196,6.976423757762822
3732.0,1.895,6.0043,0.2883125560794898,0.09515753602699178,5.806301441079672,0.2736388010097166,0.27704901112900976,0.27022859089042345,0.12020372574918924,0.12027264629911918,0.12013480519925929,6.808149029967569,6.84509739017894,6.771200669756198
3736.0,2.1904,5.9539,0.28854714346104016,0.09282395967625812,5.712958387050325,0.27392700684275484,0.27733810630878325,0.2705159073767264,0.11498440743093029,0.11505334540621462,0.11491546945564596,6.599376297237211,6.636327941080017,6.562424653394405
3740.0,2.4853,5.8953,0.28871313777833413,0.09031490278560579,5.6125961114242315,0.27441985547654674,0.27783184413383516,0.2710078668192583,0.10972071102647835,0.10978966640287546,0.10965175565008123,6.388828441059134,6.425783368523528,6.35187351359474
3744.0,2.7695,5.873,0.288803948699046,0.08795730117238162,5.518292046895265,0.2750967499645492,0.27850962765475423,0.27168387227434415,0.10447306932088862,0.10454204207415399,0.10440409656762326,6.178922772835545,6.215880983900638,6.141964561770452
3748.0,3.0337,5.7998,0.2888151331974096,0.08566053032179068,5.426421212871627,0.2759320175659831,0.27934578412791083,0.2725182510040554,0.09931727932797191,0.09938626943385857,0.09924828922208524,5.972691173118877,6.009652667752799,5.935729678484955
3752.0,3.2711,5.7607,0.28874543212941983,0.08339024350408965,5.335609740163585,0.27689761957054954,0.28031227484017357,0.2734829643009255,0.0943403526673715,0.09440936010163065,0.09427134523311234,5.773614106694859,5.8105788848548166,5.736649328534902
3756.0,3.477,5.7195,0.2885967089194478,0.0811242255158889,5.244969020635556,0.2779659497878624,0.28138149359834147,0.2745504059773833,0.08963299000503447,0.08970201474341598,0.08956396526665296,5.5853196002013785,5.622287661833713,5.548351538569044
3760.0,3.6495,5.6887,0.288373328590648,0.07884591568949419,5.153836627579768,0.2791120549558198,0.28252848713751566,0.27569562277412396,0.08528000108315946,0.08534904310141236,0.08521095906490656,5.411200043326378,5.448171388366626,5.37422869828613
3764.0,3.7893,5.6216,0.2880819458661138,0.07654294822748571,5.061717929099428,0.2803148000290995,0.28373212040959433,0.2768974796486046,0.08135091877397849,0.08141997804785157,0.0812818595001054,5.2540367509591395,5.29101137933209,5.217062122586189
3768.0,3.8992,5.5425,0.28773088560717525,0.07420674764825987,4.968269905930395,0.28155695048781654,0.28497515889193087,0.2781387420837022,0.0778931907164109,0.07796226722165321,0.0778241142111686,5.115727628656436,5.152705540276189,5.078749717036683
3772.0,3.9839,5.4775,0.2873294643589597,0.07183244143589737,4.873297657435895,0.28282458249612286,0.28624367874593276,0.27940548624631295,0.07492950224005798,0.07499859595241931,0.07486040852769665,4.9971800896023195,5.034161284372345,4.960198894832294
3776.0,4.049,5.4031,0.2868873545746758,0.06941876081610293,4.776750432644118,0.2841063765967143,0.2875263605115692,0.28068639268185935,0.07245938411522293,0.07252849501045437,0.07239027321999149,4.898375364608917,4.935359842422112,4.861390886795722
3780.0,4.1006,4.9487,0.28641386384786216,0.06696764721420606,4.678705888568242,0.2853931515144973,0.28881402291103736,0.2819722801179572,0.07046399478920848,0.07053312284306293,0.07039486673535403,4.818559791568339,4.855547552307084,4.781572030829595
3784.0,4.1442,4.9068,0.28591740110755975,0.0644836767075953,4.579347068303813,0.2866776591210319,0.2900994178132053,0.28325590042885845,0.06891236644981881,0.06898151163805147,0.06884322126158615,4.756494657992752,4.793485701528972,4.719503614456531
3788.0,4.1845,4.8305,0.2854048329676678,0.061973093043248675,4.478923721729947,0.28795444321417374,0.29137708901325415,0.2845317974150933,0.06776753114971815,0.06783669344808703,0.06769836885134926,4.710701245988726,4.7476955721839476,4.673706919793504
3792.0,4.2245,4.7378,0.2848810622146149,0.05944273984719707,4.377709593887882,0.2892195589826969,0.2926430916973007,0.28579602626809314,0.06699150047458022,0.06706067985884666,0.06692232109031378,4.679660018983209,4.716657627688617,4.642662410277801
3796.0,4.2655,4.6767,0.2843488607619875,0.05689908772343666,4.275963508937466,0.2904700801900993,0.2938944996262028,0.2870456607539958,0.06654869385376676,0.06661789029969592,0.0664794974078376,4.66194775415067,4.698948645207165,4.624946863094176
3800.0,4.307,4.5992,0.2838086612905272,0.05434728022253045,4.1738912089012175,0.2917034588787291,0.29512876483968586,0.28827815291777237,0.06640786833426511,0.06647708181762646,0.06633865485090376,4.656314733370604,4.693318906608857,4.619310560132352
3804.0,4.3468,4.4799,0.2832583102822681,0.05179052334882801,4.07162093395312,0.29291687122795074,0.2963430635145086,0.28949067894139285,0.0665428395890787,0.06661207008564651,0.06647360909251088,4.661713583563148,4.698721038803663,4.624706128322632
3808.0,4.3815,4.4228,0.2826871408110083,0.04922946572891014,3.9691786291564055,0.29410667769918786,0.29753375610950605,0.29067959928886966,0.06693234711542398,0.06700159460097785,0.06686309962987011,4.677293884616959,4.714304621670127,4.640283147563791
3812.0,4.4068,4.3359,0.28212672700565944,0.04666090494126411,3.8664361976505646,0.2952680779616018,0.2986960422912679,0.29184011363193574,0.0675593813537078,0.06762864580403306,0.06749011690338254,4.702375254148312,4.739389272814468,4.665361235482156
3816.0,4.4182,4.2519,0.28156446146063524,0.04408802918765929,3.763521167506372,0.296394985382335,0.29982383542438196,0.29296613534028804,0.0684102182597265,0.06847949965061477,0.06834093686883823,4.73640873038906,4.7734260304585385,4.699391430319582
3820.0,4.4115,4.1518,0.2809958352123766,0.04151062630331287,3.660425052132515,0.29748010202003367,0.3009098375649567,0.2940503664751106,0.0694733340332414,0.06954263234049103,0.06940403572599176,4.778933361329656,4.81595394258285,4.741912780076462
3824.0,4.3834,4.1015,0.28041826469654574,0.03892810098069781,3.5571240392279124,0.2985151490447365,0.30194576988051,0.2950845282089631,0.0707383148950029,0.07080763009441945,0.07066899969558635,4.829532595800116,4.8665564580075324,4.7925087335927
3828.0,4.3318,4.0081,0.27983104679087123,0.036341068797339116,3.4536427518935646,0.2994911973712209,0.302922703283315,0.29605969145912675,0.0721948370407309,0.07226416910812762,0.07212550497333418,4.887793481629236,4.9248206245515505,4.850766338706922
3832.0,4.2563,3.9037,0.2792355493708016,0.03375288476885514,3.3501153907542056,0.30039904451979743,0.30383143529119516,0.2969666537483997,0.07383176714074723,0.07390111605194549,0.07376241822954896,4.953270685629889,4.990301109018004,4.916240262241773
3836.0,4.1577,3.8277,0.2786353788067719,0.031171123090195638,3.2468449236078256,0.3012295919901439,0.3046628674013575,0.29779631657893024,0.07563641890779788,0.0757057846386277,0.07556705317696805,5.025456756311915,5.062490459907015,4.988423052716814
3840.0,4.0383,3.7041,0.2780363948069316,0.02860875067591402,3.1443500270365607,0.3019741893863183,0.30540834921540605,0.2985400295572306,0.07759399130648485,0.0776633738327853,0.0775246087801844,5.103759652259394,5.140796635793003,5.066722668725785
3844.0,3.9018,3.5839,0.2774465249899399,0.02608470794176186,3.0433883176704746,0.30262492460332624,0.3060599686259089,0.2991898805807436,0.07968720500645154,0.07975660430407121,0.07961780570883188,5.187488200258062,5.224528463452095,5.150447937064029
3848.0,3.7521,3.5113,0.2768753145043178,0.023623519529935175,2.944940781197407,0.3031748515490013,0.3066107795382786,0.29973892355972404,0.08189614332696973,0.08196555937176718,0.08182672728217229,5.275845733078789,5.312889275645611,5.238802190511967
3852.0,3.5937,3.3834,0.2763332624337081,0.02125380944972359,2.8501523779889437,0.30361815657339314,0.3070549683001604,0.3001813448466259,0.08419829149976847,0.0842677242676127,0.08412885873192424,5.367931659990739,5.40497848163322,5.330884838348258
3856.0,3.4307,3.2171,0.27583101551897704,0.019005800849772186,2.7602320339908877,0.30395027106057576,0.30738796629324017,0.30051257582791135,0.08656875440498173,0.0866382038717526,0.08649930493821086,5.462750176199269,5.499800276610838,5.4257000757877005
3860.0,3.2664,3.051,0.27537857603971655,0.016908281769130742,2.6763312707652296,0.3041679403082486,0.30760651881284556,0.3007293618036517,0.08898061985456947,0.08905008599615814,0.08891115371298079,5.559224794182779,5.596278173047479,5.522171415318078
3864.0,3.1032,2.9326,0.274984733220515,0.014985825669671063,2.5994330267868424,0.3042692584296425,0.3077087199698519,0.30082979688943307,0.09140542419782927,0.09147490699013866,0.09133594140551987,5.656216967913171,5.693273624905716,5.619160310920625
3868.0,2.9425,2.8188,0.27465671537664277,0.013256669367950696,2.5302667747180276,0.3042536766368097,0.3076940209739721,0.3008133322996473,0.09381367132592906,0.09388317074487426,0.09374417190698386,5.752546853037162,5.78960678782299,5.715486918251335
3872.0,2.7841,2.6836,0.2744000393245943,0.011731498770623766,2.4692599508249504,0.30412198914317073,0.3075632160363036,0.30068076225003787,0.09617535597318615,0.09624487199469485,0.09610583995167744,5.847014238927446,5.8840774511627725,5.80995102669212
3876.0,2.627,2.5624,0.27421846865161015,0.010413115064288478,2.4165246025715392,0.3038762980980808,0.3073184073038946,0.30043418889226703,0.09846044736028761,0.09852997996030054,0.09839091476027469,5.938417894411504,5.975484383743378,5.90135140507963
3880.0,2.4695,2.4544,0.27411412291476595,0.009297032515627787,2.3718813006251116,0.30351995706334906,0.30696294833626314,0.30007696579043497,0.10063929855742694,0.10070884771189827,0.10056974940295561,6.025571942297078,6.062641708363436,5.98850217623072
3884.0,2.3095,2.3696,0.27408757761664093,0.008372595715184894,2.3349038286073958,0.3030574917471184,0.30650136483927715,0.2996136186549596,0.10268295879219491,0.10275252447709268,0.10261339310729714,6.1073183516877965,6.144391394117516,6.070245309258077
3888.0,2.145,2.2805,0.2741380201282229,0.007624535882119685,2.3049814352847875,0.30249449690774366,0.3059392515690324,0.2990497422464549,0.10456337859553984,0.10463296078684639,0.10449379640423329,6.182535143821593,6.219611462234548,6.145458825408639
3892.0,1.9746,2.1913,0.2742634613834895,0.007034715734820285,2.2813886293928114,0.3018375093194008,0.30528314529746153,0.29839187334134004,0.10625350988816841,0.10632310856188078,0.10618391121445604,6.250140395526737,6.287219989533849,6.2130608015196245
3896.0,1.7978,2.1672,0.2744610191607146,0.0065838205750834294,2.2633528230033373,0.30109385833711905,0.3045403753773663,0.2976473412968718,0.10772731424452707,0.10779692937665736,0.10765769911239678,6.3090925697810825,6.3461754389843765,6.272009700577788
3900.0,1.6156,2.181,0.27472703557310024,0.006252658405849196,2.250106336233968,0.30027149799450203,0.3037188958401386,0.29682410014886546,0.10895970273138283,0.10902933429795869,0.10889007116480698,6.358388109255314,6.395474253247969,6.321301965262658
3904.0,1.43,2.1691,0.27505738947002384,0.006023253254866842,2.240930130194674,0.2993788279831066,0.30282710637513927,0.29593054959107395,0.10992644057885155,0.1099960885559165,0.1098567926017866,6.397057623154062,6.434147041520469,6.359968204787655
3908.0,1.2447,2.1639,0.27544759918097805,0.005879463979391389,2.2351785591756554,0.29842451563045824,0.30187367430771334,0.29497535695320315,0.11060406046124246,0.11067372482485632,0.1105343960976286,6.424162418449699,6.461255110765509,6.3870697261338885
3912.0,1.0645,2.195,0.2758928620356191,0.005807337104073496,2.23229348416294,0.29741733726481934,0.30086737596395824,0.29396729856568043,0.11096984014529412,0.11103952087153342,0.11090015941905483,6.438793605811765,6.475889571643944,6.401697639979585
3916.0,0.89504,2.1877,0.27638805455696824,0.005795244303908362,2.2318097721563346,0.2963660647361461,0.29981698319168076,0.2929151462806114,0.11100191375977012,0.11107161082472844,0.11093221669481179,6.440076550390804,6.477175789297688,6.402977311483921
3920.0,0.74248,2.2289,0.2769275415893041,0.005833856537127841,2.233354261485114,0.29527942994741413,0.29873122789172263,0.29182763200310563,0.11067959951711615,0.11074931289690454,0.11060988613732775,6.427183980684646,6.464286492215987,6.390081469153305
3924.0,0.61281,2.2548,0.27750411903841316,0.005916011206534413,2.2366404482613764,0.2941662041199159,0.2976188812832576,0.2907135269565742,0.10998403661341788,0.11005376628416524,0.10991430694267051,6.399361464536716,6.4364672482337415,6.36225568083969
3928.0,0.51143,2.2588,0.2781213579907289,0.006036454720234147,2.241458188809366,0.2930354244433161,0.29648898055384704,0.28958186833278515,0.10889922344356254,0.10896896938141597,0.10882947750570911,6.355968937742501,6.393077993137963,6.31885988234704
3932.0,0.44267,2.2704,0.2787821109125095,0.006193578175141004,2.24774312700564,0.2918967825709284,0.2953512173547166,0.2884423477871402,0.10741352816618087,0.10748329034730607,0.10734376598505567,6.296541126647234,6.33365345326546,6.259428800029009
3936.0,0.40937,2.2988,0.27947779122408645,0.006388831486309393,2.255553259452376,0.2907611511536122,0.2942164643346527,0.28730583797257164,0.10552168876742231,0.10559146716800392,0.10545191036684069,6.220867550696893,6.257983148053838,6.183751953339947
3940.0,0.41263,2.322,0.28020122071239156,0.006624739223236725,2.264989568929469,0.2896411640584235,0.29309735535865367,0.2861849727581933,0.10322722153514799,0.10329701613138999,0.10315742693890599,6.129088861405919,6.166207729009221,6.091969993802618
3944.0,0.45172,2.3565,0.2809457318005857,0.006904710018422383,2.2761884007368955,0.28855168997441416,0.29200875911372853,0.2850946208350998,0.10054500921593502,0.10061481998406106,0.10047519844780899,6.021800368637401,6.058922505986428,5.984678231288375
3948.0,0.52408,2.3662,0.28170491219438404,0.007232864791718946,2.2893145916687576,0.2875099693800262,0.2909679160762916,0.28405202268376084,0.09750365420077026,0.09757348111702402,0.0974338272845165,5.90014616803081,5.9372715746167115,5.863020761444909
3952.0,0.6256,2.4077,0.28247268396372494,0.0076135661194179916,2.3045426447767197,0.2865351601166389,0.28999398408570926,0.2830763361475685,0.0941469986314432,0.09421684167208878,0.09407715559079761,5.765879945257728,5.80300862056349,5.7287512699519665
3956.0,0.75092,2.426,0.28324347281373746,0.008050855964409936,2.3220342385763972,0.2856471063481028,0.28910680730383426,0.28218740539237136,0.09053411501296145,0.09060397415428369,0.09046425587163921,5.621364600518458,5.658496544018948,5.584232657017968
3960.0,0.89384,2.4736,0.2840120183583056,0.008548426619290103,2.3419370647716042,0.2848643458654591,0.28832492351972455,0.28140376821119367,0.08673717583887607,0.08680705105718087,0.08666730062057126,5.469487033555042,5.506622244717065,5.432351822393019
3964.0,1.0479,2.5466,0.2847736203321418,0.009109031613426188,2.3643612645370475,0.28420168244684735,0.2876631365095512,0.2807402283841435,0.08283701786984786,0.08290690914146258,0.08276712659823314,5.313480714793915,5.350619193076262,5.276342236511568
3968.0,1.2066,2.5878,0.28552384635196404,0.00973474372740897,2.3893897490963587,0.28366795771728376,0.28713028789637685,0.28020562753819067,0.07891689621442442,0.07898680351569819,0.07884698891315066,5.1566758485769775,5.1938175934304756,5.119534103723479
3972.0,1.3643,2.6455,0.2862585703507889,0.010426793017370511,2.4170717206948202,0.28326476567692005,0.28672797167841396,0.27980155967542614,0.07505562614345138,0.07512554945075542,0.07498570283614733,5.002225045738055,5.039370056605618,4.965080034870493
3976.0,1.5162,2.6592,0.2869735976025266,0.011186020422762719,2.447440816910509,0.2829866117586962,0.28645069328667794,0.2795225302307145,0.07132164196671942,0.0713915812564474,0.07125170267699144,4.852865678668777,4.890013954985454,4.815717402352099
3980.0,1.6586,2.7163,0.2876644949377853,0.012012989695746032,2.4805195878298414,0.2828224847871053,0.28628744154375185,0.27935752803045877,0.06776920126161622,0.06783915651018457,0.06769924601304786,4.710768050464649,4.747919591657677,4.673616509271621
3984.0,1.7891,2.7868,0.28832624875840857,0.012908247002733547,2.5163298801093417,0.2827582732116979,0.2862241048972905,0.2792924415261053,0.06443716108203378,0.06450713226588202,0.06436718989818553,4.577486443281352,4.614641248770202,4.540331637792501
3988.0,1.9069,2.8652,0.28895300262763135,0.013872315965646337,2.5548926386258533,0.28277922732632493,0.2862459336392636,0.2793125210133863,0.06134990984709811,0.06141989694268917,0.061279922751507045,4.453996393883925,4.491154463080355,4.416838324687494
3992.0,2.0119,2.9348,0.289537874964793,0.014905415929040877,2.596216637161635,0.28287182954711326,0.2863394101839309,0.27940424891029564,0.0585195774634975,0.05858958044731804,0.05844957447967696,4.3407830985399,4.377944430848004,4.303621766231796
3996.0,2.1054,2.9628,0.29007285766054003,0.016006898271036032,2.640275930841441,0.2830248094626344,0.2864932641180112,0.27955635480725766,0.05594866268911123,0.05601868153767193,0.05587864384055053,4.237946507564449,4.275111102380701,4.200781912748197
4000.0,2.1892,3.0678,0.29054897779140854,0.017174223547345532,2.6869689418938214,0.2832293833110791,0.2866987116778565,0.27976005494430173,0.05363251442699101,0.05370254911682691,0.05356247973715511,4.14530057707964,4.182468433792948,4.108132720366331
4004.0,2.2654,3.1279,0.29095640088608166,0.01840191710986673,2.736076684394669,0.28347897384738396,0.28694917561657907,0.28000877207818886,0.05156142800390296,0.05163147851157376,0.051491377496232164,4.062457120156118,4.099628238147873,4.025286002164363
4008.0,2.3363,3.185,0.2912851339848012,0.01967996170235113,2.7871984680940454,0.28376868267699357,0.2872397575378129,0.28029760781617424,0.049722327936139024,0.04979239423822936,0.04965226163404869,3.988893117445561,4.026067496089682,3.95171873880144
4012.0,2.404,3.243,0.29152536540656604,0.02099284943406475,2.83971397736259,0.28409471730072383,0.2875666649405775,0.2806227696608702,0.04810009397940933,0.0481701760525291,0.048030011906289555,3.9240037591763732,3.9611813978393573,3.886826120513389
4016.0,2.4703,3.2949,0.2916683289533958,0.02231869092175777,2.8927476368703107,0.284453888297033,0.2879267084015484,0.2809810681925176,0.046678597225221316,0.04674869504600597,0.04660849940443666,3.8671438890088528,3.9043247870498234,3.829962990967882
4020.0,2.5362,3.3593,0.2917067228404248,0.02362945590305228,2.945178236122091,0.2848432240871481,0.2883169163401839,0.28136953183411223,0.0454414973124089,0.04551161085751973,0.045371383767298074,3.817659892496356,3.8548440492671103,3.7804757357256014
4024.0,2.6023,3.4633,0.2916352723485299,0.02489197468758239,2.995678987503296,0.2852597095008724,0.2887342735845325,0.28178514541721233,0.044372837028598754,0.04444296627472316,0.044302707782474346,3.77491348114395,3.812100895989008,3.7377260662988925
4028.0,2.6687,3.5805,0.2914502725192442,0.026070014887558196,3.042800595502328,0.28570013426477703,0.28917556985942394,0.2822246986701301,0.04345746348167726,0.04352760840552908,0.04338731855782545,3.7382985392670904,3.77548921152374,3.7011078670104407
4032.0,2.7349,3.6593,0.2911526642474834,0.027126811344671875,3.085072453786875,0.28616103010746274,0.2896373368917314,0.2826847233231941,0.042681303234051365,0.04275146381237109,0.04261114265573164,3.707252129362055,3.7444460583604022,3.6700582003637074
4036.0,2.8002,3.6837,0.2907695591272963,0.02802835550759332,3.1211342203037327,0.28663867392938985,0.2901158515802013,0.2831614962785784,0.04203151842397492,0.04210169463353004,0.0419613422144198,3.681260736958997,3.7184579220220106,3.644063551895983
4040.0,2.8635,3.7639,0.29030284479739443,0.028750244229184596,3.150009769167384,0.2871291358077258,0.29060718400030056,0.28365108761515107,0.04149656965754703,0.04156676147513226,0.041426377839961795,3.659862786301881,3.6970632267454415,3.6226623458583203
4044.0,2.9238,3.7514,0.28976080621373124,0.029274670413483708,3.170986816539348,0.287628353011071,0.2911072714189426,0.28414943460319936,0.04106620884955048,0.04113641625198805,0.040996001447112906,3.642648353982019,3.6798520491149644,3.605444658849074
4048.0,2.9802,3.8152,0.2891548994770692,0.029592469231969926,3.183698769278797,0.2881322142631776,0.29161200255820613,0.28465242596814905,0.04073142171488989,0.0408016446790298,0.04066119875074997,3.6292568685955953,3.666463817719767,3.5920499194714237
4052.0,3.0319,3.8091,0.288498611820249,0.02970351025651631,3.1881404102606523,0.2886366420914771,0.29211729994386226,0.28515598423909194,0.04048433597103026,0.040554574473750556,0.04041409746830996,3.6193734388412104,3.656583641251501,3.5821632364309197
4056.0,3.0784,3.8296,0.2878067366475755,0.029616345600483804,3.1846538240193523,0.28913766501508686,0.29261919209338144,0.2856561379367923,0.04031810800993121,0.040388362028138225,0.04024785399172419,3.6127243203972483,3.6499377753816478,3.575510865412849
4060.0,3.1195,3.8259,0.28709444203450707,0.02934693453964274,3.1738773815857098,0.2896314752033945,0.29311387117451754,0.28614907923227145,0.04022679804194655,0.040297067552575186,0.04015652853131792,3.609071921677862,3.6462886285175027,3.5718552148382217
4064.0,3.155,3.7963,0.2863765609270427,0.02891705991336585,3.156682396534634,0.29011447064366414,0.29359773517291404,0.2866312061144142,0.04020524148688111,0.04027552646689505,0.040134956506867166,3.608209659475244,3.645429617444447,3.5709897015060412
4068.0,3.1851,3.8198,0.28566663559494,0.028352036818390186,3.134081472735607,0.29058328343837236,0.2940674161894401,0.2870991506873046,0.04024892256894847,0.04031922299534048,0.040178622142556464,3.609956902757939,3.6471801111242597,3.5727336943916184
4072.0,3.21,3.8177,0.28497614419940487,0.027678323821507533,3.1071329528603013,0.2910347974216531,0.29451979805663503,0.2875497967866712,0.04035385453664875,0.04042417038644086,0.040283538686856635,3.61415418146595,3.651380639490223,3.5769277234416768
4076.0,3.23,3.7881,0.2843139166704615,0.026921271263218263,3.0768508505287304,0.29146615884837934,0.29495202702779033,0.28798029066896835,0.04051646959320311,0.04058680084344692,0.0404461383429593,3.6206587837281243,3.6578884906645106,3.583429076791738
4080.0,3.2451,3.7978,0.2836858239565519,0.026103332112411934,3.0441332844964775,0.2918747836453438,0.2953615190281301,0.2883880482625575,0.04073352045802395,0.04080386708580082,0.040663173830247076,3.6293408183209577,3.6665737734169874,3.592107863224928
4084.0,3.2554,3.7807,0.2830947926481425,0.025242980635074824,3.0097192254029927,0.29225836389721366,0.2957459661407657,0.2887707616536616,0.041001994491093714,0.04107235647351503,0.0409316325086724,3.6400797796437487,3.677315982140367,3.6028435771471305
4088.0,3.261,3.7151,0.2825411271709607,0.024354395390661143,2.9741758156264457,0.2926148751685756,0.29610334392874066,0.28912640640841053,0.04131904051936677,0.04138941783357416,0.04124866320515939,3.6527616207746707,3.6900010699062826,3.615522171643059
4092.0,3.2615,3.7179,0.2820230422610806,0.02344774934318611,2.9379099737274443,0.29294258519536326,0.2964319201264584,0.2894532502642681,0.04168190792002905,0.0417523005431946,0.0416115152968635,3.667276316801162,3.7045190117956763,3.6300336218066476


==> data/cascaded_tank/error_ct.csv <==
x,y
0,0.55
1,1.53
2,1.26
3,0.81


==> data/duffing_oscillator/do_simulation.csv <==
t,u,y_true,x1_true,x2_true,x1_pred,x2_pred,x1_mean,x1_ub,x1_lb,x2_mean,x2_ub,x2_lb
0.0,0.9899503243830168,0.6780333861401194,0.6847906193562797,0.3468475043280968,0.6917275694428416,0.3239701313623118,0.684836500196516,0.7086638400545715,0.6610091603384605,0.3463710267757995,0.3518901655367214,0.3408518880148776
0.1,0.9895493918799364,0.7155004722093465,0.714728006556762,0.2280956439536498,0.719528827548241,0.20888110716189165,0.718719203102922,0.746639459503278,0.690798946702566,0.23721464542568396,0.24475062810803724,0.22967866274333068
0.2,0.9883469191281462,0.734240488120176,0.7327903657356697,0.109591139061966,0.7357943952165085,0.09334254743521,0.7418565916168751,0.7718886804914876,0.7118245027422626,0.11659260347298855,0.1257192104334842,0.10746599651249292
0.3,0.9863438801369444,0.7398318720009553,0.7390545439452479,-0.0073143738762875,0.7405272121104872,-0.021391281321574702,0.7459761612982961,0.7711151232168503,0.720837199379742,-0.0007700207022372461,0.010495320035001202,-0.012035361439475693
0.4,0.9835418973785228,0.735084497326165,0.7337399922992558,-0.1211225582307837,0.7338649273028571,-0.1338700040132368,0.7407847679268025,0.7646005706666047,0.7169689651870003,-0.10982293471918149,-0.09644735207284251,-0.12319851736552047
0.5,0.9799432404737576,0.7282226149336775,0.7172155352696774,-0.230385312890737,0.716092159617849,-0.24263242830113188,0.724123745250259,0.7475945791559985,0.7006529113445196,-0.2167046600007919,-0.20240733152028237,-0.2310019884813014
0.6,0.9755508243538016,0.6912698778987643,0.6899868896782597,-0.3338853377534568,0.6876342292097765,-0.3463867437790132,0.6965282520211626,0.7198720371688127,0.6731844668735126,-0.3216801687649823,-0.3069790082099126,-0.336381329320052
0.7000000000000001,0.9703682068989776,0.6567740469836552,0.6526675676733796,-0.430776613970297,0.6490338635677758,-0.4441613811456897,0.6590290212221155,0.6823244666373471,0.6357335758068838,-0.42201617627489213,-0.4071468167553843,-0.4368855357944
0.8,0.964399586056874,0.6113860431767806,0.6059378763694854,-0.520669134289086,0.6009146282288782,-0.5354076155021149,0.6124708578598483,0.6357604530690459,0.5891812626506507,-0.5152968976611346,-0.5003848447867434,-0.5302089505355259
0.9,0.9576497964419872,0.5496565662774796,0.5504978877543946,-0.603652519967441,0.5439363912223588,-0.6200437790349858,0.557482426897243,0.5808042935644965,0.5341605602299896,-0.6006729505529985,-0.5858043262327897,-0.6155415748732074
1.0,0.950124305419656,0.4773768349325258,0.4870203857278257,-0.6802628427028701,0.47874875189129895,-0.6984406513316131,0.49445685052205524,0.5178678559037956,0.4710458451403149,-0.6788123629765958,-0.664072637993928,-0.6935520879592635
1.1,0.9418292086774682,0.4056128396089542,0.4161090665694905,-0.7514036777027111,0.4059480651517198,-0.7713556028812437,0.4235602632444653,0.447166694904876,0.39995383158405456,-0.7512535446212396,-0.7367237136693738,-0.7657833755731054
1.2,0.9327712252877214,0.3402332934829862,0.3382660289548726,-0.8182350017567227,0.3260427221324966,-0.8398275808937246,0.3448805662436908,0.36888241772846153,0.32087871475892005,-0.8196628723003243,-0.8053234734802845,-0.8340022711203641
1.3,0.922957692264938,0.2614257607319748,0.2538712547413244,-0.8820421823942167,0.23943008858971515,-0.9050455148215215,0.2586956526547636,0.28342199900318404,0.2339693063063431,-0.8853292319471501,-0.8709320089518107,-0.8997264549424895
1.4,0.9123965586228452,0.1493381521939668,0.163175708977454,-0.9440930819678294,0.14638733841117604,-0.9681998190187959,0.16567449244953683,0.19144351977980872,0.13990546511926494,-0.949070621877935,-0.9342016883580372,-0.9639395553978328
1.5,0.901096378935632,0.0596863586301168,0.0663091036444692,-1.0054857218692184,0.04707763899541824,-1.030321742906013,0.06678735300025544,0.09349203915829193,0.04008266684221895,-1.0114942762622752,-0.9957501792403051,-1.0272383732842452
1.6,0.8890663064086974,-0.048193090868783,-0.0366966502791986,-1.0669835010233426,-0.058427112685444094,-1.0921099674927621,-0.03709664707378346,-0.009923137210122245,-0.06427015693744467,-1.073256438968602,-1.0563698033510103,-1.0901430745861935
1.7,0.8763160854645077,-0.1467556842641767,-0.1458668011046091,-1.1288309840885506,-0.1701055608208758,-1.1537396377762077,-0.14564593103412152,-0.11834494350423638,-0.17294691856400665,-1.134909305314451,-1.1168104962662864,-1.1530081143626156
1.8,0.8628560438495606,-0.2593267511779767,-0.2612236509952203,-1.190542140016329,-0.28792615586871534,-1.2146474996942866,-0.2591918951589155,-0.23189581585371788,-0.2864879744641131,-1.1963147213977303,-1.1770556912496013,-1.2155737515458593
1.9,0.8486970842688576,-0.3989888049958641,-0.382703993757238,-1.250656370451422,-0.4117638421673301,-1.2732897511607126,-0.3784506941839174,-0.3511943507644304,-0.40570703760340443,-1.256077472982921,-1.2357405365626155,-1.2764144094032264
2.0,0.8338506755546539,-0.4996801684252698,-0.5100509890677514,-1.3064681852318711,-0.5412915801938938,-1.326878913645602,-0.5040248444149797,-0.4768142421162246,-0.5312354467137349,-1.3114017765474966,-1.29005864971963,-1.332744903375363
2.1,0.8183288433766437,-0.6426372109160672,-0.6426786865283785,-1.3537571197558906,-0.6758454292049817,-1.3711253187931152,-0.635921705104764,-0.6087578799443918,-0.6630855302651362,-1.358208445659076,-1.335912358318377,-1.380504532999775
2.2,0.8021441605011053,-0.749833186397417,-0.7795113141996055,-1.386578322579923,-0.814265630278834,-1.4000402710005173,-0.7732151781967668,-0.7461002549538518,-0.8003301014396818,-1.3910112658360683,-1.3678043422580517,-1.4142181894140848
2.3000000000000003,0.785309736606892,-0.923074693698152,-0.918807271184072,-1.3972209250645975,-0.9547234971206422,-1.4059015510098158,-0.9138703860695452,-0.8868080672041867,-0.9409327049349037,-1.4025193796743787,-1.378446265341151,-1.4265924940076065
2.4,0.767839207666524,-1.0377697452520822,-1.0579905401498806,-1.3764919578651222,-1.0945559439456591,-1.3795302505741933,-1.05472758342763,-1.0277226025872763,-1.0817325642679836,-1.3836478805167305,-1.3587619443781156,-1.4085338166553454
2.5,0.7497467249009784,-1.2052049044921445,-1.1935295175332548,-1.3145131764490794,-1.230145905690318,-1.3110593603966534,-1.1916587272884755,-1.1647171411342843,-1.2186003134426668,-1.3244950314034247,-1.2988473228281137,-1.3501427399787358
2.6,0.7310469433171243,-1.316119122370001,-1.3209212704210844,-1.202180989915992,-1.3569045630100405,-1.19134804832752,-1.3198595489440559,-1.2929896102015774,-1.3467294876865343,-1.2160208938598929,-1.1896460923253778,-1.242395695394408
2.7,0.7117550098370906,-1.4481134006620346,-1.434849024765419,-1.0332796645839355,-1.4694222371262573,-1.0140569102488068,-1.4341272397031353,-1.407339573891397,-1.4609149055148736,-1.0519008368980527,-1.0248341163122772,-1.0789675574838282
2.8000000000000003,0.6918865510291788,-1.5311097093636237,-1.5295684418702034,-0.8069286988671122,-1.5618460694244178,-0.7781132494187964,-1.5290250303814925,-1.5023330773008736,-1.5557169834621114,-0.8305722340804903,-0.8029240766748521,-0.8582203914861285
2.9,0.6714576604502595,-1.5914515670078186,-1.599530817024286,-0.5296581736299423,-1.6285002962956676,-0.4899079697145669,-1.5991591524332691,-1.5725828131255373,-1.625735491741001,-0.5575503387752353,-0.5296002977953242,-0.5855003797551463
3.0,0.6504848856099057,-1.6297664038005129,-1.6401684666977576,-0.2161566355419292,-1.6646852280132078,-0.16426427847276953,-1.639931652076165,-1.613496628661175,-1.6663666754911552,-0.24696088910268404,-0.21913621814868733,-0.27478556005668076
3.1,0.6289852145668237,-1.6437688936048456,-1.6486747178565753,0.1120874872385465,-1.6674940338478368,0.17670223594965656,-1.6485747558838613,-1.6222846492125327,-1.6748648625551898,0.07959624147109541,0.10695862642987047,0.05223385651232035
3.2,0.6069760621684341,-1.608354314124107,-1.6245581201602417,0.4303029245204697,-1.6364200814281697,0.5070548217838142,-1.624728286501728,-1.5985541555329525,-1.6509024174705036,0.3973028556367893,0.42415711586269905,0.37044859541087954
3.3000000000000003,0.5844752559447545,-1.569694311302039,-1.569785302990207,0.7151639955235257,-1.5735462671392155,0.8020070883091789,-1.5703352420257626,-1.5442634807534559,-1.5964070032980693,0.6833558382848698,0.7097682907151224,0.6569433858546172
3.4,0.5615010216680045,-1.4939149884487557,-1.4884531940458208,0.9491259509622088,-1.4832291229417631,1.0427239974824185,-1.4893006913131652,-1.4633301241150989,-1.5152712585112316,0.9206551800694617,0.9466699109490336,0.8946404491898897
3.5,0.5380719685896346,-1.3920662116152605,-1.3860922841157344,1.1229299082982362,-1.3713657647620634,1.2192781129996297,-1.3870610544148172,-1.361179939072714,-1.4129421697569204,1.0994482349195416,1.1251005229756355,1.0737959468634477
3.6,0.5142070743667333,-1.270861991997772,-1.2688144263751642,1.2357334322052302,-1.244468944726252,1.330979171306812,-1.2698420652263263,-1.2440285392025032,-1.2956555912501493,1.2177058728079122,1.243050639468167,1.1923611061476573
3.7,0.4899256696900254,-1.1397688457237924,-1.1425306568801428,1.2933370969396727,-1.1088053958700397,1.3844776628057107,-1.1437109018242608,-1.117944193206809,-1.1694776104417126,1.280355993026411,1.305454162151579,1.255257823901243
3.8,0.4652474226259085,-1.003515302921774,-1.0123903240338488,1.3055314048067033,-0.9697774538973652,1.3907823356107019,-1.0138505596129133,-0.9881156561430162,-1.0395854630828103,1.2970283987521796,1.3219348222326819,1.2721219752716773
3.9,0.4401923226852166,-0.8586549342319928,-0.8824881439239973,1.2835393184478283,-0.831607852439759,1.3623501557758775,-0.884278123431154,-0.8585649932430992,-0.9099912536192087,1.279016784671206,1.303777294906061,1.2542562744363508
4.0,0.4147806646316093,-0.7556414939382544,-0.7558030275053427,1.2381253433583104,-0.6972879456816791,1.3109491695799724,-0.7578845115608412,-0.7321865560777725,-0.78358246704391,1.2369620067491176,1.2616124845753551,1.21231152892288
4.1,0.3890330320427065,-0.6326885889854094,-0.6342934895834484,1.1785107638294348,-0.5687014257950908,1.2464688731518112,-0.6365841903505399,-0.6108970660599817,-0.6622713146410981,1.1798763266978047,1.204443461395709,1.1553091919999006
4.2,0.3629702806372811,-0.5455851739370925,-0.5190729627968723,1.1119611197935348,-0.44683363783382174,1.1765128173359929,-0.5214702900956525,-0.4957911069995742,-0.5471494731917308,1.1149985834683631,1.1395017250736061,1.09049544186312
4.3,0.3366135213820166,-0.4115389479343407,-0.4106068038276701,1.0438156000682153,-0.33199935020600985,1.1064910477347027,-0.4129752104896566,-0.38730200984672614,-0.438648411132587,1.0478789229523304,1.0723320343025853,1.0234258116020756
4.4,0.3099841033915118,-0.3115047625734334,-0.3088957187183493,0.9777454997274192,-0.22404976930113965,1.0399565681177192,-0.31105383596878255,-0.28538525883217536,-0.33672241310538975,0.9825027194760839,1.0069159615278578,0.9580894774243102
4.5,0.2831035966353858,-0.214919691409422,-0.2136292752283904,0.9160909697460154,-0.12254210138342826,0.9790104107500114,-0.2153713148119507,-0.18970639376587264,-0.24103623585802877,0.9214755140945061,0.9458563994425944,0.8970946287464179
4.6000000000000005,0.2559937744664873,-0.1245386993907387,-0.1243056247655335,0.860188570255601,-0.026869219232128174,0.9246786429324045,-0.1254562546209568,-0.09979428261312752,-0.15111822662878607,0.8662758128669015,0.8906300061327221,0.8419216196010808
4.7,0.228676595984364,-0.0395279920251038,-0.0403202703844163,0.8106492076740132,0.06364579473380566,0.8772209238165484,-0.04079518030260337,-0.015135627161779963,-0.06645473344342678,0.8175335792472026,0.8418654426366893,0.7932017158577159
4.8,0.2011741882482758,0.053525288508657,0.0389705297947971,0.767574955050867,0.14968290116484814,0.8363631547480759,0.039127638591942654,0.06478518012438692,0.013470097059498396,0.7752867093083017,0.79959967363308,0.7509737449835233
4.9,0.1735088283541592,0.1178622518348809,0.1142056734788353,0.7307182279552192,0.23187882215066014,0.8014626738122264,0.1148242618942342,0.14048011171521568,0.0891684120732527,0.7391885158311631,0.7634853344915328,0.7148916971707934
5.0,0.145702925390062,0.1752468454080464,0.1859890346093769,0.6995929361711912,0.31079502746188975,0.7716201755897854,0.1868097460025178,0.21246416055549336,0.16115533144954222,0.7086598379871004,0.7329427629080648,0.684376913066136
5.1000000000000005,0.1177790022846625,0.25274478079904,0.2548688305887848,0.6735485838253951,0.3868952589448817,0.7457531296201991,0.25560730379045304,0.28126049249497004,0.22995411508593605,0.68299091256545,0.7072618179235349,0.658720007207365
5.2,0.08975967756358,0.3278489705306465,0.321323247659494,0.6518174532003715,0.46052928967237433,0.7226439795811388,0.32174498757951975,0.3473971243702821,0.2960928507887574,0.6614021787673835,0.6856626495049859,0.6371417080297811
5.3,0.061667647028246,0.3914919021797945,0.385749989015867,0.6335434493519347,0.531920863127821,0.7009744055926,0.385741085385909,0.4113923169936621,0.36008985377815594,0.6430734027591927,0.6673247990861034,0.6188220064322819
5.4,0.0335256653721877,0.4297325737884203,0.4484582040266129,0.6177996247926132,0.601158809344989,0.6793550700269657,0.44807725736878534,0.4737277093899324,0.42242680534763827,0.6271496621704027,0.6513931674857791,0.6029061568550262
5.5,0.0053565277496048,0.507783495713697,0.5096619051698585,0.6036001277865838,0.6681912108880202,0.6563586551239152,0.5091597709824375,0.5348095524213088,0.4835099895435661,0.6127324166760698,0.636969073898132,0.5884957594540077
5.6000000000000005,-0.0228169486888271,0.5621198545284984,0.5694745131863185,0.5899113661022686,0.7328232114191324,0.6305624628704188,0.5692715725961763,0.594920779335489,0.5436223658568636,0.5988647014260484,0.6230954411206298,0.5746339617314671
5.7,-0.0509719432779678,0.6251750789477714,0.6279046202555814,0.5756664651568526,0.7947196188490466,0.6006050693884379,0.6285219173303913,0.6541706348394756,0.602873199821307,0.584520999822287,0.6087466624716888,0.5602953371728852
5.8,-0.0790856503230733,0.70044433828922,0.6848534438325404,0.5597864719871206,0.8534138157597323,0.5652591653598824,0.686804940211892,0.7124532457075047,0.6611566347162793,0.5686131603795963,0.5928345144367035,0.5443918063224891
5.9,-0.1071352975725289,0.7207873866801934,0.7401147613207172,0.5412110259131873,0.908324582325245,0.5235195179377219,0.7437813815474453,0.7694293457595858,0.7181334173353049,0.5500218960630374,0.574239652969619,0.5258041391564559
6.0,-0.1350981646634936,0.8006182334030691,0.7933783498155296,0.5189401879739318,0.9587821744201649,0.4747009348704223,0.7988955416300577,0.8245432302836428,0.7732478529764726,0.5276577878015156,0.5518726148360269,0.5034429607670043
6.1000000000000005,-0.1629516015255148,0.8345835617262574,0.844238068921674,0.4920876310429303,1.0040643067518524,0.4185365522436124,0.8514309254966823,0.8770784005921193,0.8257834504012453,0.5005473262045222,0.524759857813745,0.4763347945952995
6.2,-0.1906730467272038,0.8944840968363512,0.89220566801864,0.4599433657859557,1.043441546462874,0.3552625318239735,0.9005953322212001,0.9262426531783787,0.8749480112640216,0.46793160370141873,0.4921424518300083,0.44372075557282914
6.3,-0.2182400457511175,0.9432255636421693,0.9367311203952264,0.4220416961468744,1.0762301067160545,0.285672600623862,0.9456154196558626,0.9712626443741069,0.9199681949376183,0.4293611473840513,0.4535709112260991,0.4051513835420035
6.4,-0.2456302691820341,1.005138478578533,0.9772297500506444,0.3782274632922623,1.101848357570815,0.21112620816341088,0.9858180823108945,1.011465268190236,0.9601708964315531,0.38477085987850945,0.40898013542266026,0.36056158433435864
6.5,-0.2728215307938979,1.0123599181552143,1.0131156271816877,0.3287113904625239,1.1198718901936542,0.13349847114711186,1.020682761926009,1.046329966891748,0.99503555696027,0.3345221636466678,0.358731553363346,0.3103127739299896
6.6000000000000005,-0.2997918055207811,1.05290040090603,1.0438397321039343,0.2741042007350204,1.130081098320993,0.055068593553309786,1.049860785143638,1.07550806871602,1.024213501571256,0.2794032116811944,0.3036133347029049,0.2551930886594839
6.7,-0.3265192472973033,1.0507635069155632,1.0689303648992832,0.2154198634392191,1.1324953482831368,-0.021645260378773252,1.0731684224535114,1.0988158469073124,1.0475209979997104,0.22058276553479877,0.24479426870690577,0.19637126236269178
6.8,-0.3529822067540596,1.092530218165747,1.0880324131401482,0.1540412807553759,1.1273890734829342,-0.09408530811771414,1.0905653156511803,1.1162129473162836,1.064917683986077,0.1595207846534297,0.183734354884385,0.1353072144224744
6.9,-0.3791592487537255,1.1026851116226626,1.10094161096429,0.0916468486939337,1.1152874254834053,-0.15986026141848392,1.1021290587899888,1.1277769695542077,1.0764811480257699,0.09784872622410166,0.12206510464432895,0.07363234780387438
7.0,-0.4050291697536308,1.1115286369187742,1.1076300193145188,0.0301027986936536,1.0969420001258932,-0.21692857459926645,1.1080325218433513,1.133680790933837,1.0823842527528658,0.03724117030194819,0.06146116885581923,0.01302117174807715
7.1000000000000005,-0.4305710149807418,1.1035962871329803,1.1082597106290364,-0.0286673879269875,1.0732899878651112,-0.2637338212510312,1.1085257896588756,1.134174505800036,1.0828770735177151,-0.020697479957421442,0.003527041297906243,-0.04492200121274913
7.2,-0.455764095405139,1.1047904754590476,1.1031829760913625,-0.0828205674351102,1.0454022274368835,-0.2992772948237897,1.1039214113610565,1.1295706754374497,1.0782721472846633,-0.07451372109706787,-0.05028365991846271,-0.09874378227567304
7.3,-0.4805880044982392,1.0965682878728686,1.0929290561279976,-0.1307210503751771,1.0144266364889953,-0.3231254486278132,1.0945814199271535,1.1202313483229682,1.0689314915313388,-0.12294680345050665,-0.09871004091860089,-0.14718356598241242
7.4,-0.5050226347621947,1.0733969223958062,1.0781790888717029,-0.1710418030580588,0.9815332531970895,-0.3353612008565708,1.0809078565824255,1.1065585854304776,1.0552571277343734,-0.16493560314325237,-0.1406907968307682,-0.18918040945573653
7.5,-0.5290481940170689,1.052932396228604,1.0597323333524111,-0.2028293362685718,0.9478658783850173,-0.3364957488526899,1.0633439055817995,1.0889955962429125,1.0376922149206864,-0.19960000649135975,-0.17534558667727657,-0.22385442630544294
7.6,-0.5526452214326122,1.03329809767049,1.0384675033479251,-0.2255285509025444,0.9145034940584637,-0.32736029757678076,1.0423959608844418,1.0680488071057352,1.0167431146631483,-0.22620860831590092,-0.2019427191324669,-0.2504744974993349
7.7,-0.5757946032916317,1.033669248434685,1.0153031507465642,-0.2389703783255216,0.882432726916958,-0.3089955453462029,1.0186824176220426,1.044336655010645,0.9930281802334402,-0.24414706901928193,-0.21986749291029437,-0.2684266451282695
7.8,-0.5984775884722084,0.9836164732003656,0.9911605362072444,-0.2433300669932519,0.8525309999340067,-0.2825524241361474,0.993000014848272,1.0186559335783,0.967344096118244,-0.25290528635569925,-0.22860934618873602,-0.2772012265226625
7.9,-0.6206758036362024,0.9586683465399456,0.9669315130147572,-0.2390666372122543,0.8255588780510628,-0.24921223456023786,0.966377897459812,0.9920358595590425,0.9407199353605814,-0.25210283091181573,-0.22778726191908838,-0.2764183999045431
8.0,-0.6423712681117543,0.9275101541524235,0.9434528685678912,-0.2268543214408968,0.8021595054408912,-0.2101293661709564,0.9400760976644739,0.9657365608929016,0.9144156344360461,-0.2415648125332324,-0.2172255931444375,-0.2659040319220273
8.1,-0.6635464084577263,0.9061990600049808,0.9214875360177416,-0.2075152732755402,0.7828628734404349,-0.16639606072608068,0.9154934227953525,0.9411569741845355,0.8898298714061695,-0.2214419274415636,-0.19707405356427815,-0.24580980131884905
8.2,-0.6841840726982813,0.9127317128832292,0.9017122576411908,-0.1819602727877098,0.7680928153307159,-0.11902638749179392,0.8939841784241745,0.9196515822650024,0.8683167745833467,-0.19234414211958278,-0.16794132281388802,-0.21674696142527755
8.3,-0.704267544216074,0.8902884858204948,0.8847107214209617,-0.1511413570395335,0.7581749567112188,-0.06895558496752097,0.8766304946586277,0.9023027626036292,0.8509582267136263,-0.155438925118862,-0.13099316772403324,-0.17988468251369077
8.4,-0.7237805552927995,0.8656105431897977,0.8709709027000866,-0.1160178256078203,0.7533442445384942,-0.01705082181818295,0.8640528982821912,0.889731394229551,0.8383744023348314,-0.11246393147350853,-0.0879649688235401,-0.13696289412347695
8.5,-0.7427073002861331,0.8700860616823318,0.860885277904051,-0.0775352035669993,0.7537510585405021,0.03587015027265181,0.8563458141848216,0.882032415715341,0.8306592126543022,-0.06562662693610304,-0.04106111332827041,-0.09019214054393566
8.6,-0.7610324484323813,0.8619479524033772,0.8547526721537184,-0.0366155454771977,0.7594652374972477,0.08901537022091567,0.8531873991210003,0.8788847547970473,0.8274900434449532,-0.017404039360534012,0.007245607047918049,-0.04205368576898608
8.700000000000001,-0.7787411562644849,0.828227973970799,0.8527806933142845,0.0058431646930824,0.7704776213183927,0.14159242999163188,0.8540950045199248,0.8798069622764993,0.8283830467633503,0.029707996476472723,0.05446533172786373,0.004950661225081712
8.8,-0.7958190796353022,0.8635657683977802,0.8550879411483105,0.0489609917949476,0.7866989300438559,0.19278163919323507,0.8587038606911404,0.8844362206226544,0.8329715007596263,0.07344239938230179,0.09833975033733586,0.04854504842726773
8.9,-0.8122523853364475,0.8588442341451794,0.8617054291144477,0.0918658892112111,0.807955997351106,0.24171054568795172,0.8669088421216415,0.8926707690738837,0.8411469151693994,0.11197380541293873,0.13705731786280476,0.08689029296307271
9.0,-0.8280277623032619,0.8704137248393365,0.8725769023418397,0.1336818229291279,0.8339855792755583,0.2874320217877582,0.8787957376143775,0.9046026616015228,0.8529888136272321,0.14407373122545292,0.1694144888684259,0.11873297358247994
9.1,-0.8431324323968455,0.8989719994477172,0.8875579759206399,0.1735175738293913,0.8644261995022658,0.32890866927785445,0.8944453317687061,0.920325802404166,0.8685648611332463,0.16917077707838848,0.194896167991173,0.14344538616560396
9.2,-0.8575541607544187,0.9053381545610402,0.9064142582851336,0.2104586594082815,0.8988087965844203,0.36500703973687026,0.9137640372113681,0.9397778774162298,0.8877501970065065,0.18729010555417325,0.21367360014003403,0.16090661096831246
9.3,-0.8712812656996253,0.9131501468790996,0.9288188726988532,0.2435649264395166,0.9365473197124505,0.39450594005466866,0.9364241888900142,0.9627050724222208,0.9101433053578076,0.19889753461902185,0.22651988249227917,0.17127518674576453
9.4,-0.8843026282047515,0.944432513723676,0.9543500495463384,0.2718764668426424,0.9769308711852813,0.4161236230406357,0.9618940941374755,0.9887158635586984,0.9350723247162526,0.20471254024229046,0.2344037775650762,0.17502130291950474
9.5,-0.8966077008971991,0.982772430644267,0.9824897275893087,0.2944304705026592,1.0191194764942713,0.42856855976601593,0.9895013685542329,1.0175062220270585,0.9614965150814071,0.20554676119842227,0.23760000359905803,0.17349351879778652
9.6,-0.9081865166029118,1.025426931282445,1.0126243528223933,0.3102912728729501,1.0621459948152792,0.430617271898961,1.0184932303579173,1.0500217620813732,0.9869646986344612,0.20219177083781678,0.23830314773656613,0.16608039393906743
9.7,-0.9190296964198392,1.0539322212080715,1.04404925928127,0.3185949798090988,1.1049269323034037,0.4212198857764379,1.0480844601694768,1.0820392656231803,1.0141296547157732,0.1953538157049617,0.23274886159144412,0.15795876981847926
9.8,-0.9291284573148968,1.0638395881622456,1.0759780976070776,0.3186084798747128,1.1462848136233754,0.3996293548598108,1.0774953328225283,1.1118758033147877,1.0431148623302688,0.18562315480388605,0.2227380827443824,0.14850822686338971
9.9,-0.9384746192382702,1.1130134424107334,1.1075586704699396,0.3098003100367127,1.1849841150705387,0.3655438376945106,1.1059820117095838,1.1404720976251983,1.0714919257939692,0.17346562533232612,0.2104243202261596,0.13650693043849266
10.0,-0.9470606117492985,1.1440167043111196,1.137896164870158,0.2919178487389348,1.2197814200979982,0.3192444160661855,1.1328594512813426,1.1673935858589972,1.098325316703688,0.15922729143444678,0.19611029151125703,0.12234429135763653
10.1,-0.9548794801485704,1.1683693672959088,1.166084089091849,0.2650620845964759,1.249488405934418,0.26170400104170566,1.1575159451122656,1.19207272978169,1.1229591604428413,0.14314631210055587,0.17998723374799844,0.1063053904531133
10.2,-0.9619248911112692,1.1879369133696305,1.1912422302092185,0.2297484824251525,1.2730437020974812,0.19464042880390062,1.1794192956737701,1.2139895822880216,1.1448490090595187,0.125368752107037,0.16217989445236544,0.08855760976170854
10.3,-0.9681911378171978,1.191681514100004,1.2125597338607652,0.1869412027929527,1.2895870326639958,0.12048993034892272,1.198116070373337,1.232695263835105,1.1635368769115688,0.10596704887155274,0.1427522349575003,0.06918186278560517
10.4,-0.9736731445733344,1.218528849509843,1.2293401568160296,0.1380490681442206,1.2985270366785748,0.042287751017980366,1.2132266520797386,1.247812176342681,1.178641127816796,0.08496143761453458,0.12172129627464474,0.04820157895442441
10.5,-0.9783664709251706,1.234267674779678,1.2410443214498077,0.0848757502936584,1.2995934796744286,-0.036540272090533926,1.2244394542513637,1.2590297424098191,1.1898491660929083,0.06234593601810825,0.09907998561765491,0.025611886418561595
10.6,-0.982267315253502,1.2638771796132533,1.2473263020022676,0.0295234424051471,1.2928657368652459,-0.11245171418371355,1.231507788395735,1.2661018246511944,1.1969137521402757,0.03812144569544421,0.0748289120023104,0.0014139793885780197
10.7,-0.985372517853762,1.2434785669904955,1.2480581255056769,-0.0257424318564965,1.2787724828141829,-0.1820872499989033,1.234252567416569,1.2688496583853004,1.1996554764478375,0.012338834124289107,0.04901896786413919,-0.024341299615560974
10.8,-0.9876795634953968,1.2336597970851937,1.2433398506256756,-0.0786521133978229,1.2580619022383428,-0.24254859737036263,1.2325732987325901,1.2671729503445506,1.1979736471206297,-0.01484615014783262,0.021806043111674143,-0.051498343407339386
10.9,-0.9891865834592168,1.2361000530407686,1.2334934584169035,-0.1270935019504467,1.2317464011165629,-0.2916116649243628,1.2264684543760307,1.261070301481271,1.1918666072707904,-0.043107606149617166,-0.006483785899209171,-0.07973142640002516
11.0,-0.9898923570510698,1.2175402119558516,1.2190411133439747,-0.1692558314070296,1.2010295706717826,-0.32784688390856653,1.2160639555871806,1.2506677196582026,1.1814601915161587,-0.07188186339321088,-0.035286673230209814,-0.10847705355621196
11.1,-0.9897963125906076,1.1982747123512605,1.2006703827545278,-0.2037372625146317,1.1672251511077671,-0.3506393721145267,1.2016449712207382,1.2362504338674074,1.167039508574069,-0.10031482213705113,-0.06374835724061406,-0.1368812870334882
11.2,-0.9888985278743524,1.1835196466567486,1.1791905137748169,-0.2296057889144684,1.1316776546742067,-0.36012133761729376,1.1836819347356893,1.2182889205332736,1.149074948938105,-0.12725007215299844,-0.09071228418257059,-0.16378786012342628
11.3,-0.9871997301126794,1.1438773502991109,1.1554845844900017,-0.2464114752275682,1.0956924613450971,-0.357042667431979,1.1628382500568877,1.1974466150740315,1.1282298850397439,-0.15128413052916462,-0.11477484695824834,-0.18779341410008088
11.4,-0.9847012953407734,1.1231910108982477,1.13046221646844,-0.2541558880525207,1.0604803364069828,-0.342610663147779,1.1399474163239802,1.1745570402555399,1.1053377923924206,-0.17090033307117747,-0.1344192757688403,-0.20738139037351463
11.5,-0.981405247304033,1.111542975068063,1.105016710349389,-0.253229961109197,1.0271182773089238,-0.3183272359865674,1.1159540068388132,1.1505647874840206,1.0813432261936058,-0.1846636008243322,-0.14821040316727047,-0.22111679848139393
11.6,-0.9773142558188258,1.0758642265411351,1.079989227709294,-0.2443337608304316,0.9965260398528045,-0.2858443957725965,1.0918259966484405,1.1264378459531237,1.0572141473437573,-0.19142901264768014,-0.1550032349110102,-0.22785479038435008
11.7,-0.9724316346099235,1.0584512122111118,1.0561413019207937,-0.2283909655361483,0.9694559713883247,-0.2468498214161438,1.0684601273452328,1.1030729685101173,1.0338472861803483,-0.19050819566511382,-0.15410933866291965,-0.22690705266730798
11.8,-0.9667613386263668,1.0389179276551324,1.034135773045547,-0.206468245934332,0.9464929385824941,-0.2029861996438146,1.0466085845243331,1.0812223498543445,1.0119948191943218,-0.18175654345163098,-0.1453840605044778,-0.21812902639878415
11.9,-0.960307960837936,1.0097705592121955,1.014525360338267,-0.1797062293158339,0.9280610226714219,-0.15580217715678396,1.0268482003273636,1.0614628296051862,0.992233571049541,-0.16557709029681,-0.1292303976514308,-0.2019237829421892
12.0,-0.9530767285148208,1.0038942745695842,0.9977475593276286,-0.1492652708158694,0.9144340232463425,-0.10672942747720146,1.009595110479027,1.0442105497156597,0.9749796712423945,-0.14286101942865875,-0.10653950527318215,-0.17918253358413536
12.1,-0.945073498993504,0.9832120657887412,0.9841243476376372,-0.1162864284825029,0.9057474265505571,-0.05707905426541765,0.9951482916542784,1.0297644921148181,0.9605320911937387,-0.1148894799818237,-0.07859251220254085,-0.15118644776110654
12.2,-0.9363047549322884,0.9676594830447286,0.9738652295271572,-0.0818660800785321,0.9020101764832543,-0.008050646792787868,0.9837352069578331,1.018352124391067,0.9491182895245993,-0.08321304285255762,-0.04693997567281528,-0.11948611003229997
12.3,-0.9267775990603082,0.954063801679522,0.9670723562037412,-0.0470415022818337,0.9031152261312553,0.03925189073888695,0.9755363608689466,1.0101539548899074,0.9409187668479857,-0.04951717253414128,-0.013267352166567624,-0.08576699290171494
12.4,-0.916499748424282,0.9526327902199904,0.9637467492443248,-0.0127842876848145,0.9088483947194199,0.08380258717844928,0.9706797247079981,1.005297958296814,0.9360614911191822,-0.015482611763067814,0.02074461880477514,-0.05170984233091076
12.5,-0.9054795281376624,0.9478047760712496,0.9637949691625708,0.0200015093753404,0.9188955003832556,0.12463762126484976,0.9692125555404377,1.0038313946306896,0.9345937164501859,0.017343578620878763,0.053548875598898905,-0.01886171835714138
12.6,-0.8937258646372526,0.966035673618037,0.9670358720391008,0.0504793171410371,0.9328480956196723,0.16084461948725537,0.9710684663634849,1.0056878795002857,0.9364490532266839,0.047646033560183154,0.0838300489890435,0.011462018131322797
12.7,-0.8812482784527418,0.9785395483680144,0.9732073624791292,0.0778804666835717,0.9502084178302626,0.19155953031657036,0.9760473073928394,1.0106672654458457,0.9414273493398331,0.07439247986811083,0.11055585882694323,0.03822910090927843
12.8,-0.8680568764950297,0.9759826504304216,0.9819732699484188,0.1015069682688334,0.9703943947155608,0.21597301374638733,0.9838166213377192,1.0184370972579038,0.9491961454175345,0.09683582793312233,0.13297920624514256,0.060692449621102096
12.9,-0.8541623438695718,0.9823415025484256,0.9929306417143688,0.1207379676129549,0.9927457137893875,0.23334764248348266,0.9939326996480907,1.0285536682597536,0.9593117310364278,0.11447838990859675,0.15060239227713398,0.07835438754005952
13.0,-0.8395759352213888,1.0190293865868008,1.0056178538998335,0.1350405895764066,1.0165320621145069,0.24304632931495873,1.0058725813640406,1.0404940191854806,0.9712511435426004,0.12701767221677063,0.16312291073237853,0.09091243370116273
13.1,-0.8243094656187452,1.033613875475168,1.0195239858417764,0.1439851833664696,1.040964637410755,0.2445711561871729,1.0190675817702626,1.0536894668579926,0.9844456966825325,0.13429286777750704,0.17037994074412882,0.09820579481088526
13.2,-0.8083753009828796,1.030578336862468,1.0340998739671252,0.1472642088941613,1.0652118869742884,0.23761014958176446,1.0329321671238274,1.067554478936307,0.9983098553113479,0.13624510408638638,0.17231459512104008,0.10017561305173266
13.3,-0.7917863480715447,1.0581795665862956,1.048771152516269,0.1447131783197763,1.0884201098741748,0.2220876226887466,1.0468860162455422,1.0815087355232331,1.0122632969678513,0.13289681150131907,0.16894928886753385,0.09684433413510429
13.4,-0.7745560440244648,1.0526910018896902,1.0629533972004257,0.1363312665543309,1.109739040709135,0.1982117579886111,1.0603697250654807,1.094992833724668,1.0257466164062934,0.1243492060163964,0.16038522215671724,0.08831318987607556
13.5,-0.7566983454791805,1.0771424915292245,1.076069221455646,0.1222985547081533,1.1283518340001912,0.1665115767506409,1.0728553233467673,1.1074788043850772,1.0382318423084573,0.11079292650446605,0.1468130177418307,0.0747728352671014
13.6,-0.738227717266099,1.0846063933007764,1.087566854598038,0.1029865301439649,1.1435080506787951,0.1278548859701232,1.0838524064779207,1.1184762438898528,1.0492285690659886,0.09252518592566984,0.12852987230740637,0.0565204995439333
13.7,-0.7191591206919055,1.080974361402866,1.096939394372019,0.0789585947627803,1.1545574309640827,0.08343972670803841,1.0929105353156072,1.1275347140166958,1.0582863566145186,0.06996678850959104,0.10595657377124826,0.033977003247933825
13.8,-0.6995080014208247,1.08437963010754,1.1037436249384778,0.0509580388812856,1.1609815842351134,0.034754554223799625,1.0996195191765612,1.1342440249350219,1.0649950134181005,0.04367340670900748,0.07964877833826708,0.007698035079747881
13.9,-0.6792902769635506,1.1046109501760444,1.1076170843448658,0.019882228845404,1.16242041167484,-0.01649329061600619,1.10361111112487,1.138235930499773,1.0689862917499673,0.01433707626790912,0.050298505651491174,-0.02162435311567294
14.0,-0.6585223237839802,1.1151977645783036,1.1082920073670384,-0.0132564995606347,1.15869024061397,-0.06847599237791077,1.1045671221345355,1.1391922424197063,1.0699420018493646,-0.017224466920535572,0.018723475718263702,-0.053172409559334846
14.1,-0.637220964034189,1.1061172679218834,1.1056048957427704,-0.0473808251300953,1.149791341744135,-0.1193606576066648,1.1022379898812285,1.1368633990541948,1.0676125807082621,-0.05009149433716498,-0.014156598557436624,-0.08602639011689334
14.2,-0.6154034519283998,1.091084902109979,1.0995007821042644,-0.081405146693775,1.135903650206537,-0.16742821294886556,1.0964712445886404,1.1310969312640458,1.061845557913235,-0.0832786640727861,-0.047356390566399884,-0.11920093757917231
14.3,-0.593087459766978,1.067173706236502,1.0900317225517857,-0.1142936724561233,1.1173709259968048,-0.21118123640842948,1.0872424025159186,1.1218683559029112,1.052616449128926,-0.11578250153956829,-0.07987244067041574,-0.15169256240872084
14.4,-0.570291063621774,1.0787152468309684,1.077349607918496,-0.1451142048305951,1.094674996860774,-0.24942794102975688,1.0746755980314606,1.109301807894628,1.0400493881682933,-0.14663700448887523,-0.11073876119298762,-0.18253524778476285
14.5,-0.5470327286944107,1.0734273665258651,1.0616939369901646,-0.1730825025603982,1.0684028518868323,-0.2813337512604589,1.0590420563525729,1.0936685129760542,1.0244155997290916,-0.17497263108080063,-0.13908582446861273,-0.21085943769298854
14.6,-0.5233312943593685,1.032978495804519,1.0433756574343542,-0.1975934698806993,1.0392099930962146,-0.3064374641973964,1.0407322037917006,1.0753588979461546,1.0061055096372467,-0.20007202260856669,-0.16419628555276686,-0.2359477596643665
14.7,-0.4992059589039977,1.0248366741684105,1.0227584830744558,-0.2182372879942143,1.0077835271324302,-0.32463449454735,1.0202077945268189,1.0548347174389683,0.9855808716146693,-0.22141448043961226,-0.18554945915352442,-0.25727950172570013
14.8,-0.4746762639778005,1.003734971726424,1.0002392049199291,-0.2348005789358432,0.9748080450527137,-0.33613396866046785,0.9979477758476807,1.032574919172184,0.9633206325231775,-0.23870152919680762,-0.20284688280748076,-0.2745561755861345
14.9,-0.449762078763592,0.961241843057828,0.9762284324074164,-0.2472544076374614,0.9409365514049545,-0.3413987765846147,0.974402112348911,1.0090294681423446,0.9397747565554775,-0.2518586613121797,-0.21601406143168828,-0.28770326119267114
15.0,-0.4244835838833578,0.9531625635374352,0.9511329680384866,-0.2557321247947819,0.9067677641245231,-0.3410780380019356,0.9499624781767272,0.9845900388734872,0.9153349174799672,-0.2610132835955664,-0.22517841389344465,-0.2968481532976882
15.1,-0.3988612550518405,0.934498273493115,0.9253406904858968,-0.260500623127373,0.8728302004724539,-0.3359402008915674,0.9249515249186012,0.9595792833085511,0.8903237665286513,-0.2664543043195605,-0.2306288600987924,-0.30227974854032863
15.2,-0.3729158464911066,0.9042436356675788,0.8992084604836587,-0.2619285605341395,0.8395727242646434,-0.32681282837889486,0.899626937096636,0.9342548863043493,0.8649989878889227,-0.2685824778937911,-0.23276616567234393,-0.30439879011523824
15.3,-0.346668374119514,0.8805766481028706,0.8730532243079594,-0.260454635780013,0.8073607214561617,-0.31453269981609333,0.874194140648139,0.9088222741135998,0.8395660071826783,-0.26786119858326946,-0.23205373568278703,-0.3036686614837519
15.4,-0.3201400985287078,0.8512053645711005,0.8471462089907648,-0.2565582711383844,0.7764767996578293,-0.29990765740920206,0.8488218288178481,0.8834501402784875,0.8141935173572087,-0.2647751970173001,-0.2289763111602523,-0.30057408287434795
15.5,-0.2933525077624257,0.8187035944564056,0.8217099005432082,-0.2507342408570995,0.7471248359043469,-0.2836899504402388,0.8236561214851389,0.8582846049590973,0.7890276380111805,-0.25980101382109233,-0.22401044273740078,-0.2955915849047839
15.6,-0.2663272999110733,0.8041154113064846,0.7969173738788593,-0.2434720232811884,0.719436269793943,-0.2665597463589524,0.7988310427287142,0.8334596924992302,0.7642023929581981,-0.25338972456176573,-0.21760721560569413,-0.28917223351783733
15.7,-0.239086365536153,0.7831611279472372,0.7728934915127821,-0.2352400334059803,0.6934776977897541,-0.2491169347079644,0.7744744577532167,0.8091032683540531,0.7398456471523802,-0.2459599856275774,-0.21018529540547298,-0.2817346758496818
15.8,-0.211651769938794,0.7451635358294116,0.7497174917108577,-0.2264744465332261,0.6692590198257787,-0.2318792192215091,0.7507094716329976,0.7853384378348229,0.7160805054311723,-0.23789816349617138,-0.20213105750547508,-0.2736652694868677
15.9,-0.1840457352867422,0.719841375381117,0.727426527963859,-0.2175720492919265,0.6467415858611699,-0.21528463309754933,0.7276516560585549,0.7622807728562072,0.6930225392609025,-0.2295618860622367,-0.1938021383420368,-0.2653216337824366
16.0,-0.1562906226142833,0.7035119263324204,0.706019784226603,-0.2088864250240638,0.6258459658666653,-0.1996968974069653,0.7054025841412289,0.7400318467417957,0.6707733215406622,-0.22128362612420965,-0.18553101891749085,-0.25703623333092845
16.1,-0.1284089137096917,0.6877665595914815,0.6854628612037575,-0.2007267599319566,0.6064591113822371,-0.18541237951888603,0.6840403140435131,0.7186697178551639,0.6494109102318623,-0.213371813996232,-0.1776261374238747,-0.2491174905685893
16.2,-0.1004231929048602,0.6612408240351961,0.6656921987137935,-0.1933586075868313,0.5884407877244602,-0.17266773688066542,0.6636078871399672,0.6982374277614859,0.6289783465184485,-0.20610838640478404,-0.17036943815127953,-0.24184733465828856
16.3,-0.0723561287818686,0.6411896407585673,0.6466193619608264,-0.1870060407756983,0.5716292354982292,-0.16164761856341966,0.6441015876157973,0.6787312608267616,0.609471914404833,-0.19974334992996493,-0.16401093494074617,-0.23547576491918368
16.4,-0.044230455811321,0.6257590663365316,0.6281350724006468,-0.1818547271041917,0.5558460730732312,-0.15249202948348042,0.6254613552237173,0.6600911569752794,0.5908315534721551,-0.19448839868889664,-0.15876232887912695,-0.23021446849866634
16.5,-0.0160689559372926,0.6182079494879497,0.6101129059132646,-0.1780555717812965,0.5409004836828111,-0.14530313936353056,0.6075659086977879,0.6421958351040133,0.5729359822915625,-0.19051234726380065,-0.15479244123841476,-0.22623225328918653
16.6,0.0121055598761564,0.5893168245327309,0.5924126126784433,-0.1757286676050022,0.5265927471258365,-0.14015144618206227,0.5902345217446693,0.6248645690743946,0.555604474414944,-0.1879407928335629,-0.1522268756183195,-0.22365471004880633
16.7,0.0402702701219862,0.5660161803585714,0.5748830357687215,-0.1749673733217859,0.5127171813149851,-0.13708129064209168,0.573236070552466,0.6078662352216403,0.5386059058832916,-0.18686108407350344,-0.1511529868567797,-0.22256918129022718
16.8,0.0684023612357209,0.5529596839656207,0.5573646206561431,-0.1758424056431859,0.4990645568496518,-0.1361157729206386,0.5563043736085267,0.5909346521730023,0.521674095044051,-0.18733184056441335,-0.15162940044944884,-0.22303428067937786
16.9,0.096479046074552,0.5377087596257747,0.5396915172704184,-0.1784058777926053,0.4854240412775442,-0.13726115352757884,0.5391575077499636,0.5737878968987068,0.5045271186012205,-0.1893946438483573,-0.1536977036156387,-0.2250915840810759
17.0,0.1244775823750479,0.5172850043131462,0.5216932815386506,-0.1826952502008522,0.47158472089256687,-0.14051083294537164,0.5215180734653578,0.5561485700140497,0.4868875769166659,-0.19308475667225702,-0.15739316455172356,-0.2287763487927905
17.1,0.152375291174507,0.4966127798171936,0.5031961858801746,-0.1887371790225445,0.45733673836085365,-0.14584900478778243,0.5031313794998282,0.5377619803848318,0.46850077861482464,-0.19843816963645375,-0.16275177908919625,-0.23412456018371125
17.2,0.1801495751810369,0.458399803244898,0.4840241491050606,-0.1965512576978094,0.4424720752945843,-0.15325406813836176,0.4837790806909561,0.5184097829636238,0.44914837841828836,-0.20549383554463407,-0.16981250505375617,-0.24117516603551198
17.3,0.2077779370774835,0.4624171822840012,0.4639992965406808,-0.2061536477889807,0.42678500090879495,-0.1627018690720203,0.46328668573544296,0.49791748655674367,0.42865588491414225,-0.21429206895085845,-0.17861566182116723,-0.24996847608054967
17.400000000000002,0.2352379977443733,0.4498418267527778,0.4429421617765286,-0.2175605893256871,0.4100722016827678,-0.17416882085312654,0.4415242884243312,0.4761551850597746,0.40689339178888784,-0.22487183652245968,-0.18920022068865552,-0.26054345235626386
17.5,0.2625075143871174,0.4164686406797301,0.4206715428281212,-0.2307917689075524,0.3921326029427004,-0.18763492800321047,0.4184006523038315,0.4530316421186724,0.3837696624889906,-0.23727007768641187,-0.20160312552944848,-0.27293702984337526
17.6,0.2895643985528009,0.4055799708212194,0.397004028354596,-0.2458735062150603,0.3727668918413125,-0.2030867118273975,0.3938513014288493,0.4284823818835532,0.35922022097414535,-0.25152478981533793,-0.21586237798663097,-0.2871872016440449
17.7,0.3163867340219374,0.3696038273056966,0.3717532143917878,-0.2628416959810769,0.3517767526617739,-0.2205200039991237,0.3678216182851727,0.4024527869311265,0.33319044963921884,-0.26768088540348894,-0.2320228946566562,-0.3033388761503217
17.8,0.3429527945607304,0.3498053767062216,0.3447286395265803,-0.2817444115958503,0.32896383007966495,-0.2399425397062059,0.3402463456452658,0.37487760012071825,0.30561509116981334,-0.28579533474448127,-0.25014164977430403,-0.3214490197146585
17.900000000000002,0.3692410615194316,0.3236873084553717,0.3157344773518512,-0.3026440360134173,0.30412844444124604,-0.26137624116320146,0.3110275538515922,0.34565889187780974,0.27639621582537466,-0.30593774532834705,-0.27028825461665285,-0.34158723604004126
18.0,0.3952302412625651,0.2753008111393327,0.2845680404997144,-0.3256187319098455,0.2770680959087541,-0.2848590335478918,0.2800140927799283,0.3146455121575539,0.2453826734023027,-0.3281851701478361,-0.2925397658160087,-0.3638305744796635
18.1,0.4208992824168835,0.2385264101377848,0.2510181720636655,-0.3507629911020493,0.24757581242261356,-0.3104459750254043,0.2469864892960137,0.28161798790161524,0.2123549906904121,-0.3526143067755224,-0.3169728844433557,-0.38825572910768913
18.2,0.4462273929230915,0.2056629127720053,0.2148636298600846,-0.3781869065024392,0.215438421186986,-0.3382094055530193,0.21165156877156108,0.246283144554359,0.17701999298876314,-0.3792972848412997,-0.3436597434919216,-0.41493482619067784
18.3,0.4711940568775266,0.1706057086922512,0.1758716095383447,-0.4080136802459506,0.1804348566995011,-0.3682377192534049,0.17365010455838542,0.20828175553714817,0.13901845357962267,-0.408306174690238,-0.37267241654083805,-0.44393993283963795
18.4,0.4957790511501456,0.1278422960506289,0.133796607683112,-0.4403747097533462,0.14233466281016652,-0.40063223460376945,0.13257818453151027,0.16720990879160746,0.09794646027141309,-0.43972601248493515,-0.40409594286304246,-0.47535608210682784
18.5,0.519962461765369,0.0827915887825149,0.0883799003729357,-0.4754013698180038,0.10089690531125749,-0.4355014669351248,0.08801909612753407,0.12265089181813933,0.05338730043692881,-0.4736693681403204,-0.43804289536538493,-0.5092958409152559
18.6,0.5437247000325099,0.0403104728141753,0.0393500116804375,-0.5132123256867078,0.05586978939201974,-0.4729518904759688,0.0395786422067325,0.07421050753816583,0.00494677687529918,-0.5102811893749021,-0.4746582246449438,-0.5459041541048604
18.7,0.567046518412709,-0.0080464168803457,-0.0135753236037589,-0.5538948681417379,0.006991377949779097,-0.513074006803607,-0.013085218408688436,0.021546714832513945,-0.04771715164989082,-0.5497231564380101,-0.5141036137211088,-0.5853426991549113
18.8,0.5899090261095532,-0.0543398646959074,-0.0706850324343725,-0.5974783694453406,-0.046008062437159936,-0.5559222146836511,-0.07024611758474218,-0.0356141181086095,-0.10487811706087487,-0.5921315266167237,-0.5565153225471334,-0.6277477306863141
18.9,0.6122937043707127,-0.1209525628548864,-0.1322675342522314,-0.643897558846683,-0.10340139645359886,-0.6014866196282163,-0.13210924571460594,-0.097477181624445,-0.16674130980476687,-0.6375488177318289,-0.6019358715105078,-0.6731617639531501
19.0,0.634182421488232,-0.2027559457575588,-0.1985994090231535,-0.6929429974811434,-0.1654567440993439,-0.6496545751717726,-0.19882382526799602,-0.16419169813294499,-0.23345595240304706,-0.6858350042750184,-0.6502252375743741,-0.7214447709756627
19.1,0.6555574474853104,-0.2884398910538495,-0.26992851392817,-0.7441960657503759,-0.23242527017804332,-0.7001595059587585,-0.270498919621294,-0.23586673096079486,-0.3051311082817932,-0.7365671196589432,-0.7009604565316054,-0.7721737827862809
19.2,0.6764014684776739,-0.3545062511933261,-0.3464499046526749,-0.7969462578951466,-0.3045232688111242,-0.752514598548463,-0.34721109740052947,-0.31257884868629754,-0.3818433461147614,-0.7889379900543158,-0.7533343568457512,-0.8245416232628803
19.3,0.6966976006979152,-0.4302655157324923,-0.4282727461864482,-0.8500900800658762,-0.38190694927410035,-0.8059295514842841,-0.428993652216052,-0.3943613448739518,-0.4636259595581522,-0.8416663946952799,-0.8060657199600764,-0.8772670694304835
19.4,0.7164294041714349,-0.5100044748020973,-0.5153764389754957,-0.9020140531248466,-0.46463820330947725,-0.8592102058473672,-0.5158008595077065,-0.48116849491953945,-0.5504332240958735,-0.8929319540731478,-0.8573341684948017,-0.928529739651494
19.5,0.7355808960329062,-0.6191316295945039,-0.6075546432104795,-0.9504701001617132,-0.5526397317146557,-0.9106441753003136,-0.6074463010021859,-0.5728138805073947,-0.6420787214969771,-0.9403459317181,-0.9047509680321473,-0.9759408954040527
19.6,0.7541365634724845,-0.7072794657070982,-0.7043470508378521,-0.9924608313156724,-0.6456384274767055,-0.9578813627860867,-0.7035213483314496,-0.6688888732287437,-0.7381538234341556,-0.9809604041879946,-0.9453681971083346,-1.0165526112676544
19.7,0.7720813763012593,-0.8159858470512966,-0.8049610002069053,-1.024165340140426,-0.7430971339126269,-0.9978272757673259,-0.8033073889173669,-0.7686748604662724,-0.8379399173684613,-1.0113023417128293,-0.9757128278610964,-1.046891855564562
19.8,0.7894007991257941,-0.9141393820559044,-0.9081887159783716,-1.0409521134967905,-0.8441371642600096,-1.0265796582955824,-0.9056986975318684,-0.8710661169542093,-0.9403312781095274,-1.0274037966721492,-0.9918169145099938,-1.0629906788343046
19.9,0.8060808031218644,-0.99651101914006,-1.012331252311239,-1.03754071634329,-0.9474576175341324,-1.0394541511468656,-1.0091439694589064,-0.9745113379402165,-1.0437766009775962,-1.0248044213888987,-0.9892201111530472,-1.0603887316247502
20.0,0.8221078773978857,-1.1294381355459595,-1.1151467396743813,-1.0083798545658664,-1.0512626948645627,-1.0311588416951905,-1.1115914011839463,-1.0769587198748187,-1.1462240824930738,-0.9985565533738061,-0.9629747570137739,-1.0341383497338383
20.1,0.8374690399388055,-1.193639794491408,-1.2138468881261066,-0.9482932993352884,-1.1532145358090706,-0.9961829740158578,-1.2104077300532865,-1.1757750000706635,-1.2450404600359095,-0.9433867100271357,-0.9078073711454733,-0.9789660489087981
20.2,0.8521518481216025,-1.3115466656991304,-1.3051690807683527,-0.8533924294541396,-1.2504352244165244,-0.9294495375609817,-1.3022888682596838,-1.2676560906880885,-1.3369216458312791,-0.8543319571499441,-0.8187550209449038,-0.8899088933549845
20.3,0.86614440879388,-1.3758573454331489,-1.3855477466744754,-0.7221578469576596,-1.3395848925694296,-0.8272308677546837,-1.3833123677576602,-1.3486795436503747,-1.4179451918649457,-0.7282179267400756,-0.6926433399505884,-0.7637925135295628
20.4,0.879435387907379,-1.4546625779489883,-1.4513940454677106,-0.5564678733678668,-1.417039362135406,-0.6882330863882608,-1.449364646784107,-1.4147317771642989,-1.4839975164039152,-0.5659324575582194,-0.5303601684110802,-0.6015047467053586
20.5,0.8920140196986198,-1.4959737439538343,-1.4994660735949124,-0.3622478526015835,-1.4791765244115291,-0.5146317413880181,-1.4969473080123807,-1.4623143938741812,-1.5315802221505803,-0.37433238312036393,-0.3387623412795262,-0.40990242496120166
20.6,0.903870115409228,-1.5120688019754296,-1.527277798865647,-0.1494061056106033,-1.5227541720245814,-0.31273283869955487,-1.523919320257309,-1.4892863625668438,-1.558552277947774,-0.16560850486103468,-0.13004066137891987,-0.20117634834314949
20.7,0.9149940715388796,-1.5394697207015182,-1.533466090762149,0.0691296834176284,-1.545327635934973,-0.0929148058605205,-1.5296925481974977,-1.4950595478938753,-1.56432554850112,0.046777795534852264,0.08234348826411814,0.011212102805586384
20.8,0.9253768776241906,-1.5232645402840677,-1.5180273730229958,0.2791721731940463,-1.545625246002896,0.13135557567721734,-1.5148764786662647,-1.480243436662522,-1.5495095206700076,0.2521814367627759,0.2877450250482857,0.21661784847726606
20.9,0.9350101235372382,-1.4711671383954132,-1.4823588206228644,0.4674124364773228,-1.5237896518424356,0.3453485159492688,-1.4806941804007139,-1.4460610975847206,-1.5153272632167072,0.441389189487961,0.4769507183851903,0.4058276605907317
21.0,0.9438860062978078,-1.4414655780861771,-1.4290893639955329,0.6233482988501239,-1.4814152849534092,0.5353171378784207,-1.4286976159356972,-1.3940644931710258,-1.4633307387003687,0.6020373277123496,0.6375968410646372,0.5664778143600621
21.1,0.951997336393852,-1.3673038755606988,-1.3617434859094733,0.7404935197971201,-1.421364143255328,0.6905416523396126,-1.361351386874876,-1.3267182250016318,-1.39598454874812,0.7216434282360693,0.7572009687144892,0.6860858877576494
21.2,0.9593375436050298,-1.305800932572063,-1.2843214151095284,0.8166445534157186,-1.347404102604712,0.8046115259291062,-1.282811263573068,-1.2481780634086888,-1.3174444637374472,0.7961493604165728,0.8317049695582687,0.7605937512748769
21.3,0.965900682324622,-1.1993786855663524,-1.2008879251580786,0.8533158780668261,-1.2637593286547488,0.8756863219271813,-1.198472593203993,-1.1638393555440123,-1.2331058308639737,0.8303420963074991,0.8658958145525455,0.7947883780624527
21.4,0.9716814363755032,-1.1361401938892428,-1.1152406584724153,0.8546760805652841,-1.1746731522487526,0.9058478355554982,-1.1134857054869018,-1.0788524311056837,-1.14811897986812,0.8317796345798888,0.8673315013067453,0.7962277678530323
21.5,0.9766751233162728,-1.0302433269721558,-1.0306925587754387,0.8263602807362204,-1.0840608173745079,0.8999115181617157,-1.0315093420371817,-0.9968760316886253,-1.0661426523857382,0.8069512735732095,0.8425013271328275,0.7714012200135915
21.6,0.98087769823406,-0.9533651478629404,-0.9499684222259048,0.7744407575365342,-0.9952889583998016,0.8641189186373436,-0.9544061058554952,-0.9197727602737102,-0.9890394514372802,0.7607592222303733,0.796307499979013,0.7252109444817336
21.7,0.9842857570209212,-0.8711988153214277,-0.8751930864982138,0.70469370129776,-0.9110798698538354,0.8050257434398946,-0.8827870354751951,-0.8481536553751519,-0.9174204155752383,0.6970941968355854,0.7326407351663986,0.6615476585047722
21.8,0.986896539131188,-0.8179400867154922,-0.807940254066267,0.622177017998196,-0.8335137686815263,0.7287334358900562,-0.8169075005439163,-0.7822740866220684,-0.8515409144657641,0.6193911874977559,0.6549360218711876,0.5838463531243242
21.9,0.9887079298175228,-0.7471752228158743,-0.7493127623720057,0.5310621580587642,-0.7640935244302257,0.6404711209477741,-0.7573971849136746,-0.7227637378485589,-0.7920306319787903,0.5309735647525343,0.5665167297255926,0.49543039977947606
22.0,0.9897184618438756,-0.6863320956658819,-0.7000321001214567,0.4346388706161188,-0.7038393499584714,0.5444550569393043,-0.7055051130442745,-0.670871633497086,-0.7401385925914631,0.4351589512623681,0.47070048051681024,0.39961742200792594
22.1,0.9899273166739522,-0.6656837516582227,-0.6605229925649557,0.3354181062289506,-0.6533895361576612,0.44392939570656165,-0.662830472031582,-0.6281969606467278,-0.6974639834164361,0.33512386827530183,0.37066379464478216,0.2995839419058215
22.2,0.989334325134234,-0.632423595725382,-0.6309856330829577,0.2352775625443585,-0.6130926729522146,0.34130311804443886,-0.630790311345237,-0.5961567687508683,-0.6654238539396057,0.23363735848203743,0.2691757139782609,0.19809900298581395
22.3,0.9879399675510094,-0.6241262767095689,-0.6114528421762458,0.1356150950181887,-0.5830843769293124,0.2383224212803397,-0.6101814510016402,-0.5755478778101643,-0.6448150241931162,0.13285550736237325,0.1683923232002959,0.0973186915244506
22.4,0.985745373361306,-0.5888233909490227,-0.6018322005471027,0.0374919836261319,-0.5633466060070943,0.13624236651338634,-0.6010508995111998,-0.5664172963197719,-0.6356845027026278,0.03430002580844076,0.06983533243055645,-0.0012352808136749452
22.5,0.9827523201980416,-0.6027122847365544,-0.6019345048819008,-0.0582405331900792,-0.553750449445969,0.03598054267180929,-0.6028478817280447,-0.5682142491190421,-0.6374815143370474,-0.06100112424231963,-0.0254672971425682,-0.09653495134207107
22.6,0.9789632324501312,-0.6213436416754756,-0.6114902545881651,-0.1508314123338343,-0.5540844611872224,-0.06175212724695564,-0.6146955892190257,-0.5800619277605039,-0.6493292506775474,-0.1523132158447452,-0.11678083930039504,-0.18784559238909534
22.7,0.9743811792987204,-0.6155895265212524,-0.6301557288676896,-0.2395336039677581,-0.5640707793766775,-0.15634143859694044,-0.6356358908917222,-0.6010022011378539,-0.6702695806455906,-0.23901807600817315,-0.20348712175697492,-0.2745490302593714
22.8,0.969009872231131,-0.6471593716690397,-0.6575098749158421,-0.3235180201165356,-0.5833709315668606,-0.24717586762910684,-0.6647788931647625,-0.63014517565626,-0.6994126106732649,-0.3204877634620904,-0.2849582039255151,-0.35601732299866573
22.9,0.962853662034538,-0.6839685634967921,-0.6930429237785063,-0.4017955863043109,-0.6115826995848587,-0.3335631441063038,-0.7013517858616594,-0.6667180411261826,-0.7359855305971361,-0.3959941826016844,-0.36046599086467074,-0.43152237433869806
23.0,0.9559175352718078,-0.7335429015378027,-0.7361375420171856,-0.4731480412429734,-0.64822893136822,-0.4146535002749362,-0.7446680121161987,-0.710034240668747,-0.7793017835636504,-0.46462971372964157,-0.4291028635210544,-0.5001565639382287
23.1,0.9482071102423562,-0.7753297896328132,-0.7860435400559819,-0.5360720017364488,-0.6927388892575211,-0.4893682731274489,-0.7940430933501704,-0.7594092956934612,-0.8286768910068797,-0.5252251722354234,-0.4896996379091954,-0.5607507065616514
23.2,0.9397286324312965,-0.8520778980936675,-0.8418477917073776,-0.5887454822748407,-0.7444227301590239,-0.5563361910520384,-0.8486849711191363,-0.8140511477439689,-0.8833187944943037,-0.5762720858356024,-0.5407478423525304,-0.6117963293186744
23.3,0.9304889694505628,-0.8992065824309509,-0.9024421374378134,-0.6290310082309073,-0.8024401228624111,-0.6138442691178796,-0.9075919477526692,-0.872958099138277,-0.9422257963670613,-0.615875763757771,-0.5803527866679412,-0.6513987408476007
23.4,0.9204956054761092,-0.9641907483449614,-0.966493635878366,-0.6545335921019702,-0.86576490834828,-0.6598155392295998,-0.9694959555406901,-0.9348620821550795,-1.0041298289263008,-0.641774222045677,-0.6062524874714957,-0.6772959566198583
23.5,0.9097566351856862,-1.026760924643271,-1.0324234432693935,-0.6627332618672959,-0.9331491500831718,-0.6918312155888309,-1.0328807169936993,-0.9982468192939761,-1.0675146146934227,-0.6514497393534969,-0.6159292239732991,-0.6869702547336948
23.6,0.8982807572021091,-1.1027313959241158,-1.0984024655287463,-0.651207849619537,-1.0030918628416443,-0.7072189798803045,-1.0960731803220995,-1.061439258754785,-1.1307071018894141,-0.6423399270297875,-0.6068206080620057,-0.6778592459975693
23.7,0.8860772670473287,-1.159497574519472,-1.1623730826745742,-0.6179494300290774,-1.0738199362420624,-0.703229527156233,-1.1573587936684218,-1.1227248486697565,-1.191992738667087,-0.6121421063294274,-0.5766239615172943,-0.6476602511415606
23.8,0.8731560496130069,-1.219966957465173,-1.222105768252332,-0.5617553646888983,-1.1432907960412373,-0.6773171018960573,-1.2150372367780242,-1.180403268774263,-1.2496712047817855,-0.5592124640515655,-0.5236954716483323,-0.5947294564547988
23.9,0.8595275711537055,-1.2663130828366052,-1.275296333367813,-0.4826439820600504,-1.2092273462129177,-0.6275231081504851,-1.2673573121021582,-1.2327233215098523,-1.301991302694464,-0.48306888752157445,-0.4475530262762238,-0.5185847487669252
24.0,0.8452028708091618,-1.3191776237043886,-1.3197032060330596,-0.3822127666823254,-1.2691945945822518,-0.552933349086254,-1.3123669198890413,-1.277732907115314,-1.3470009326627685,-0.3849538473906173,-0.34943909653405203,-0.4204685982471825
24.1,0.8301935516625268,-1.3615419101937254,-1.3533149793634396,-0.263836825410131,-1.320722962667968,-0.45414191691355393,-1.3478384826443486,-1.313204448087159,-1.3824725172015382,-0.2682706580388644,-0.23275699727055443,-0.3037843188071744
24.2,0.8145117713418092,-1.376329950575618,-1.3745282647747403,-0.1326129480739755,-1.3614750535834692,-0.33361823802035623,-1.371458086488695,-1.3368240305370938,-1.4060921424402961,-0.13858000342294452,-0.10306741289801293,-0.17409259394787613
24.3,0.7981702321721281,-1.380370426200493,-1.3823079089091108,0.0050005471575431,-1.3894413430083168,-0.19585541485903113,-1.3813016642206364,-1.346667587255013,-1.4159357411862599,-0.002951858629473073,0.03255968105379349,-0.038463398312739636
24.4,0.7811821708867676,-1.3927800370111196,-1.3762995327181249,0.1418214424986087,-1.4031384593655025,-0.04719659786858675,-1.3763667961217916,-1.3417326985141127,-1.4110008937294705,0.13114891396871228,0.1666594217809467,0.09563840615647787
24.5,0.7635613479053485,-1.3595045011308458,-1.3568704572638592,0.2707480819263444,-1.4017756281209237,0.10469896809408444,-1.356848475884713,-1.322214357998754,-1.391482593770672,0.25694533579015555,0.2924548302826006,0.22143584129771052
24.6,0.7453220361878158,-1.3362526750628858,-1.325068763850126,0.3855633132688687,-1.385354835833618,0.2516890071177051,-1.3240403902519757,-1.2894062524435437,-1.3586745280604078,0.36899380903051093,0.40450230834633233,0.33348530971468954
24.7,0.7264790096732691,-1.2743119557141256,-1.2825075698125283,0.4815676749542188,-1.3546805439354674,0.38611994551164364,-1.2799975333679137,-1.2453633759850629,-1.3146316907507645,0.4633644382198464,0.4988719601050832,0.4278569163346096
24.8,0.7070475313129885,-1.2253087930670798,-1.2311968763347032,0.55592498542048,-1.3112735193008742,0.5017224279058227,-1.2271729030005403,-1.1925387263837812,-1.2618070796172993,0.537586418046358,0.5730929798605227,0.5020798562321933
24.9,0.6870433407073675,-1.173562210548889,-1.1733537133942378,0.6076893405197951,-1.2572046973661426,0.5942347206839695,-1.1681389160062947,-1.1335047204887967,-1.2027731115237927,0.5905614883069208,0.6260671070332624,0.5550558695805792
25.0,0.6664826413567534,-1.1164128768474193,-1.111220948211708,0.637564833888953,-1.1948815569982718,0.6616441577462943,-1.105381954817735,-1.0707477407255206,-1.1400161689099495,0.6224846521880221,0.6579893444434646,0.5869799599325796
25.1,0.645382087536521,-1.0458088668162189,-1.0469176543109318,0.6474996952902873,-1.1268259268725875,0.7040510003202873,-1.0411315217656343,-1.0064972894177693,-1.0757657541134993,0.6347065936631151,0.6702103757078843,0.5992028116183459
25.2,0.6237587708070281,-0.9853293545015772,-0.9823330763982624,0.6402260900368218,-1.0554776094993354,0.7232534504948508,-0.9772326542955326,-0.9425984040043088,-1.0118669045867563,0.6294877352674185,0.6649906230143661,0.593984847520471
25.3,0.6016302061693551,-0.9100567318808253,-0.9190657981751872,0.6188347427415392,-0.9830461276474117,0.722196401822376,-0.9150986787811927,-0.8804644108523055,-0.9497329467100798,0.6096675671945964,0.6451695762182347,0.574165558170958
25.4,0.5790143178780656,-0.8583185664327302,-0.8584022126522848,0.5864372480622317,-0.9114186233013073,0.7044178479350728,-0.8557516896475383,-0.8211174043802586,-0.8903859749148181,0.5783215333937107,0.6138226789389672,0.5428203878484542
25.5,0.5559294249224658,-0.7971240490596171,-0.8013245632994591,0.545933974082921,-0.8421200569853035,0.6735850663065557,-0.7999133892002632,-0.765279086887603,-0.8345476915129234,0.5384721857239408,0.5739724827146427,0.502971888733239
25.6,0.5323942261881198,-0.7476991159197645,-0.7485381276211238,0.4998805144697896,-0.7763146695119992,0.6331625568766509,-0.7480968766304077,-0.7134625575592819,-0.7827311957015335,0.4928850095349205,0.5283844725820194,0.4573855464878216
25.7,0.5084277853106619,-0.6895032571301616,-0.7005084326344517,0.4504325400754617,-0.7148352146345394,0.5862130925395407,-0.7006703402234997,-0.6660360046748821,-0.7353046757721173,0.4439465564251474,0.4794451998346926,0.40844791301560224
25.8,0.4840495152341423,-0.6646474391950239,-0.6575016118615872,0.3993453141267719,-0.6582274354696764,0.5353091305330218,-0.6578898417950877,-0.6232554900441623,-0.6925241935460131,0.3936085824218737,0.4291064202027435,0.3581107446410039
25.9,0.4592791624864471,-0.6287923469523319,-0.6196233292600262,0.3480063853348819,-0.606799992281151,0.4825229406740237,-0.6199128012147689,-0.5852784335310762,-0.6545471688984615,0.3433820727024421,0.37887911857384193,0.30788502683104224
26.0,0.4341367911845015,-0.581520207395012,-0.5868536614152586,0.2974847923849034,-0.5606732211827682,0.42946509300242364,-0.586805088876612,-0.552170705524192,-0.621439472229032,0.29436867786523246,0.32986494526396687,0.25887241046649806
26.1,0.40864276678223,-0.5514109016287602,-0.5590767850446883,0.2485853161370129,-0.5198229115353268,0.37734718265152867,-0.5585491705891111,-0.5239147718266404,-0.5931835693515819,0.2473184983971429,0.28281400048467076,0.21182299630961504
26.2,0.3828177395744321,-0.544917327361389,-0.5361052766647534,0.2019007708515846,-0.4841174042024853,0.3270520892241484,-0.5350547458550053,-0.500420331935931,-0.5696891597740796,0.2027027774837164,0.23819752715299553,0.16720802781443728
26.3,0.3566826279699303,-0.5182807483615667,-0.5176993899377508,0.1578586474201214,-0.4533477096087987,0.27920161816237415,-0.5161699471444211,-0.48153551831709085,-0.5508043759717514,0.16079031430558866,0.19628432418771802,0.1252963044234593
26.4,0.3302586015475533,-0.4985613356266172,-0.5035819479337061,0.1167606444990798,-0.4272511491841605,0.23421629093160118,-0.5016907058301546,-0.46705626233794184,-0.5363251493223674,0.12171839066651248,0.15721167313717868,0.08622510819584628
26.5,0.3035670639086626,-0.4790006444765551,-0.4934495743687635,0.0788149615132019,-0.4055294039337811,0.19236532633835404,-0.49136712271960137,-0.4567326648010277,-0.526001580638175,0.0855521273325268,0.12104469451826125,0.05005956014679236
26.6,0.2766296353401189,-0.4828633488234483,-0.4869809681954612,0.044161931836169,-0.38786196276197105,0.15380680004054734,-0.4849072393158562,-0.4502727672047099,-0.5195417114270026,0.052329327891712234,0.08782119167596572,0.016837464107458754
26.7,0.2494681353017437,-0.4754162325922105,-0.4838428538819963,0.0128938659548123,-0.3739159183901732,0.11861896914910333,-0.481979652215903,-0.4473451661413537,-0.5166141382904522,0.022090303986413876,0.05758147601545502,-0.013400868042627263
26.8,0.2221045647524302,-0.4731679887741608,-0.4836941494294664,-0.0149299782485184,-0.36335294055702055,0.086824142971545,-0.48221669807178524,-0.44758219825849593,-0.5168511978850745,-0.005106221511460303,0.030384270177182492,-0.0405967132001031
26.9,0.1945610883292594,-0.480974818970365,-0.4861888049833401,-0.0392724604443769,-0.355834114349926,0.058406524072626836,-0.4852195813194593,-0.4505850679876942,-0.5198540946512243,-0.029179057294023585,0.006310765243143043,-0.06466887983119021
27.0,0.1668600163940227,-0.4840837978419873,-0.4909776861604142,-0.0601109508596613,-0.351023193601629,0.033325308323345355,-0.49056609084897096,-0.45593156421470127,-0.5252006174832407,-0.05002965563470086,-0.014540491280576003,-0.08551881998882571
27.1,0.1390237869617085,-0.5166711716246958,-0.4977098110105534,-0.0774324800090992,-0.34858869842169754,0.011524125733245856,-0.49782073659004,-0.46318619686504553,-0.5324552763150344,-0.06755337201467232,-0.032064855090392926,-0.10304188893895172
27.2,0.1110749475255963,-0.5224616438218186,-0.5060331972633555,-0.0912311898794459,-0.34820518651163296,-0.007062313132055733,-0.5065464586012388,-0.47191190599320776,-0.5411810112092699,-0.08165375984193245,-0.04616587980443985,-0.11714163987942505
27.3,0.0830361367936644,-0.5131199479070148,-0.5155955346315543,-0.1015077155564957,-0.3495539495062568,-0.022503696159011675,-0.5163166572825495,-0.4816820919951744,-0.5509512225699246,-0.09225699041514622,-0.05676973692656215,-0.1277442439037303
27.4,0.0549300663511171,-0.5312285875458087,-0.5260448620769931,-0.1082701750671904,-0.352323325443351,-0.03487120669203844,-0.5267262027155574,-0.4920916249486292,-0.5613607804824856,-0.09932398693008312,-0.06383734985289194,-0.1348106240072743
27.5,0.0267795022638814,-0.5438865559554639,-0.5370303985728316,-0.1115364601070256,-0.35620877299458314,-0.04423585569569045,-0.5374002572087464,-0.5027656671582453,-0.5720348472592475,-0.10285858958846449,-0.0673725589808303,-0.13834462019609867
27.6,-0.0013927533620301,-0.5383249077158722,-0.5482036448134325,-0.11133750657231,-0.36091281867401,-0.05066775651784416,-0.5480000893172393,-0.5133654871754233,-0.5826346914590553,-0.10291090830186934,-0.06742547441308377,-0.13839634219065491
27.7,-0.0295638808503407,-0.5632738588727891,-0.5592198399671917,-0.1077211894462447,-0.3661449616398878,-0.05423611082962221,-0.5582254610138656,-0.5235908469693566,-0.5928600750583746,-0.09957583803486039,-0.06409099130091525,-0.13506068476880553
27.8,-0.0577110614385751,-0.5563410130873618,-0.5697398202722327,-0.1007564419344228,-0.3716215992428254,-0.055009712290221294,-0.5678135464037841,-0.5331789206416513,-0.602448172165917,-0.09298739736237037,-0.057503128401653586,-0.12847166632308715
27.9,-0.0858114957613686,-0.5818187270336256,-0.5794322844858454,-0.0905371559470947,-0.37706601807542167,-0.05305779532570256,-0.5765346430578269,-0.5419000057596682,-0.6111692803559855,-0.08331002927131426,-0.04782632888042313,-0.11879372966220539
28.0,-0.1138424223180819,-0.5902394698784457,-0.5879764256226034,-0.0771853931983088,-0.3822084784632853,-0.04845106580792735,-0.5841851555542256,-0.549550506898247,-0.6188198042102041,-0.07072824504978405,-0.03524510419945338,-0.10621138590011472
28.1,-0.1417811359097361,-0.6021611610202504,-0.595064841071059,-0.0608534361256968,-0.3867864041727072,-0.04126275357778166,-0.5905784815543706,-0.5559438217154629,-0.6252131413932784,-0.0554360123166935,-0.019953422147834222,-0.09091860248555278
28.2,-0.1696050060303389,-0.6194471957316678,-0.6004065872930562,-0.0417242462105775,-0.39054467316330654,-0.031569528336546034,-0.5955345446365131,-0.5608998737863261,-0.6301692154867001,-0.03762714033511734,-0.0021450921549622595,-0.07310918851527243
28.3,-0.1972914951977213,-0.6133805646225978,-0.6037302050294829,-0.0200099806115212,-0.39323598949431854,-0.01945212448747514,-0.5988688316551724,-0.5642341499621888,-0.6335035133481559,-0.017487675963517933,0.01799383875812867,-0.052969190685164536
28.4,-0.2248181772090115,-0.6216703386652624,-0.604786510829368,0.0040516532686334,-0.39462130138894047,-0.004995530399307976,-0.6003819410840404,-0.565747248713646,-0.6350166334544348,0.004808934808856808,0.04028992444326884,-0.030672054825555226
28.5,-0.2521627553059814,-0.6092191670432437,-0.6033509351059143,0.0302032585469585,-0.39447021666314147,0.011711384208468813,-0.5998508590780975,-0.56521615619265,-0.6344855619635451,0.02910340261282295,0.06458387537590486,-0.006377070150258967
28.6,-0.2793030802355382,-0.5970580336569873,-0.5992251891227827,0.0581756871450195,-0.39256135513613616,0.03057690099017614,-0.5970234534657503,-0.5623887402246466,-0.6316581667068539,0.055248590733754606,0.09072855468949947,0.019768626778009744
28.7,-0.3062171681907362,-0.5734245882819352,-0.5922380649411706,0.087697723253765,-0.38868256926752764,0.05150820576156494,-0.5916179599519215,-0.5569832365116631,-0.6262526833921798,0.08310401579038011,0.11858347885423565,0.04762455272652457
28.8,-0.3328832186177776,-0.5876448604497155,-0.5822452128239346,0.1185070052551223,-0.3826309601090643,0.07441387361635411,-0.583329379026588,-0.5486946455408447,-0.6179641125123313,0.11252751637732304,0.14800648631946994,0.07704854643517614
28.9,-0.3592796318745759,-0.5697860893253776,-0.5691277969524826,0.1503615477466586,-0.3742126165911438,0.09920704339915332,-0.571844416578109,-0.53720967319778,-0.606479159958438,0.14336574243843103,0.17884422688697418,0.10788725798988788
29.0,-0.3853850267265795,-0.5481686033525024,-0.5527899975418581,0.1830511536480467,-0.36324201284057234,0.12580917838460684,-0.5568654684168143,-0.5222307152900895,-0.5915002215435391,0.1754464387046452,0.21092444514872266,0.13996843226056777
29.1,-0.4111782576656902,-0.5137540281655064,-0.5331553991355172,0.2164080027388903,-0.34954101102568824,0.15415424775408268,-0.5381417812503045,-0.5035070185227224,-0.5727765439778867,0.208576679458372,0.24405421525118234,0.17309914366556164
29.2,-0.4366384320382285,-0.5067592404229436,-0.5101623742547612,0.2503157641692,-0.3329374362524351,0.1841931015440936,-0.5155023508179305,-0.48086757863243584,-0.5501371230034252,0.2425513180480685,0.2780283904098204,0.20707424568631663
29.3,-0.4617449269680992,-0.4880758377553856,-0.4837586326839133,0.2847166919217163,-0.31326321519529454,0.215897751359406,-0.4888813255100942,-0.4542465440070935,-0.5235161070130949,0.27717394228240777,0.3126505583031932,0.24169732626162233
29.4,-0.4864774060614291,-0.4816930823354984,-0.45389515536129,0.3196162999583623,-0.29035210130073313,0.24926520946273192,-0.45832483448334793,-0.42369004380076375,-0.4929596251659321,0.3122884852609203,0.34776465190351413,0.27681231861832645
29.5,-0.5108158358791535,-0.4274236971352703,-0.4205197666474874,0.3550853480480489,-0.2640370465964129,0.2843204763063245,-0.4239707950611987,-0.3893359953345226,-0.4586055947878748,0.34781494022160175,0.3832906643241901,0.3123392161190134
29.6,-0.534740502164208,-0.3878193252316152,-0.3835706212721926,0.3912589683994861,-0.2341473239076517,0.32111819438093947,-0.3860012772246775,-0.35136646858702136,-0.4206360858623336,0.38378002950045664,0.41925531777929537,0.3483047412216179
29.7,-0.55823202581018,-0.356007650206226,-0.3429698972548461,0.4283327972887002,-0.2005055549670549,0.35974239428123006,-0.3445777879628408,-0.30994297054498743,-0.3792126053806941,0.4203347516484404,0.45580961070044707,0.3848598925964338
29.8,-0.5812713785584946,-0.3159924660413424,-0.2986180011296541,0.4665559190905262,-0.16292486198899844,0.4003036339145076,-0.2997778180332412,-0.2651429919636929,-0.33441264410278954,0.4577544664754176,0.49322890278069675,0.4222800301701385
29.9,-0.6038398984113902,-0.241347793710789,-0.2503886168333362,0.5062202618873514,-0.12120643666956749,0.4429326584776768,-0.2515513238234729,-0.21691648922849918,-0.28618615841844663,0.4964210555748036,0.53189507549911,0.4609470356504972
30.0,-0.6259193047482484,-0.1997553850787126,-0.198124976434626,0.5476457888368478,-0.07513791672852323,0.4877694716632812,-0.19970820214337176,-0.16507335914705637,-0.23434304513968715,0.536789000774292,0.5722626105714318,0.5013153909771523
30.1,-0.6474917131329928,-0.1298689086312481,-0.1416378126084016,0.5911603981329492,-0.024493082952845427,0.5349463953609365,-0.1439367196669818,-0.10930186839126743,-0.17857157094269616,0.5793378897577863,0.614811095571958,0.5438646839436146
30.2,-0.6685396498005687,-0.0782853111795178,-0.0807055831595362,0.6370728753716245,0.030966452953664965,0.5845633034180556,-0.08384392813134053,-0.04920906869607357,-0.1184787875666075,0.6245136173569485,0.6599864252250266,0.5890408094888705
30.3,-0.6890460658107924,-0.0119938213122337,-0.0150777503436077,0.6856365500065732,0.09148670021380971,0.636652762967191,-0.019005398644821425,0.01562946883220518,-0.05364026612184803,0.6726600999560487,0.7081325158098104,0.637187684102287
30.4,-0.70899435085808,0.0542232741368401,0.0555178370009881,0.7370005394264665,0.15731276580185663,0.6911323614426155,0.050987233349722966,0.08562210875272756,0.01635235794671837,0.7239431911071287,0.7594152207754263,0.688471161438831
30.5,-0.728368346725885,0.1236677864998141,0.1313620685410622,0.7911447304984742,0.2286749542830526,0.7477411635620546,0.1264884932568751,0.1611233764720462,0.09185361004170403,0.7782689969213707,0.8137406461322506,0.7427973477104909
30.6,-0.7471523603749368,0.2019437565614083,0.2127244074206794,0.847794174521499,0.3057677798843826,0.8059572658896864,0.20777369347880584,0.24240858439426205,0.17313880256334963,0.8351997642868778,0.8706710386696477,0.7997284899041079
30.7,-0.7653311766546868,0.3002101880764339,0.2998332057503652,0.906308774365413,0.3887198999028818,0.864894200905922,0.29502324731437146,0.32965814582012254,0.2603883488086204,0.8938711154945506,0.9293420205817965,0.8584002104073046
30.8,-0.7828900706276638,0.3887427894097774,0.3928339077918277,0.9655457301472844,0.4775528265784907,0.9231761230160582,0.38830825669097535,0.4229431626788839,0.3536733507030668,0.9529134445959424,0.9883839858254977,0.9174429033663871
30.9,-0.7998148194967464,0.4816806879812871,0.4917324320746537,1.0236962783994052,0.5721264244289208,0.9787961925186963,0.48756348398278115,0.5221983973465255,0.4529285706190368,1.0103771328429216,1.0458473155597874,0.974906950126056
31.0,-0.8160917141257032,0.5945813090718798,0.5963214606592286,1.0781063151327424,0.6720699260317469,1.028970487203134,0.5925308191682642,0.6271657398033021,0.5578958985332263,1.0636570842164499,1.09912691367467,1.0281872547582298
31.1,-0.8317075701436752,0.7066266724473435,0.706088820662505,1.1251042338719397,0.776698889687368,1.0700121875431994,0.7026603216578673,0.7372952494614003,0.6680253938543342,1.1094110076088644,1.144880488973356,1.0739415262443728
31.2,-0.8466497386245753,0.8178093520339199,0.820110243879466,1.1598798864978168,0.8849216506482656,1.0972680192683186,0.8169722883951384,0.8516072232660773,0.7823373535241994,1.1434738019361093,1.1789429402844491,1.1080046635877694
31.3,-0.8609061163327902,0.9492548376326148,0.9369342040499132,1.1764849557264685,0.9951438187410223,1.1051792205576738,0.9339134074745289,0.9685483493134602,0.8992784656355975,1.1607894464990982,1.1962582468232665,1.1253206461749299
31.4,-0.874465155526866,1.061492684995656,1.0544746529279505,1.1680512574875614,1.1051863606836445,1.087546758564777,1.051269383436295,1.0859043321454473,1.0166344347271425,1.1554024641373621,1.1908709313454469,1.1199339969292774
31.5,-0.8873158733132377,1.1776140938322015,1.169937802063268,1.1273354503317483,1.2122410676041104,1.0380831737260878,1.1661945255720312,1.2008294810552438,1.1315595700888186,1.1205624943345907,1.1560306332524493,1.085094355416732
31.6,-0.8994478605424328,1.2681171151157238,1.279819326318952,1.0476728030191476,1.31289458039131,0.9513031585365945,1.2753596567420202,1.3099946189047107,1.2407246945793298,1.0490487982508714,1.0845166136237558,1.013580982877987
31.7,-0.910851290240536,1.381784686320818,1.3800136128987257,0.9243320224440116,1.403254545724539,0.8237229948871241,1.3751233596754877,1.4097583284246218,1.3404883909263536,0.9340987433593907,0.9695662398535332,0.8986312468652482
31.8,-0.921516925569094,1.462076242137356,1.4660697550812094,0.7560957423393528,1.4792033402008606,0.6552002429245101,1.4615828247630145,1.496217800007076,1.426947849518953,0.7718182047204627,0.8072853869246257,0.7363510225162997
31.9,-0.9314361273069972,1.5368055928911448,1.5336030593071572,0.5466802488885976,1.5367812922963044,0.4500796658309789,1.5305046016839725,1.5651395833329338,1.4958696200350112,0.5652496275834142,0.6007165000104037,0.5297827551564248
32.0,-0.9406008608483,1.5703650354784224,1.5788249912127212,0.305453029625317,1.5726625622483077,0.21769827343378556,1.5775343915797346,1.6121693795450278,1.5428994036144414,0.3264619569277988,0.36192852401594255,0.290995389839655
32.1,-0.9490037027102914,1.576309596179775,1.599099929315915,0.0469488877633347,1.5846423296370082,-0.02815067734682713,1.5991455921101743,1.6337805863046637,1.5645105979156848,0.07218076674375941,0.10764703285835259,0.03671450062916624
32.2,-0.9566378465465564,1.6181123262414114,1.5933979900894295,-0.2109874626638458,1.5720230566383697,-0.2709215090664034,1.5938507022798634,1.6284857026178179,1.5592157019419088,-0.1817540160039982,-0.14628804656928218,-0.21721998543871424
32.3,-0.9634971086601516,1.5641230212350945,1.5625164355697814,-0.4500739086010014,1.5357917597068396,-0.49387733901249165,1.5627061915068599,1.5973411979039258,1.528071185109794,-0.4199102700042605,-0.3844445930259899,-0.45537594698253114
32.4,-0.9695759330124356,1.5038229096390487,1.5089984991663228,-0.6546537654224738,1.478528351664369,-0.6828065750290896,1.5089720079896143,1.54360702036279,1.4743369956164385,-0.6263336557439236,-0.5908682670675603,-0.6617990444202869
32.5,-0.9748693957234844,1.4568462975660716,1.436768983979361,-0.8140137697835372,1.404062542186362,-0.8280865368042056,1.437268262685874,1.4719032809534838,1.402633244418264,-0.7882893285476189,-0.7528242240862006,-0.8237544330090372
32.6,-0.9793732090604652,1.3572232048570771,1.3505894061266734,-0.9233511247747446,1.3169696828927313,-0.9255510543770832,1.3525697864169035,1.3872048104985728,1.3179347623352342,-0.9000196621752171,-0.8645548379080696,-0.9354844864423646
32.7,-0.983083724910719,1.2533589287196754,1.2554740448075414,-0.9833481829323428,1.2220315695920294,-0.9761031611760969,1.2594750911220018,1.2941101209386325,1.2248400613053712,-0.9626058711659483,-0.9271413231374256,-0.998070419194471
32.8,-0.9859979377367544,1.1352496149491251,1.1561915645234722,-0.9987878070887892,1.1237754806532319,-0.984442860140267,1.1619780880344979,1.196613123508245,1.1273430525607508,-0.9814070199625878,-0.945942744280842,-1.0168712956443335
32.9,-0.9881134870107472,1.046852447805951,1.056923808492038,-0.9768211573943396,1.026158247362851,-0.9574595756446515,1.0635765655303475,1.098211606584595,1.0289415244761,-0.96356556176686,-0.9281015546026369,-0.9990295689310832
33.0,-0.9894286591265796,0.975678315681002,0.9610945744776502,-0.9253961991530708,0.9324086216910524,-0.90276151163221,0.9674262439159974,1.0020612904753363,0.9327911973566585,-0.9164974420385408,-0.8810336996240035,-0.9519611844530781
33.1,-0.989942388787872,0.8737288549309683,0.8713394211306867,-0.8521188814674815,0.8450019402722359,-0.8276038354334591,0.8763735250351973,0.9110085770254026,0.8417384730449919,-0.8471783743522067,-0.8117148929797844,-0.8826418557246289
33.2,-0.9896542598708776,0.8010681544935728,0.7895697546269846,-0.7635973233640612,0.7657236022484258,-0.7382706666519022,0.7928591641392373,0.8274942214872465,0.7582241067912281,-0.761824976116017,-0.7263617521372797,-0.7972882000947542
33.3,-0.9885645057615456,0.7065748147440756,0.7170855826962541,-0.6651845115180685,0.6957783162403263,-0.6398353232262837,0.7187759075174553,0.753410970151347,0.6841408448835637,-0.6657304095890457,-0.6302674394136035,-0.7011933797644879
33.4,-0.986674009166476,0.6384852945684654,0.6547022427418479,-0.5609881991986269,0.6359121127214832,-0.5361754730803161,0.6553745717098299,0.6900096395588025,0.6207395038608574,-0.563183498655905,-0.5277207787503307,-0.5986462185614793
33.5,-0.9839843013979246,0.6237318405572654,0.6028694640968904,-0.4540262958836523,0.5865264698292676,-0.4301270393625753,0.6032709192261045,0.6379059922204563,0.5686358462317528,-0.4574730984503104,-0.4220106253370871,-0.49293557156353374
33.6,-0.98049756113343,0.5515149462806939,0.5617720585429118,-0.3464389963069518,0.5477743682568781,-0.3236915559138279,0.5625502650942347,0.5971853431653434,0.5279151870231259,-0.3509787897018467,-0.31551655995833644,-0.38644101944535697
33.7,-0.9762166126510746,0.540203314917844,0.5314089747107603,-0.2397038139261577,0.5196352510500157,-0.21824512348043248,0.5329304507669552,0.567565533847259,0.49829536768665145,-0.2453260197426214,-0.20986403000005766,-0.2807880094851851
33.8,-0.9711449235418044,0.5062743430525243,0.5116516639241196,-0.1348270924780324,0.5019699182763472,-0.11472359414170115,0.5139359354244406,0.5485710234474181,0.4793008474014631,-0.14157120608188548,-0.1061094530243864,-0.17703295913938455
33.9,-0.9652866019006594,0.5053957899077887,0.5022845550623835,-0.0325035965785752,0.4945581565007456,-0.013776062015655025,0.5050467748148331,0.5396818677149853,0.4704116819146808,-0.04038597349224013,-0.0049244538558436066,-0.07584749312863664
34.0,-0.9586463929991994,0.4831959257735015,0.5030308154339113,0.0667540396861324,0.49712224998478743,0.08411142796685249,0.5058023566133655,0.5404374543261972,0.4711672589005338,0.05777831414874884,0.0932396035770304,0.022317024720467274
34.1,-0.9512296754418051,0.5102765517769144,0.5135661742284227,0.1625095354214539,0.5093391152809591,0.17851553428330175,0.5158524946676452,0.5504875971296468,0.4812173922056435,0.15255250308998836,0.18801356547309192,0.11709144070688479
34.2,-0.9430424568089816,0.535762607314301,0.5335228672892387,0.2543131441008791,0.5308430917816243,0.26899104319854,0.5349560318987513,0.5695911390473816,0.500320924750121,0.24353638650479192,0.278997224956509,0.20807554805307485
34.300000000000004,-0.9340913687911864,0.5549549528392379,0.562485010992318,0.3416209044468463,0.5612206815230625,0.354995269824327,0.5629314827032168,0.5975665944768854,0.5282963709295482,0.33020412615056277,0.36566474373642466,0.2947435085647009
34.4,-0.9243836618171252,0.6227483111658342,0.5999761002613399,0.423718188117636,0.5999979246347525,0.435816649088453,0.5995686229390852,0.634203739277136,0.5649335066010344,0.41182178719262597,0.44728218693077115,0.3763613874544808
34.5,-0.9139271991808638,0.6392253365004462,0.645438964602743,0.499645857429853,0.6466207270869927,0.510505616745167,0.6445168423754561,0.6791519632181506,0.6098817215327617,0.4873741670661375,0.5228343519281606,0.4519139822041144
34.6,-0.9027304506725226,0.6986681646987494,0.6982085001576429,0.5681313548194996,0.7004284090373033,0.5778095894454284,0.6971756154774615,0.7318107407659625,0.6625404901889606,0.5555057189345677,0.5909656918463498,0.5200457460227855
34.7,-0.8908024857176983,0.7535086798858105,0.757477918926199,0.6275320102861858,0.7606210988041026,0.6361184219955003,0.7566202089471029,0.7912553386234591,0.7219850792707467,0.6144890203011875,0.6499487841437104,0.5790292564586645
34.800000000000004,-0.8781529660311816,0.8237414329235555,0.8222602116021891,0.6758036507086697,0.8262224443985459,0.6834320808145666,0.821592679283811,0.856227813290941,0.7869575452766809,0.662238418885614,0.6976979764957563,0.6267788612754717
34.9,-0.8647921377909211,0.8773168587859683,0.8913480726212372,0.7105136310646971,0.896040517372771,0.717367983582054,0.890566235071971,0.9252013733536483,0.8559310967902937,0.6963817126486794,0.7318410668199974,0.6609223584773615
35.0,-0.8507308233385563,0.9540325332069512,0.9632776595373688,0.7289222408443536,0.968631738697739,0.7352303702837794,0.9618537492583644,0.9964888917592027,0.9272186067575261,0.7143911694832724,0.7498503229667635,0.6789320159997814
35.1,-0.8359804124132725,1.0540720442816545,1.0363040394013738,0.7281574728576881,1.0422750063619384,0.734166026311043,1.033699620606008,1.0683347672714467,0.9990644739405694,0.7137661563281094,0.7492251118329609,0.6783072008232578
35.2,-0.8205528529260464,1.1203630377271845,1.108398491632168,0.7055016855433283,1.1149655309791149,0.7114264192219276,1.1042958395817102,1.1389309903579994,1.069660688805421,0.6922602389879604,0.7277189991822826,0.6568014787936383
35.300000000000004,-0.8044606412817771,1.1777156735221264,1.1772790805113056,0.6587908601112169,1.1844394156414961,0.6647420537997182,1.1717094719191505,1.206344626753338,1.137074317084963,0.6481503162857847,0.683608883797328,0.6126917487742414
35.4,-0.787716812257132,1.237098829139478,1.2404848393187653,0.5868960415379605,1.2482396243033909,0.59278792812561,1.233781180351294,1.2684163391912109,1.199146021511377,0.5805399208084283,0.6159982982252875,0.5450815433915691
35.5,-0.7703349284423052,1.2887523285985791,1.29549927165176,0.4902154981417537,1.3038304093168083,0.495680684207799,1.288108522556571,1.3227436853508185,1.2534733597623233,0.4896701660936483,0.5251283559649511,0.45421197622234544
35.6,-0.7523290692552532,1.3322352176954575,1.339920068346822,0.3710666386661917,1.3487596473721195,0.3754068388936624,1.3322113177104693,1.3668464844084058,1.2975761510125328,0.3772016689868105,0.41265967382339314,0.3417436641502279
35.7,-0.7337138195372882,1.3776011880275152,1.3716598402804634,0.2338480189294256,1.38085718266235,0.23605412021002573,1.3638669783979909,1.398502148949719,1.3292318078462628,0.24645144651066436,0.2819092687857322,0.21099362423559653
35.800000000000004,-0.7145042577392798,1.383580599523736,1.3891502017470054,0.084864033890086,1.3984444215464642,0.08372542123567964,1.3814651870073518,1.4161003613637047,1.3468300126509989,0.10258448192730064,0.13804212407707714,0.06712683977752415
35.9,-0.6947159437080321,1.3901880865522185,1.39151329007599,-0.0682234751792272,1.4005202349725208,-0.07392835666392716,1.3842052422290396,1.4188404203415703,1.349570064116509,-0.04732784612501602,-0.011870381700654582,-0.08278531054937746
36.0,-0.6743649060827179,1.3760270045365726,1.378665314782983,-0.2172467709644731,1.386885606863822,-0.2285200266174353,1.3721040528436994,1.4067392346646677,1.3374688710227312,-0.19466706132664105,-0.15920977226354288,-0.23012435038973922
36.1,-0.65346762931161,1.3448661162228277,1.351327978147194,-0.3545164554166889,1.3581776760077429,-0.3719343943891632,1.345930425737023,1.3805656112193836,1.3112952402546625,-0.33036882054979283,-0.2949117045189208,-0.36582593658066487
36.2,-0.6320410402995765,1.3149326176646012,1.3109431997517835,-0.4737182723750001,1.3158020818779552,-0.4973106892688948,1.3071340975996664,1.3417692866970574,1.2724989085022753,-0.4466548258698359,-0.4111978805766694,-0.4821117711630024
36.3,-0.6101024946972066,1.2448070995597869,1.2595081414733242,-0.5705291003239068,1.261775410737078,-0.5997775076485492,1.2577008031876027,1.292335995854334,1.2230656105208715,-0.5386279037163719,-0.5031711269003208,-0.574084680532423
36.4,-0.58766976284264,1.21358387149826,1.1993635894818209,-0.6428501413997574,1.1985090767884208,-0.6767974802960814,1.1998888805832193,1.2345240767742616,1.165253684392177,-0.6048747240984748,-0.5694181135323049,-0.6403313346646446
36.5,-0.5647610153674942,1.1331419815545822,1.1329743707518056,-0.6906692217957847,1.128575538915549,-0.7280998659250595,1.1359472508801083,1.1705824505510818,1.1013120512091348,-0.6469123825733996,-0.6114559360626693,-0.6823688290841298
36.6,-0.5413948084785649,1.0590292511375907,1.062735363624416,-0.7156536889267983,1.0544952443527706,-0.7552893943374058,1.0679468461384019,1.102582049245566,1.0333116430312377,-0.6680281027339043,-0.6325718181164127,-0.703484387351396
36.7,-0.5175900689271945,0.9872511712703872,0.9908245336231802,-0.720613822845977,0.9785709809854938,-0.7612794804784931,0.9977505385838403,1.032385745084083,0.9631153320835977,-0.6721676512964937,-0.636711526441739,-0.7076237761512484
36.8,-0.4933660786785048,0.9128055566345912,0.9191105571278224,-0.7089652229356999,0.9027810463539487,-0.7496987523734369,0.9270487302780561,0.9616839401288827,0.8924135204272295,-0.6631992159318844,-0.6277432487405327,-0.698655183123236
36.9,-0.4687424592929044,0.8529024320631142,0.8491112618577815,-0.6842773307059999,0.8287291411896045,-0.7243794650398547,0.8573786641169922,0.892013877276516,0.8227434509574683,-0.6445557840450433,-0.6090999724484089,-0.6800115956416778
37.0,-0.4437391560325152,0.7896967537587745,0.7819923331880654,-0.6499475515009367,0.7576401995698618,-0.6889821157043506,0.7900942896585994,0.824729506085532,0.7554590732316668,-0.6191237049350211,-0.5836680468945551,-0.6545793629754871
37.1,-0.418376421705413,0.7181482028211337,0.7185934256813674,-0.6090023908105813,0.6903879173216032,-0.646764002909064,0.7263038093692216,0.7609390290228621,0.691668589715581,-0.5892493438301908,-0.5537938373369813,-0.6247048503234003
37.2,-0.3926748002607385,0.6645080067705246,0.6594697034092585,-0.564004532809384,0.6275402819273372,-0.6004703159965167,0.6668130462070905,0.7014482690473169,0.632177823366864,-0.5567870503642236,-0.5213316934385039,-0.5922424072899433
37.3,-0.3666551101479972,0.6157927113453373,0.6049393721985911,-0.5170363741428848,0.5694121471646333,-0.5523143896404702,0.6121040275912139,0.646739253578473,0.5774688016039548,-0.5231568416381336,-0.48770163232880165,-0.5586120509474656
37.4,-0.3403384274539976,0.5591869274528162,0.5551307312714244,-0.4697315010440598,0.5161173003564189,-0.504013846151898,0.5623563229767443,0.5969915520720427,0.527721093881446,-0.48940427130877684,-0.453949207692922,-0.5248593349246317
37.5,-0.3137460688311084,0.5106523450723152,0.510024919982864,-0.4233311933088907,0.4676155763872684,-0.4568556053983329,0.5175006272467054,0.5521358594116005,0.4828653950818103,-0.45626198805963397,-0.4208070682420741,-0.49171690787719385
37.6,-0.2868995742306661,0.4598712168753461,0.4694925554372079,-0.3787498248740809,0.4237529554579348,-0.4117707578198627,0.47728699844743006,0.5119222336440211,0.44265176325083905,-0.42421155796706883,-0.3887567800798958,-0.4596663358542419
37.7,-0.2598206894554931,0.4172938187367453,0.433323816598323,-0.3366391127609383,0.38429417925946885,-0.3694075742278417,0.44135213753998614,0.4759873757309055,0.4067168993490668,-0.3935421469539799,-0.3580875091561133,-0.42899678475184644
37.8,-0.2325313485456843,0.4069898758217102,0.4012523371578296,-0.2974458110919186,0.34894835569311045,-0.33019647945519104,0.40927604102537607,0.4439112821737806,0.3746407998769715,-0.3644024121430298,-0.32894791261978007,-0.39985691166627957
37.9,-0.2050536560119206,0.3638266351783233,0.3729736723120596,-0.2614606055053319,0.31738847636159717,-0.29440455833923235,0.38062426954924933,0.4152595136188122,0.34598902547968646,-0.3368432759783576,-0.3013889129409961,-0.3722976390157191
38.0,-0.17740986893069,0.3460684441773136,0.3481592433424617,-0.2288578946115363,0.289265914003218,-0.26217941125178534,0.3549761736449266,0.3896114205998288,0.32034092669002445,-0.3108510329207832,-0.2753968046061216,-0.3463052612354448
38.1,-0.1496223789159493,0.3295221197246192,0.3264666477426285,-0.199727187372497,0.2642209312522855,-0.23358335495651736,0.3319415132993391,0.3665767631042614,0.29730626349441674,-0.2863716218976144,-0.25091752656759114,-0.32182571722763764
38.2,-0.1217136939817908,0.3055050929998181,0.3075471277765563,-0.1740973041460355,0.24189010879154224,-0.20861945222036332,0.31116852110914917,0.3458037737292643,0.27653326848903403,-0.26332761726316306,-0.2278736532044377,-0.2987815813218884
38.3,-0.0937064203108317,0.2796312964082101,0.2910508651334536,-0.1519546791880301,0.22191144694094644,-0.18725093739248502,0.2923462274651839,0.3269814828661487,0.2577109720642191,-0.2416296528784143,-0.20617581840196986,-0.27708348735485877
38.4,-0.0656232439430951,0.2673853901817481,0.2766306416239604,-0.1332569857724326,0.20392774191990964,-0.16941547992786044,0.27520328531374194,0.30983854346168954,0.24056802716579434,-0.2211838243431535,-0.18573011778390544,-0.2566375309024016
38.5,-0.0374869124001801,0.2561501370237314,0.2639442897800587,-0.1179431448575382,0.18758870198197317,-0.1550355147103868,0.25950490003601523,0.2941401608975478,0.22486963917448266,-0.2018963101941266,-0.16644272991053924,-0.23734989047771396
38.6,-0.0093202162596663,0.2582458499349423,0.2526562584404822,-0.1059405947944538,0.17255215504413743,-0.14402563600300422,0.24504892760731423,0.27968419114949533,0.21041366406513312,-0.18367613653069434,-0.14822268090440516,-0.21912959215698352
38.7,0.0188540293053835,0.2415971478457072,0.2424385377876912,-0.0971705248956594,0.15848460859475674,-0.1362978359879856,0.2316617939277751,0.2662970601181227,0.19702652773742751,-0.16643673858707986,-0.13098340602252995,-0.20189007115162977
38.8,0.0470130030068331,0.2494135354665472,0.2329711242985264,-0.0915516240032979,0.14506135224373645,-0.13176518369518214,0.21919460309972003,0.2538298719061992,0.18455933429324087,-0.1500967637481401,-0.11464355267221107,-0.18554997482406912
38.9,0.0751338959268344,0.2339250325015825,0.2239421561611496,-0.0890027704498597,0.13196624002188556,-0.13034438862624229,0.20751961702740246,0.24215488841841853,0.17288434563638638,-0.13458040949151198,-0.09912731835317057,-0.1700335006298534
39.0,0.1031939299931796,0.207367577146993,0.2150478112364433,-0.0894449903845942,0.11889125016198594,-0.13195757260948324,0.19652717522747779,0.23116244917186934,0.16189190128308623,-0.11981748536895682,-0.08436451263890507,-0.15527045809900858
39.1,0.1311703764296491,0.1990755436868633,0.2059920302259041,-0.0928029331295326,0.10553589174200488,-0.13653347778417388,0.1861230586558463,0.2207583351228785,0.1514877821888141,-0.10574331822898046,-0.07029046239931258,-0.14119617405864834
39.2,0.1590405741664484,0.1868363684814068,0.196486105442107,-0.099006049884664,0.09160650798034978,-0.14400826174324044,0.17622626711996411,0.21086154607932228,0.14159098816060595,-0.0922985741022073,-0.05684583368607311,-0.12775131451834149
39.3,0.1867819481957921,0.1773995428046598,0.1862481590742808,-0.1079896105559315,0.07681551352050808,-0.15432596651282576,0.1667671643126044,0.20140244573438715,0.13213188289082167,-0.07942904068994076,-0.04397641422121454,-0.11488166715866699
39.4,0.2143720278577788,0.1701201059088567,0.175002523215138,-0.119695647970495,0.06088059671017336,-0.16743869047789436,0.15768593972834377,0.19232122358305698,0.12305065587363057,-0.06708539565393574,-0.03163288168689153,-0.10253790962097996
39.5,0.2417884650417527,0.1727708240239211,0.1624790267353095,-0.1340738750539934,0.0435239172000782,-0.1833064364391101,0.14893133774296072,0.18356662400151094,0.1142960514844105,-0.05522297412109788,-0.019770571230090427,-0.09067537701210535
39.6,0.2690090522883744,0.1588360068050007,0.1484121913284442,-0.1510825749692414,0.024471334183139744,-0.20189655012255814,0.14045960797612767,0.17509489660981625,0.10582431934243908,-0.04380154149558645,-0.008349248274738118,-0.0792538347164348
39.7,0.2960117407777985,0.1234519841809004,0.1325403410273202,-0.1706894134235969,0.0034517117276153158,-0.22318259753087466,0.1322336360254606,0.1668689270059776,0.0975983450449436,-0.03278507320548598,0.0026671117316209997,-0.06823725814259296
39.8,0.322774658189325,0.0951969949930163,0.1146046368577463,-0.1928720631816778,-0.019803634211686176,-0.24714245278413327,0.12422221884881893,0.15885751214823696,0.08958692554940091,-0.022141540383122747,0.013310537637503051,-0.05759361840374855
39.9,0.3492761264180952,0.096384135448086,0.0943480620180979,-0.2176184600426002,-0.04556125617574078,-0.27375527725597576,0.11639945404477164,0.15103474963554028,0.081764158454003,-0.011842699051291792,0.02360927340125205,-0.047294671503835636
40.0,0.3754946791344785,0.0774825059812705,0.0715144043465445,-0.2449264236317541,-0.07408553596936748,-0.30299696328592407,0.10874421686779323,0.1433795147227331,0.07410891901285335,-0.0018638797678326683,0.03358798844645888,-0.037315747982124226
40.1,0.4014090791719026,0.0503877698944101,0.0458473135336927,-0.2748022713417262,-0.10563811126134531,-0.33483349033847215,0.10123970298497431,0.13587500307727163,0.066604402892677,0.007816225379386851,0.04326799066697292,-0.027635539908199218
40.2,0.4269983357290781,0.0291502828191967,0.0170895526392446,-0.3072579252479427,-0.14047653269169388,-0.3692114996360281,0.09387301877037951,0.12850832107358048,0.05923771646717854,0.017215781194354192,0.05266744484877975,-0.018235882460071365
40.3,0.4522417213726565,0.0032611352486477,-0.0150173804949201,-0.3423058554433211,-0.17885184072405824,-0.40604524137067755,0.08663480439723717,0.12127010888524237,0.05199949990923197,0.026350035348984897,0.06180159864606948,-0.009101527948099687
40.4,0.4771187888265599,-0.0450880589955612,-0.0507330134427787,-0.3799510157315653,-0.22100466087923795,-0.44519890151744385,0.07951887817747996,0.1141541848245393,0.04488357153042062,0.03523155321773273,0.07068301741584185,-0.00021991098037638102
40.5,0.5016093875343889,-0.1016362732686651,-0.090316699598531,-0.4201787091684624,-0.2671593117253161,-0.4864632021258641,0.07252189354576918,0.10715720232647642,0.037886584765061945,0.043870461915645025,0.07932182825595727,0.008419095575332776
40.6,0.525693679981472,-0.1319975471106602,-0.1340250015914249,-0.4629370793545565,-0.3175153073108001,-0.5295251410942221,0.06564300280115837,0.10027831369044615,0.031007691911870583,0.05227470287175864,0.08772597257852706,0.016823433164990215
40.7,0.5493521577633584,-0.1738242319800164,-0.1821070602776819,-0.5081126812032486,-0.37223552619452704,-0.5739298790506164,0.058883524192615305,0.09351883716574982,0.024248211219480793,0.06045029127476469,0.09590146555557515,0.02499911699395424
40.8,0.5725656573877359,-0.2296655613741652,-0.2347971888077793,-0.5554973906401676,-0.43143023456475105,-0.6190342214877613,0.05224661113624304,0.08688192616881933,0.017611296103666754,0.06840157981914614,0.10385265986516973,0.03295049977312255
40.9,0.5953153757969535,-0.2926233582824941,-0.2923037533789343,-0.6047448573616815,-0.4951361279788083,-0.6639520690858772,0.04573692424324963,0.08037224131118653,0.011101607175312729,0.0761315234201905,0.11158251040643219,0.04068053643394881
41.0,0.6175828855986059,-0.3553490956197007,-0.3547932290821973,-0.6553149442527352,-0.5632896527167973,-0.7074938611619295,0.03936030837831411,0.07399562745784935,0.0047249892987788755,0.08364194100618806,0.11909283609173153,0.04819104592064459
41.1,0.639350149991809,-0.4135441743538494,-0.4223681892576362,-0.7064053779679849,-0.6356941673888643,-0.7481046947721094,0.03312347812340327,0.06775879919108897,-0.0015118429442824294,0.09093377017276628,0.1263845745010136,0.055482965844518985
41.2,0.6605995373771111,-0.4944379831816066,-0.495037967536684,-0.7568715165344753,-0.7119811193021212,-0.7838097086064345,0.02703371577216951,0.0616690388048673,-0.007601607260528283,0.09800731041552857,0.1334580251144364,0.06255659571662073
41.3,0.6813138356381797,-0.5731571076644164,-0.5726809313417878,-0.8051381910594506,-0.7915664677175009,-0.8121805329695998,0.021098586322950058,0.055733911297826705,-0.013536738651926589,0.10486245084216587,0.14031307702447737,0.06941182465985438
41.4,0.7014762660837061,-0.6514184284302166,-0.6549978818077072,-0.8491125161730155,-0.8736052072077781,-0.8303427282148215,0.015325673894567932,0.049961000789090645,-0.019309652999954782,0.11149887868321877,0.14694941744669146,0.07604833991974608
41.5,0.7210704970382386,-0.7434846290615489,-0.7414572539141082,-0.8861137648179926,-0.9569490788782392,-0.8350499316574387,0.00972234360009791,0.044357672392030076,-0.024912985191834255,0.1179162655349824,0.15336671796261248,0.08246581310735232
41.6,0.7400806570709191,-0.8165119907157873,-0.8312347588264032,-0.9128457174100169,-1.040115285045037,-0.8228534281058381,0.004295532240218669,0.03893086290761544,-0.0303397984271781,0.12411442902854104,0.1595647961887835,0.08866406186829859
41.7,0.7584913478514324,-0.9137967330341298,-0.923153059093561,-0.9254470022208195,-1.1212768184022786,-0.7903921476736274,-0.0009484297061471691,0.03368690281505678,-0.035583762227351115,0.13009346846869163,0.16554375141567693,0.09464318552170634
41.8,0.7762876566227291,-1.0134115854413612,-1.0156309621958373,-0.9196625241039724,-1.1982870196621054,-0.7348128940553822,-0.006003963328955891,0.028631371024681197,-0.04063929768259298,0.13585387386582642,0.1713040736395731,0.10040367409207976
41.9,0.7934551682804443,-1.1063367440707883,-1.1066559901673452,-0.8911781857744876,-1.2687508684064888,-0.6543001435081148,-0.01086635336674699,0.023768982798228325,-0.0455016895317223,0.1413966086371109,0.1768467262637352,0.10594649101048659
42.0,0.8099799770492067,-1.1919322614809067,-1.1937978706685006,-0.8361436028317151,-1.3301517405527712,-0.5486497736906192,-0.015531827744795002,0.019103510210698733,-0.050167165700288736,0.14672316703157812,0.18217320352349944,0.11127313053965679
42.1,0.8258486977463868,-1.271476997634051,-1.274281511176704,-0.7518658559279069,-1.3800337751897207,-0.4197710467201372,-0.01999760613581167,0.014637733589651758,-0.054632945861275095,0.15183560799984294,0.1872855643559862,0.11638565164369967
42.2,0.841048476624169,-1.3529392716297093,-1.3451338254428786,-0.6375905664108418,-1.4162268043746171,-0.2719662331754794,-0.024261919903583812,0.010373421571567648,-0.05889726137873527,0.1567365677573495,0.19218644496334422,0.1212866905513548
42.3,0.8555670017811545,-1.3970807953508977,-1.403407267866311,-0.4952082876344878,-1.4370855640124942,-0.1118436668894359,-0.028324006412417002,0.0063113367924043234,-0.06295934961723833,0.16142925366832162,0.1968790526966971,0.12597945463994614
42.4,0.869392513135066,-1.4518696709010117,-1.4464640969985016,-0.3296668273595046,-1.4417026411397196,0.0522134009011441,-0.03218408111849366,0.0024512637962387646,-0.06681942603322609,0.16591742230460146,0.20136714411497914,0.1304677004942238
42.5,0.8825138119484798,-1.4668368519696855,-1.472283057364168,-0.1488773377640107,-1.4300513505338242,0.2109792915015487,-0.03584329110379167,-0.0012079444986512339,-0.0704786377089321,0.17020534461898118,0.20565499015826416,0.1347556990796982
42.6,0.8949202698998571,-1.4679035335547068,-1.4797322572221223,0.0369955848964414,-1.40302451413244,0.3555425508499802,-0.03930365378161835,-0.004668305505320769,-0.07393900205791593,0.17429776113271173,0.20974733133527035,0.1388481909301531
42.7,0.906601837692545,-1.4607100488325302,-1.46874795490778,0.2167855669535501,-1.362356954910568,0.47842178271940455,-0.04256798441747289,-0.007932634489020672,-0.0772033343459251,0.17819982989319258,0.21364932568104716,0.142750334105338
42.8,0.9175490531947588,-1.4642952576328097,-1.4403745125158278,0.3798478938096409,-1.310446628386553,0.5743811493688256,-0.045639815898092545,-0.011004464336243247,-0.08027516745994184,0.18191706973460076,0.21736649201760197,0.14646764745159954
42.9,0.9277530491039566,-1.4284418698334078,-1.3966532434359566,0.5174736252418123,-1.2501118899873063,0.6407860449637168,-0.04852331387577004,-0.013887960699039852,-0.08315866705250022,0.18545530109509936,0.22090465077110444,0.15000595141909429
43.0,0.9372055601294068,-1.3247970281633883,-1.3403857815510567,0.6238494996927587,-1.1843325675909582,0.6774866312962832,-0.051223190045292494,-0.01658783527195961,-0.08585854481862537,0.18882058633243093,0.2242698642874782,0.15337130837738366
43.1,0.9458989296871116,-1.2709050492246543,-1.2748261894560795,0.6963853972214321,-1.116018225413849,0.6863450383041376,-0.05374461590552487,-0.01910925955363299,-0.08837997225741676,0.19201917115481246,0.22746837826329208,0.15656996404633283
43.2,0.9538261161016834,-1.2101933335711657,-1.2033653350665512,0.7354422357084563,-1.0478322962529742,0.6705851553825439,-0.056093138941443854,-0.021457781028805356,-0.09072849685408235,0.19505742846288668,0.23050656558770916,0.1596082913380642
43.3,0.9609806983101395,-1.1277991544711503,-1.129260713886599,0.7436518760890682,-0.9820826852010802,0.6341360341306024,-0.05827460275568516,-0.023639243299884496,-0.09290996221148583,0.19794180559380742,0.2333908735865691,0.16249273760104574
43.4,0.9673568810629948,-1.0590032812528942,-1.0554426511247423,0.7250761536187545,-0.9206742647200146,0.5810863219263558,-0.0602950722967365,-0.025659711315133428,-0.09493043327833958,0.20067877567978054,0.23612777538092639,0.1652297759786347
43.5,0.9729494996184485,-0.9658731441262624,-0.9844040174628588,0.684414762681001,-0.8651095753801435,0.5153019209512195,-0.06216076498456857,-0.027525402494301368,-0.09679612747483578,0.20327479358619518,0.23872372582517906,0.1678258613472113
43.6,0.9777540239258478,-0.9100148822102712,-0.918162825393103,0.626387335202232,-0.8165210807965246,0.44020678237431854,-0.06387798823041155,-0.029242624248399865,-0.09851335221242323,0.20573625668224912,0.24118512227769143,0.17028739108680682
43.7,0.981766562295056,-0.8664333341454761,-0.8582780757376727,0.5553300262161706,-0.7757197171179041,0.3586967050699835,-0.06545308358843646,-0.030817718131384786,-0.10008844904548814,0.20806947052001645,0.24351827027985895,0.17262067076017396
43.8,0.984983864548741,-0.8035991919629654,-0.805897816058163,0.4749876561311979,-0.7432480248568912,0.2731460161155855,-0.06689237756363639,-0.03225701064803683,-0.10152774447923596,0.21028061935539943,0.24572935407705845,0.17483188463374041
43.9,0.9874033246550364,-0.7520871862618035,-0.7618216298736636,0.3884541292392547,-0.7194301179977785,0.1854699572050718,-0.06820213893007693,-0.033566770572212266,-0.10283750728794158,0.2123757413338553,0.24782441180437087,0.17692707086333975
44.0,0.9890229828384411,-0.7354496007849508,-0.7265648376955908,0.2982091554046928,-0.7044141344443393,0.09721439765467607,-0.06938854228354274,-0.034753172499489296,-0.10402391206759619,0.21436070808189836,0.2498093150780825,0.17891210108571423
44.1,0.989841527167248,-0.6909051364265372,-0.7004166190121963,0.2062076570583438,-0.6982052545932976,0.009654229932911498,-0.07045763745807389,-0.03582226626370454,-0.10509300865244323,0.2162412083886232,0.25168975267720517,0.18079266410004124
44.2,0.9898582946162152,-0.6727218337385086,-0.6834881242149652,0.1139910415217666,-0.7006888962485267,-0.07611008023292157,-0.07141532437203044,-0.036779951783017226,-0.10605069696104365,0.21802273562598065,0.2534712179637499,0.18257425328821142
44.3,0.98907327160362,-0.6797494596010514,-0.6757492249769351,0.0228016382145791,-0.7116445014732947,-0.15906269986925822,-0.07226733283140177,-0.03763195886321898,-0.10690270679958455,0.21971057853850395,0.2551589996724505,0.18426215740455743
44.4,0.9874870940022608,-0.6820453905302482,-0.6770540254538567,-0.0663091572903536,-0.7307506777046685,-0.23819115453681503,-0.07301920680114324,-0.0383838314690699,-0.10765458213321658,0.221309815029239,0.2567581756966925,0.1858614543617855
44.5,0.985101046624396,-0.7037730703194139,-0.6871559391590902,-0.1523825430291765,-0.7575825745252215,-0.31241427760322676,-0.07367629265519779,-0.039040915974320585,-0.108311669336075,0.22282530857546348,0.25827360950422884,0.18737700764669812
44.6,0.9819170621810396,-0.7047920026607393,-0.7057133447953569,-0.2344642394293482,-0.7916024598044039,-0.38052067274784007,-0.07424373092843406,-0.039608352913649905,-0.10887910894321821,0.2242617069228084,0.25970994883130044,0.18881346501431634
44.7,0.9779377197164552,-0.7244448704153478,-0.7322868347927627,-0.3115263999385546,-0.8321446526750994,-0.44112080959597977,-0.0747264511157539,-0.04009107178177247,-0.10936183044973534,0.22562344272699272,0.2610716263243675,0.19017525912961797
44.8,0.9731662425191164,-0.7790855053523376,-0.7663290690710923,-0.382400203730239,-0.8783963849125886,-0.49261855135490323,-0.07512916909206432,-0.040493788453410715,-0.10976454973071793,0.2269147358368477,0.262362861823133,0.1914666098505624
44.9,0.9676064955108264,-0.8146940462675764,-0.8071683991583305,-0.4457221152708197,-0.929376862985997,-0.5332109396546231,-0.07545638675941102,-0.04082100483042846,-0.11009176868839357,0.2281395969388399,0.26358766600506267,0.19269152787261715
45.0,0.9612629821161084,-0.8670873408853838,-0.8539878479271998,-0.4998999700253234,-0.9839177974160589,-0.5609276767213902,-0.07571239356235232,-0.04107701035720434,-0.1103477767675003,0.22930183231070564,0.26474984513901795,0.1938538194823933
45.1,0.9541408406144128,-0.9170707216929496,-0.90580178752936,-0.5431085848191247,-1.0406498704318108,-0.5737227986464868,-0.07590126954808502,-0.041265885080758166,-0.11053665401541186,0.23040504945912238,0.2658530067229253,0.19495709219531948
45.2,0.946245839978078,-0.9700389588822876,-0.9614337589640118,-0.5733276614159534,-1.098000811544358,-0.5696289650593873,-0.07602688968288657,-0.041391503967192725,-0.11066227539858041,0.23145266344285684,0.26690056580692234,0.19600476107879133
45.3,0.9375843751994378,-1.018087851055657,-1.019500226092391,-0.5884360451840999,-1.1542115615312933,-0.5469778686749827,-0.07609292917016006,-0.04145754221973895,-0.11072831612058116,0.23244790370792254,0.26789575182851333,0.19700005558733175
45.4,0.9281634621108398,-1.1007727224789865,-1.0784064084386529,-0.5863741161274895,-1.2073768855446525,-0.5046772470623082,-0.07610286954725679,-0.04146748137557813,-0.11073825771893545,0.23339382128480132,0.2688416158097891,0.19794602675981351
45.5,0.9179907317017836,-1.1606597458562506,-1.136361252553043,-0.5653782385922013,-1.255515131646207,-0.44251620897365657,-0.07606000536788635,-0.041424615988252346,-0.11069539474752035,0.2342932962193512,0.269741037788333,0.19884555465036935
45.6,0.9070744239377824,-1.1880111313132609,-1.1914184603070637,-0.5242764202532192,-1.2966681489245113,-0.3614492992563917,-0.07596745130413907,-0.041332060729686586,-0.11060284187859154,0.23514904512867305,0.27059673437308573,0.19970135588426036
45.7,0.8954233810859447,-1.2692647672837072,-1.2415486044258537,-0.4628132482660003,-1.3290266716697123,-0.26379271308637076,-0.07582814952682562,-0.041192757770528506,-0.11046354128312275,0.23596362879080007,0.2714112663340327,0.20051599124756747
45.8,0.883047040552692,-1.290095947295365,-1.284743226370406,-0.3819488396980752,-1.3510695328690396,-0.15326263372942034,-0.07564487724497104,-0.04100948431964227,-0.11028027017029982,0.23673945969282256,0.27218704615032774,0.2012918732353174
45.9,0.8699554272394102,-1.3258832028025451,-1.3191454978845434,-0.2840590410685628,-1.3616986073642092,-0.03480403819841181,-0.07542025430500929,-0.040784860223303174,-0.1100556483867154,0.23747880947588393,0.2729263454552869,0.20203127349648098
46.0,0.8561591454222227,-1.3288580903129985,-1.3431945309889184,-0.1729628854464727,-1.3603477272480493,0.08579973950377309,-0.07515675076762156,-0.0405213555420359,-0.10979214599320722,0.23818381622757534,0.27363130232878163,0.20273633012636907
46.1,0.8416693701624764,-1.3567570255245136,-1.355763742285503,-0.0537266458543485,-1.3470450504890144,0.20248986671733873,-0.07485669439535107,-0.04022129803822926,-0.10949209075247288,0.23885649158280553,0.27430392839810663,0.20340905476750443
46.2,0.8264978382548789,-1.3390086345452177,-1.356270361386224,0.0677582533871775,-1.3224152559964677,0.309568357678498,-0.07452227799736211,-0.039886880520895236,-0.10915767547382899,0.2394987276032118,0.2749461157173898,0.2040513394890338
46.3,0.8106568387206321,-1.3384811240727503,-1.3447352948706195,0.1853657613188719,-1.287619160793971,0.40228269615597234,-0.07415556658909311,-0.03952016800532189,-0.10879096517286434,0.24011230341295625,0.2755596434033862,0.20466496342252632
46.4,0.7941592028532661,-1.3132747258662218,-1.3217805489885537,0.2933851438334594,-1.2442407083010116,0.47724566146966535,-0.07375850433432951,-0.03912310465514649,-0.10839390401351254,0.2406988915752404,0.27614618401199154,0.20525159913848928
46.5,0.7770182938252126,-1.2944513287022943,-1.2885634490406088,0.3871007400582074,-1.1941409377044658,0.5326238450725993,-0.07333292124552489,-0.03869752048267628,-0.1079683220083735,0.2412600641994099,0.2767073096453454,0.2058128187534744
46.6,0.7592479958635743,-1.2317384308375114,-1.246659377093596,0.4631917805738733,-1.1393027392380641,0.5680904407065106,-0.0728805396251709,-0.038245137790258635,-0.10751594146008316,0.24179729877307712,0.27724449778395205,0.20635009976220223
46.7,0.7408627030038232,-1.2130586073978329,-1.197913822069934,0.5198947046196317,-1.0816883315130672,0.5845919667977655,-0.07240298023693623,-0.037767577341419875,-0.10703838313245258,0.2423119837174465,0.27775913684200415,0.20686483059288885
46.8,0.7218773074305558,-1.1368088000322956,-1.1442877590409013,0.5569334162766881,-1.023125017764572,0.5840081818393489,-0.07190176820012587,-0.03726636425532442,-0.1065371721449273,0.24280542366714278,0.27825253144721007,0.20735831588707548
46.9,0.7023071874147466,-1.069955597849382,-1.0877176314263863,0.5752735596003512,-0.9652265786416552,0.5687861656576046,-0.07137833860501161,-0.03674293362210547,-0.10601374358791775,0.24327884447827414,0.2787259074488553,0.20783178150769302
47.0,0.6821681948572619,-1.0334382782109697,-1.0300043937418026,0.5767813238132505,-0.9093501897210485,0.5416109560332926,-0.0708340418498986,-0.03619863583993141,-0.10546944785986578,0.24373339797044044,0.2791804166598089,0.20828637928107194
47.1,0.6614766424487433,-0.9766958073389556,-0.972737929915555,0.5638648722478021,-0.8565835683099529,0.505148261189078,-0.07027014870334217,-0.03563474167722265,-0.10490555572946168,0.24417016640991118,0.279617141339701,0.20872319148012136
47.2,0.6402492904562375,-0.91565951475792,-0.9172560695027204,0.5391561947618287,-0.807754544078572,0.4618698470279955,-0.06968785509705222,-0.03505244706555581,-0.10432326312854863,0.2445901667423539,0.2800370984276486,0.20914323505705917
47.3,0.6185033331472921,-0.8651629794190487,-0.8646326939576647,0.5052647973384317,-0.763454956031514,0.4139547301891617,-0.06908828665661593,-0.03445287763038676,-0.10372369568284509,0.24499435458430052,0.2804412435337219,0.20954746563487914
47.4,0.5962563848625092,-0.8155552641963153,-0.8156872657450118,0.4646113294023689,-0.7240718891077658,0.3632502908995127,-0.068472502978381,-0.03383709296793351,-0.1031079129888285,0.2453836279831619,0.2808304746989564,0.20993678126736742
47.5,0.5735264657478294,-0.7544886028569124,-0.7710080009224778,0.4193334674649431,-0.6898209875418392,0.311275128020521,-0.06784150166173847,-0.033206090677459,-0.10247691264601794,0.24575883095592313,0.2812056359340475,0.21031202597779874
47.6,0.550331987158132,-0.7275276722451688,-0.7309820456790926,0.3712485330154815,-0.6607783494124676,0.2592473105291224,-0.06719622210666186,-0.03256081015881072,-0.10183163405451301,0.24612075681683973,0.2815675205470454,0.21067399308663404
47.7,0.5266917367439261,-0.7038315090967641,-0.6958276782079633,0.3218555781862547,-0.6369090025166948,0.20812532958968313,-0.0665375490867479,-0.0319021361854606,-0.1011729619880352,0.24647015130451835,0.2819168742704344,0.21102342833860233
47.8,0.5026248632332609,-0.6600237600020507,-0.6656252278312904,0.2723615718946246,-0.6180910726689764,0.15865296754039096,-0.0658663161082077,-0.03123090226349677,-0.10050172995291863,0.24680771551866676,0.2822543981978813,0.2113610328394522
47.9,0.4781508609211553,-0.6252801622599389,-0.640344807579277,0.223719777354017,-0.6041354934657601,0.111402655493922,-0.06518330856531304,-0.030547893787069735,-0.09981872334355635,0.24713410867663307,0.28258075154077444,0.21168746581249168


==> data/duffing_oscillator/rmse_list.csv <==
CODELearner,MATLAB,SINDY,INN,MLP
0.02930034,0.053842326,0.353557196,0.31235252,0.029813743
0.192859716,0.064623906,1.958153692,0.43453452,0.039734395
0.010689452,0.095270834,0.858678276,0.132467457,0.51915656
0.009631228,0.076351023,0.011919977,0.245346736,0.20175641
0.009829915,0.050648112,0.062982496,0.134634736,0.00962168
0.026519792,0.064221826,0.361669272,0.134634673,0.04682065
0.014851683,0.049491635,0.038776938,0.34634634,0.02948027
0.010852776,0.034030304,0.622185157,0.223534625,0.16356123
0.010693064,0.064519916,0.010765066,0.22357457,0.0860855
0.014582589,0.062082897,0.025227187,0.523526426,0.011419


==> data/general/regularizer.csv <==
x,y
-1.0,0.51
-0.9959919839679359,0.5099599198396794
-0.9919839679358717,0.5099198396793587
-0.9879759519038076,0.5098797595190381
-0.9839679358717435,0.5098396793587174
-0.9799599198396793,0.5097995991983968
-0.9759519038076152,0.5097595190380761
-0.9719438877755511,0.5097194388777555
-0.9679358717434869,0.5096793587174349
-0.9639278557114228,0.5096392785571142
-0.9599198396793587,0.5095991983967936
-0.9559118236472945,0.5095591182364729
-0.9519038076152304,0.5095190380761523
-0.9478957915831663,0.5094789579158316
-0.9438877755511023,0.509438877755511
-0.9398797595190381,0.5093987975951904
-0.935871743486974,0.5093587174348697
-0.9318637274549099,0.5093186372745491
-0.9278557114228457,0.5092785571142284
-0.9238476953907816,0.5092384769539078
-0.9198396793587175,0.5091983967935871
-0.9158316633266533,0.5091583166332665
-0.9118236472945892,0.5091182364729459
-0.9078156312625251,0.5090781563126252
-0.9038076152304609,0.5090380761523046
-0.8997995991983968,0.5089979959919839
-0.8957915831663327,0.5089579158316633
-0.8917835671342685,0.5089178356713426
-0.8877755511022044,0.508877755511022
-0.8837675350701403,0.5088376753507015
-0.8797595190380761,0.5087975951903808
-0.875751503006012,0.5087575150300602
-0.8717434869739479,0.5087174348697395
-0.8677354709418837,0.5086773547094189
-0.8637274549098196,0.5086372745490982
-0.8597194388777555,0.5085971943887776
-0.8557114228456915,0.508557114228457
-0.8517034068136273,0.5085170340681363
-0.8476953907815632,0.5084769539078157
-0.8436873747494991,0.508436873747495
-0.8396793587174349,0.5083967935871744
-0.8356713426853708,0.5083567134268537
-0.8316633266533067,0.5083166332665331
-0.8276553106212425,0.5082765531062124
-0.8236472945891784,0.5082364729458918
-0.8196392785571143,0.5081963927855712
-0.8156312625250501,0.5081563126252505
-0.811623246492986,0.5081162324649299
-0.8076152304609219,0.5080761523046092
-0.8036072144288577,0.5080360721442886
-0.7995991983967936,0.5079959919839679
-0.7955911823647295,0.5079559118236473
-0.7915831663326653,0.5079158316633267
-0.7875751503006012,0.507875751503006
-0.7835671342685371,0.5078356713426854
-0.779559118236473,0.5077955911823647
-0.7755511022044088,0.5077555110220441
-0.7715430861723447,0.5077154308617234
-0.7675350701402806,0.5076753507014028
-0.7635270541082164,0.5076352705410822
-0.7595190380761523,0.5075951903807615
-0.7555110220440882,0.5075551102204409
-0.751503006012024,0.5075150300601202
-0.7474949899799599,0.5074749498997996
-0.7434869739478958,0.5074348697394789
-0.7394789579158316,0.5073947895791583
-0.7354709418837675,0.5073547094188376
-0.7314629258517034,0.507314629258517
-0.7274549098196392,0.5072745490981964
-0.7234468937875751,0.5072344689378757
-0.719438877755511,0.5071943887775551
-0.7154308617234469,0.5071543086172344
-0.7114228456913828,0.5071142284569138
-0.7074148296593187,0.5070741482965931
-0.7034068136272545,0.5070340681362725
-0.6993987975951904,0.5069939879759519
-0.6953907815631263,0.5069539078156312
-0.6913827655310621,0.5069138276553106
-0.687374749498998,0.50687374749499
-0.6833667334669339,0.5068336673346694
-0.6793587174348698,0.5067935871743487
-0.6753507014028056,0.5067535070140281
-0.6713426853707415,0.5067134268537075
-0.6673346693386774,0.5066733466933868
-0.6633266533066133,0.5066332665330662
-0.6593186372745492,0.5065931863727455
-0.6553106212424851,0.5065531062124249
-0.6513026052104209,0.5065130260521042
-0.6472945891783568,0.5064729458917836
-0.6432865731462927,0.506432865731463
-0.6392785571142285,0.5063927855711423
-0.6352705410821644,0.5063527054108217
-0.6312625250501003,0.506312625250501
-0.6272545090180361,0.5062725450901804
-0.623246492985972,0.5062324649298597
-0.6192384769539079,0.5061923847695391
-0.6152304609218437,0.5061523046092185
-0.6112224448897796,0.5061122244488978
-0.6072144288577155,0.5060721442885772
-0.6032064128256514,0.5060320641282565
-0.5991983967935872,0.5059919839679359
-0.5951903807615231,0.5059519038076152
-0.591182364729459,0.5059118236472946
-0.5871743486973948,0.505871743486974
-0.5831663326653307,0.5058316633266533
-0.5791583166332666,0.5057915831663327
-0.5751503006012024,0.505751503006012
-0.5711422845691383,0.5057114228456914
-0.5671342685370742,0.5056713426853707
-0.56312625250501,0.5056312625250501
-0.5591182364729459,0.5055911823647294
-0.5551102204408818,0.5055511022044088
-0.5511022044088176,0.5055110220440882
-0.5470941883767535,0.5054709418837675
-0.5430861723446894,0.5054308617234469
-0.5390781563126252,0.5053907815631262
-0.5350701402805611,0.5053507014028056
-0.531062124248497,0.5053106212424849
-0.5270541082164328,0.5052705410821643
-0.5230460921843687,0.5052304609218436
-0.5190380761523046,0.505190380761523
-0.5150300601202404,0.5051503006012024
-0.5110220440881764,0.5051102204408817
-0.5070140280561123,0.5050701402805611
-0.5030060120240482,0.5050300601202404
-0.498997995991984,0.5049899799599198
-0.4949899799599199,0.5049498997995991
-0.49098196392785576,0.5049098196392786
-0.4869739478957916,0.504869739478958
-0.4829659318637275,0.5048296593186373
-0.47895791583166336,0.5047895791583167
-0.47494989979959923,0.504749498997996
-0.4709418837675351,0.5047094188376754
-0.46693386773547096,0.5046693386773548
-0.46292585170340683,0.5046292585170341
-0.4589178356713427,0.5045891783567135
-0.45490981963927857,0.5045490981963928
-0.45090180360721444,0.5045090180360722
-0.4468937875751503,0.5044689378757515
-0.44288577154308617,0.5044288577154309
-0.43887775551102204,0.5043887775551102
-0.434869739478958,0.5043486973947896
-0.4308617234468939,0.504308617234469
-0.42685370741482975,0.5042685370741483
-0.4228456913827656,0.5042284569138277
-0.4188376753507015,0.504188376753507
-0.41482965931863736,0.5041482965931863
-0.4108216432865732,0.5041082164328656
-0.4068136272545091,0.504068136272545
-0.40280561122244496,0.5040280561122242
-0.3987975951903808,0.5039879759519035
-0.3947895791583167,0.5039478957915826
-0.39078156312625256,0.5039078156312617
-0.38677354709418843,0.5038677354709407
-0.3827655310621243,0.5038276553106195
-0.37875751503006017,0.5037875751502979
-0.37474949899799603,0.5037474949899761
-0.3707414829659319,0.5037074148296534
-0.36673346693386777,0.5036673346693299
-0.36272545090180364,0.5036272545090049
-0.3587174348697395,0.5035871743486778
-0.35470941883767537,0.5035470941883475
-0.35070140280561124,0.5035070140280125
-0.3466933867735471,0.5034669338676703
-0.342685370741483,0.5034268537073175
-0.33867735470941884,0.5033867735469489
-0.3346693386773547,0.5033466933865568
-0.3306613226452907,0.5033066132261292
-0.32665330661322656,0.5032665330656491
-0.3226452905811624,0.5032264529050903
-0.3186372745490983,0.503186372744414
-0.31462925851703416,0.5031462925835624
-0.31062124248497003,0.503106212422449
-0.3066132264529059,0.5030661322609448
-0.30260521042084176,0.503026052098857
-0.29859719438877763,0.502985971935898
-0.2945891783567135,0.5029458917716384
-0.29058116232464937,0.5029058116054366
-0.28657314629258523,0.5028657314363353
-0.2825651302605211,0.5028256512629049
-0.27855711422845697,0.5027855710830111
-0.27454909819639284,0.5027454908934674
-0.2705410821643287,0.502705410689516
-0.2665330661322646,0.5026653304640539
-0.26252505010020044,0.5026252502064755
-0.2585170340681363,0.5025851699009471
-0.2545090180360722,0.5025450895238283
-0.25050100200400804,0.5025050090398233
-0.2464929859719439,0.5024649283962352
-0.24248496993987978,0.5024248475143861
-0.23847695390781565,0.5023847662768082
-0.23446893787575152,0.5023446845081199
-0.2304609218436875,0.5023046019464725
-0.22645290581162336,0.5022645182009206
-0.22244488977955923,0.5022244326877743
-0.2184368737474951,0.5021843445355727
-0.21442885771543096,0.5021442524432063
-0.21042084168336683,0.5021041544680913
-0.2064128256513027,0.5020640477099105
-0.20240480961923857,0.5020239278384305
-0.19839679358717444,0.5019837883885259
-0.1943887775551103,0.5019436197076356
-0.19038076152304617,0.5019034073843013
-0.18637274549098204,0.501863129901952
-0.1823647294589179,0.5018227551359833
-0.17835671342685377,0.5017822351238808
-0.17434869739478964,0.5017414982570407
-0.1703406813627255,0.5017004376232876
-0.16633266533066138,0.5016588936026707
-0.16232464929859725,0.5016166278840971
-0.1583166332665331,0.5015732846749046
-0.15430861723446898,0.5015283327932639
-0.15030060120240485,0.5014809792272483
-0.14629258517034072,0.5014300401130988
-0.14228456913827658,0.5013737481841785
-0.13827655310621245,0.5013094654689756
-0.13426853707414832,0.5012332547459649
-0.1302605210420842,0.5011392406140266
-0.12625250501002017,0.5010186575556064
-0.12224448897795603,0.5008584331239073
-0.1182364729458919,0.5006390825091613
-0.11422845691382777,0.500331587079738
-0.11022044088176364,0.4998927827990145
-0.1062124248496995,0.49925858314863775
-0.10220440881763537,0.49833409945331647
-0.09819639278557124,0.4969794145273133
-0.09418837675350711,0.4949894855678924
-0.09018036072144298,0.49206660449135764
-0.08617234468937884,0.4877845124413666
-0.08216432865731471,0.4815456500263556
-0.07815631262525058,0.472538906327472
-0.07414829659318645,0.45971706870669693
-0.07014028056112231,0.44183244482011086
-0.06613226452905818,0.41759075025915854
-0.06212424849699405,0.3859851009963706
-0.05811623246492992,0.34680881251492546
-0.054108216432865786,0.3011835207251682
-0.05010020040080165,0.25175349653471635
-0.04609218436873752,0.20222550657289537
-0.04208416833667339,0.15633525869996226
-0.038076152304609256,0.11679710801202806
-0.034068136272545124,0.08480871574686696
-0.030060120240480992,0.06021839744642749
-0.02605210420841686,0.042045961554470185
-0.02204408817635284,0.02900188367662825
-0.018036072144288706,0.019831207990904952
-0.014028056112224574,0.013475143693973549
-0.010020040080160442,0.00911102059051094
-0.006012024048096309,0.006131545167814611
-0.002004008016032177,0.004102948410194965
0.002004008016031955,0.004102948410194872
0.006012024048096087,0.006131545167814476
0.01002004008016022,0.00911102059051074
0.014028056112224352,0.01347514369397326
0.018036072144288484,0.019831207990904532
0.022044088176352616,0.02900188367662764
0.02605210420841675,0.04204596155446976
0.03006012024048088,0.060218397446426895
0.03406813627254501,0.08480871574686619
0.038076152304609145,0.11679710801202706
0.04208416833667328,0.15633525869996107
0.04609218436873741,0.202225506572894
0.05010020040080154,0.25175349653471496
0.054108216432865675,0.30118352072516685
0.05811623246492981,0.3468088125149243
0.06212424849699394,0.3859851009963696
0.06613226452905807,0.41759075025915776
0.0701402805611222,0.4418324448201103
0.07414829659318634,0.4597170687066965
0.07815631262525047,0.4725389063274717
0.0821643286573146,0.48154565002635535
0.08617234468937873,0.4877845124413665
0.09018036072144286,0.4920666044913576
0.094188376753507,0.4949894855678923
0.09819639278557113,0.4969794145273133
0.10220440881763526,0.49833409945331647
0.1062124248496994,0.49925858314863775
0.11022044088176353,0.4998927827990145
0.11422845691382766,0.500331587079738
0.11823647294589179,0.5006390825091613
0.12224448897795592,0.5008584331239073
0.12625250501002006,0.5010186575556064
0.13026052104208397,0.5011392406140266
0.1342685370741481,0.5012332547459649
0.13827655310621223,0.5013094654689756
0.14228456913827636,0.5013737481841785
0.1462925851703405,0.5014300401130988
0.15030060120240463,0.5014809792272483
0.15430861723446876,0.5015283327932639
0.1583166332665329,0.5015732846749046
0.16232464929859702,0.5016166278840971
0.16633266533066116,0.5016588936026707
0.1703406813627253,0.5017004376232876
0.17434869739478942,0.5017414982570407
0.17835671342685355,0.5017822351238808
0.18236472945891768,0.5018227551359833
0.18637274549098182,0.501863129901952
0.19038076152304595,0.5019034073843013
0.19438877755511008,0.5019436197076355
0.1983967935871742,0.5019837883885258
0.20240480961923835,0.5020239278384305
0.20641282565130248,0.5020640477099105
0.2104208416833666,0.5021041544680913
0.21442885771543074,0.5021442524432063
0.21843687374749488,0.5021843445355727
0.222444889779559,0.5022244326877743
0.22645290581162314,0.5022645182009206
0.23046092184368727,0.5023046019464725
0.2344689378757514,0.5023446845081199
0.23847695390781554,0.5023847662768082
0.24248496993987967,0.5024248475143861
0.2464929859719438,0.5024649283962352
0.25050100200400793,0.5025050090398233
0.25450901803607207,0.5025450895238283
0.2585170340681362,0.5025851699009471
0.26252505010020033,0.5026252502064755
0.26653306613226446,0.5026653304640539
0.2705410821643286,0.502705410689516
0.2745490981963927,0.5027454908934674
0.27855711422845686,0.5027855710830111
0.282565130260521,0.5028256512629049
0.2865731462925851,0.5028657314363353
0.29058116232464926,0.5029058116054366
0.2945891783567134,0.5029458917716383
0.2985971943887775,0.502985971935898
0.30260521042084165,0.503026052098857
0.3066132264529058,0.5030661322609448
0.3106212424849699,0.503106212422449
0.31462925851703405,0.5031462925835624
0.3186372745490982,0.503186372744414
0.3226452905811623,0.5032264529050903
0.32665330661322645,0.5032665330656491
0.3306613226452906,0.5033066132261292
0.3346693386773545,0.5033466933865568
0.3386773547094186,0.5033867735469489
0.34268537074148275,0.5034268537073175
0.3466933867735469,0.5034669338676703
0.350701402805611,0.5035070140280125
0.35470941883767515,0.5035470941883475
0.3587174348697393,0.5035871743486778
0.3627254509018034,0.5036272545090049
0.36673346693386755,0.5036673346693299
0.3707414829659317,0.5037074148296534
0.3747494989979958,0.5037474949899761
0.37875751503005994,0.5037875751502979
0.3827655310621241,0.5038276553106195
0.3867735470941882,0.5038677354709407
0.39078156312625234,0.5039078156312617
0.3947895791583165,0.5039478957915826
0.3987975951903806,0.5039879759519035
0.40280561122244474,0.5040280561122242
0.40681362725450887,0.504068136272545
0.410821643286573,0.5041082164328656
0.41482965931863713,0.5041482965931863
0.41883767535070127,0.504188376753507
0.4228456913827654,0.5042284569138277
0.42685370741482953,0.5042685370741483
0.43086172344689366,0.504308617234469
0.4348697394789578,0.5043486973947896
0.4388777555110219,0.5043887775551102
0.44288577154308606,0.5044288577154309
0.4468937875751502,0.5044689378757515
0.4509018036072143,0.5045090180360722
0.45490981963927846,0.5045490981963928
0.4589178356713426,0.5045891783567135
0.4629258517034067,0.5046292585170341
0.46693386773547085,0.5046693386773548
0.470941883767535,0.5047094188376754
0.4749498997995991,0.504749498997996
0.47895791583166325,0.5047895791583167
0.4829659318637274,0.5048296593186373
0.4869739478957915,0.504869739478958
0.49098196392785565,0.5049098196392785
0.4949899799599198,0.5049498997995991
0.4989979959919839,0.5049899799599198
0.503006012024048,0.5050300601202404
0.5070140280561122,0.5050701402805611
0.5110220440881763,0.5051102204408817
0.5150300601202404,0.5051503006012024
0.5190380761523046,0.505190380761523
0.5230460921843687,0.5052304609218436
0.5270541082164328,0.5052705410821643
0.531062124248497,0.5053106212424849
0.5350701402805611,0.5053507014028056
0.539078156312625,0.5053907815631262
0.5430861723446891,0.5054308617234469
0.5470941883767533,0.5054709418837675
0.5511022044088174,0.5055110220440882
0.5551102204408815,0.5055511022044088
0.5591182364729457,0.5055911823647294
0.5631262525050098,0.5056312625250501
0.5671342685370739,0.5056713426853707
0.5711422845691381,0.5057114228456914
0.5751503006012022,0.505751503006012
0.5791583166332663,0.5057915831663327
0.5831663326653305,0.5058316633266533
0.5871743486973946,0.505871743486974
0.5911823647294587,0.5059118236472946
0.5951903807615229,0.5059519038076152
0.599198396793587,0.5059919839679359
0.6032064128256511,0.5060320641282565
0.6072144288577153,0.5060721442885772
0.6112224448897794,0.5061122244488978
0.6152304609218435,0.5061523046092185
0.6192384769539077,0.5061923847695391
0.6232464929859718,0.5062324649298597
0.6272545090180359,0.5062725450901804
0.6312625250501,0.506312625250501
0.6352705410821642,0.5063527054108217
0.6392785571142283,0.5063927855711423
0.6432865731462925,0.506432865731463
0.6472945891783566,0.5064729458917836
0.6513026052104207,0.5065130260521042
0.6553106212424848,0.5065531062124249
0.659318637274549,0.5065931863727455
0.6633266533066131,0.5066332665330662
0.6673346693386772,0.5066733466933868
0.6713426853707414,0.5067134268537075
0.6753507014028055,0.5067535070140281
0.6793587174348696,0.5067935871743487
0.6833667334669338,0.5068336673346694
0.6873747494989979,0.50687374749499
0.691382765531062,0.5069138276553106
0.6953907815631262,0.5069539078156312
0.6993987975951903,0.5069939879759519
0.7034068136272544,0.5070340681362725
0.7074148296593186,0.5070741482965931
0.7114228456913827,0.5071142284569138
0.7154308617234468,0.5071543086172344
0.719438877755511,0.5071943887775551
0.7234468937875751,0.5072344689378757
0.7274549098196392,0.5072745490981964
0.7314629258517034,0.507314629258517
0.7354709418837675,0.5073547094188376
0.7394789579158316,0.5073947895791583
0.7434869739478958,0.5074348697394789
0.7474949899799597,0.5074749498997996
0.7515030060120238,0.5075150300601202
0.7555110220440879,0.5075551102204409
0.7595190380761521,0.5075951903807615
0.7635270541082162,0.5076352705410822
0.7675350701402803,0.5076753507014028
0.7715430861723445,0.5077154308617234
0.7755511022044086,0.5077555110220441
0.7795591182364727,0.5077955911823647
0.7835671342685369,0.5078356713426854
0.787575150300601,0.507875751503006
0.7915831663326651,0.5079158316633267
0.7955911823647293,0.5079559118236473
0.7995991983967934,0.5079959919839679
0.8036072144288575,0.5080360721442886
0.8076152304609217,0.5080761523046092
0.8116232464929858,0.5081162324649299
0.8156312625250499,0.5081563126252505
0.819639278557114,0.5081963927855712
0.8236472945891782,0.5082364729458918
0.8276553106212423,0.5082765531062124
0.8316633266533064,0.5083166332665331
0.8356713426853706,0.5083567134268537
0.8396793587174347,0.5083967935871744
0.8436873747494988,0.508436873747495
0.847695390781563,0.5084769539078157
0.8517034068136271,0.5085170340681363
0.8557114228456912,0.508557114228457
0.8597194388777554,0.5085971943887776
0.8637274549098195,0.5086372745490982
0.8677354709418836,0.5086773547094189
0.8717434869739478,0.5087174348697395
0.8757515030060119,0.5087575150300602
0.879759519038076,0.5087975951903808
0.8837675350701402,0.5088376753507013
0.8877755511022043,0.508877755511022
0.8917835671342684,0.5089178356713426
0.8957915831663326,0.5089579158316633
0.8997995991983967,0.5089979959919839
0.9038076152304608,0.5090380761523046
0.907815631262525,0.5090781563126252
0.9118236472945891,0.5091182364729459
0.9158316633266532,0.5091583166332665
0.9198396793587174,0.5091983967935871
0.9238476953907815,0.5092384769539078
0.9278557114228456,0.5092785571142284
0.9318637274549098,0.5093186372745491
0.9358717434869739,0.5093587174348697
0.939879759519038,0.5093987975951904
0.9438877755511021,0.509438877755511
0.9478957915831663,0.5094789579158316
0.9519038076152302,0.5095190380761523
0.9559118236472943,0.5095591182364729
0.9599198396793585,0.5095991983967936
0.9639278557114226,0.5096392785571142
0.9679358717434867,0.5096793587174349
0.9719438877755509,0.5097194388777555
0.975951903807615,0.5097595190380761
0.9799599198396791,0.5097995991983968
0.9839679358717432,0.5098396793587174
0.9879759519038074,0.5098797595190381
0.9919839679358715,0.5099198396793587
0.9959919839679356,0.5099599198396794
1.0,0.51


==> data/mountain_car/all_results_sindy.csv <==
"1","2","3","4","5"
0.0438244183805602,0.056595356938113,0.0564845737266825,0.046830254071404,0.0445712937213884
1.0227097005473529,3.0863742636823948,1.68996181715884,2.0638144252416475,-0.4243066693107362
-0.1075164281492243,-0.1070634670651031,3.081700120819733,2.996843157413342,-0.1031620050440509
2.116740724402463,-0.0150502015137397,2.2867083615473067,1.0728886996279652,2.7555742870515365
-0.1399188249232204,-0.1300817322244233,-0.1409181205864164,-0.1397581448362273,-0.133316645903773
-0.1247886165530909,-0.1217503974496244,-0.1247226818531019,2.5544439375110315,1.7957526728560331
2.132082354062482,2.722004920023712,2.7375209739674955,0.4089185237338366,0.0230646816919948
1.033299983257497,1.809460471792414,1.7917510909148715,2.374921257462846,2.565529313823699
2.8700298908263013,1.630685344598188,1.8343765916222077,2.3942948774980595,1.904322345647944


==> data/mountain_car/mountain_car_0.csv <==
t,u,x0,x1
0.0,0.0,-0.4074940690289396,0.0
0.5,0.9179150013761012,-0.407531072065393,-2.6532408421014717e-05
1.0,0.9932620530009145,-0.40748798678036097,0.00026821204701274796
1.5,0.9994469156298522,-0.40728991970652284,0.0005889566640113414
2.0,0.9999546000702375,-0.40693101370275175,0.0009109410858065164
2.5,0.999996273346828,-0.40641133943437135,0.0012316121534956376
3.0,0.9999996940976795,-0.4057317139390424,0.0015502426451324785
3.5,0.9999999748900085,-0.40489327354132554,0.0018662594676429113
4.0,0.9999999979388464,-0.4038974364358268,0.0021791076049768147
4.5,0.9999999998308102,-0.40274589666932625,0.0024882401167352396
5.0,0.9999999999861121,-0.4014406201199654,0.0027931184685654952
5.5,0.99999999999886,-0.3999838400681967,0.003093213692442343
6.0,0.9999999999999064,-0.39837805217179584,0.0033880075936483897
6.5,0.9999999999999923,-0.39662600884090393,0.0036769939368240137
7.0,0.9999999999999993,-0.3947307130258372,0.00395967960207932
7.5,1.0,-0.3926954114335279,0.004235585706866376
8.0,1.0,-0.3905235871905178,0.004504248689603756
8.5,1.0,-0.3882189519724373,0.004765221350996466
9.0,1.0,-0.3857854376219412,0.00501807384894219
9.5,1.0,-0.3832271872791362,0.005262394642892472
10.0,1.0,-0.3805485460505957,0.005497791383552631
10.5,0.08208499862389884,-0.37780237362819286,0.005323841563683695
11.0,0.006737946999085476,-0.3752383588666996,0.004819547927673252
11.5,0.0005530843701477828,-0.3729358550289475,0.004280554844199189
12.0,4.539992976249074e-05,-0.37090499517806536,0.0037319923184669663
12.5,3.7266531720536733e-06,-0.36914979860973324,0.0031767890817986856
13.0,3.059023204743383e-07,-0.3676733491408348,0.002616054649622017
13.5,2.5109991530491982e-08,-0.36647821871360114,0.0020507517420708535
14.0,2.0611535811454473e-09,-0.3655665010119645,0.0014818330214096385
14.5,1.6918977330249163e-10,-0.36493981331984343,0.000910251857481104
15.0,1.3887890837338546e-11,-0.36459929598754476,0.000336962821076983
15.5,1.1399770016851107e-12,-0.3645456118860889,-0.00023707861498286817
16.0,9.35918009759007e-14,-0.3647789460229796,-0.0008109164071400925
16.5,7.66053886991358e-15,-0.3652990053210586,-0.0013835942611082797
17.0,6.661338147750939e-16,-0.3661050185574014,-0.001954155955984947
17.5,0.0,-0.3671957364683097,-0.002521645692651891
18.0,0.0,-0.3685694320366132,-0.003085108486733356
18.5,0.0,-0.3702239009875291,-0.003643590625804454
19.0,0.0,-0.37215646252900414,-0.004196140209641209
19.5,0.0,-0.37436396038163294,-0.004741807791109379
20.0,0.0,-0.3768427641517603,-0.005279647133809649
20.5,0.0,-0.3795887711090942,-0.00580871610083979
21.0,0.0,-0.38259740843694023,-0.006328077687010768
21.5,0.0,-0.38586363602889356,-0.006836801204577515
22.0,0.0,-0.3893819499103603,-0.007333963630034342
22.5,0.0,-0.39314638636651833,-0.007818651116802208
23.0,0.0,-0.39715052686016766,-0.008289960675727716
23.5,0.0,-0.4013875038232735,-0.00874700202225464
24.0,0.0,-0.40585000740480376,-0.00918889958595595
24.5,0.0,-0.4105302932546614,-0.00961479467487163
25.0,0.0,-0.4154201914190808,-0.01002384778383365
25.5,0.0,-0.42051111641680006,-0.0104152410327284
26.0,0.0,-0.4257940785576623,-0.01078818071750608
26.5,0.0,-0.4312596965561,-0.01114189995375727
27.0,0.0,-0.4368982114813001,-0.011475661389901887
27.5,0.0,-0.4426995020738601,-0.011788759964538102
28.0,0.0,-0.44865310144557036,-0.012080525680340825
28.5,0.0,-0.4547482151647871,-0.012350326365139604
29.0,0.0,-0.46097374071489106,-0.012597570389498472
29.5,0.0,-0.4673182882978087,-0.0128217093093119
30.0,0.0,-0.4737702029387512,-0.013022240401659928
30.5,-0.9179150013761012,-0.4803659101787005,-0.0135987575243919
31.0,-0.9932620530009145,-0.4873382583609033,-0.014471453356347082
31.5,-0.9994469156298522,-0.4947493557192408,-0.015343876432803676
32.0,-0.9999546000702375,-0.5025916944334543,-0.016190133999061544
32.5,-0.999996273346828,-0.510851283303359,-0.017006595223101967
33.0,-0.9999996940976795,-0.5195128580676007,-0.017791517400257507
33.5,-0.9999999748900085,-0.5285603410464415,-0.018543381494877165
34.0,-0.9999999979388464,-0.5379769148305953,-0.01926076363028369
34.5,-0.9999999998308102,-0.5477450683669148,-0.019942332728143646
35.0,-0.9999999999861121,-0.5578466448652849,-0.020586858439781204
35.5,-0.99999999999886,-0.5682628938822581,-0.021193219716676388
36.0,-0.9999999999999064,-0.5789745276425691,-0.021760413080120965
36.5,-0.9999999999999923,-0.5899617813970446,-0.02228756036373902
37.0,-0.9999999999999993,-0.6012044775196353,-0.02277391576358096
37.5,-1.0,-0.6126820929661857,-0.0232188720419052
38.0,-1.0,-0.6243738296427453,-0.023621965742061168
38.5,-1.0,-0.6362586871627928,-0.023982881286975625
39.0,-1.0,-0.6483155374126217,-0.02430145385262742
39.5,-1.0,-0.6605232002941583,-0.024577670930117968
40.0,-1.0,-0.6728605199761745,-0.024811672514885523
40.5,-0.08208499862389884,-0.685258118569405,-0.024603699344442072
41.0,-0.006737946999085476,-0.6974501445780916,-0.02403352931783442
41.5,-0.0005530843701477828,-0.7093414849372978,-0.02339765147374112
42.0,-4.539992976249074e-05,-0.7209066793657221,-0.022722088999905254
42.5,-3.7266531720536733e-06,-0.7321268354635548,-0.02201069866582983
43.0,-3.059023204743383e-07,-0.7429844650997368,-0.021265539174274647
43.5,-2.5109991530491982e-08,-0.7534630687178053,-0.02048853040669037
44.0,-2.0611535811454473e-09,-0.7635471032042414,-0.019681577840357463
44.5,-1.6918977330249163e-10,-0.7732219755553035,-0.018846572025819387
45.0,-1.3887890837338546e-11,-0.7824740335195199,-0.01798537895359773
45.5,-1.1399770016851107e-12,-0.7912905514373471,-0.017099830887219558
46.0,-9.35918009759007e-14,-0.7996597117486068,-0.01619171849111271
46.5,-7.66053886991358e-15,-0.8075705828391173,-0.015262784339117135
47.0,-6.661338147750939e-16,-0.8150130939187279,-0.014314717806150736
47.5,0.0,-0.8219780076184152,-0.013349151319221332
48.0,0.0,-0.8284568909782627,-0.012367657925148573
48.5,0.0,-0.8344420854736314,-0.011371750117007681
49.0,0.0,-0.8399266766952613,-0.010362879849000325
49.5,0.0,-0.8449044642618853,-0.009342439659977062
50.0,0.0,-0.8493699325025694,-0.008311764818914201
50.5,0.0,-0.8533182224016349,-0.0072721364009699085
51.0,0.0,-0.8567451052526902,-0.006224785199963969
51.5,0.0,-0.8596469584209353,-0.005170896381884325
52.0,0.0,-0.8620207435651394,-0.00411161478396439
52.5,0.0,-0.8638639876231011,-0.00304805076465739
53.0,0.0,-0.8651747668173065,-0.001981286511141072
53.5,0.0,-0.8659516938911221,-0.0009123827125352852
54.0,0.0,-0.8661939087402679,0.00015761449143816763
54.5,0.0,-0.865901072559457,0.0012276663752801675
55.0,0.0,-0.8650733655798424,0.0022967343939643277
55.5,0.0,-0.8637114884290606,0.0033637729380323594
56.0,0.0,-0.86181666710198,0.0044277221649561575
56.5,0.0,-0.8593906614864583,0.005487500994719845
57.0,0.0,-0.8564357773442547,0.0065420003585951675
57.5,0.0,-0.8529548816024869,0.007590076791500321
58.0,0.0,-0.8489514207654957,0.008630546460004914
58.5,0.0,-0.8444294422106036,0.009662179719784381
59.0,0.0,-0.8393936180840222,0.010683696297902825
59.5,0.0,-0.8338492714652262,0.011693761196439584
60.0,0.0,-0.8278024044197341,0.012690981414361221
60.5,-0.9179150013761012,-0.8213080500217538,0.013273847623898574
61.0,-0.9932620530009145,-0.8146186494724887,0.013520053474199288
61.5,-0.9994469156298522,-0.8078170187287746,0.013723701610411018
62.0,-0.9999546000702375,-0.8009175356163128,0.013908343209045547
62.5,-0.999996273346828,-0.7939292534119418,0.014075331376917742
63.0,-0.9999996940976795,-0.7868610758866674,0.014224210133438994
63.5,-0.9999999748900085,-0.7797221749607468,0.014354391147002434
64.0,-0.9999999979388464,-0.7725220162809995,0.014465294537387364
64.5,-0.9999999998308102,-0.7652703510246635,0.014556363625289797
65.0,-0.9999999999861121,-0.7579772033347136,0.014627069331030926
65.5,-0.99999999999886,-0.750652855807849,0.014676913691625208
66.0,-0.9999999999999064,-0.7433078332556254,0.014705433244735978
66.5,-0.9999999999999923,-0.7359528847929873,0.014712202312044783
67.0,-0.9999999999999993,-0.7285989643092331,0.014696836156061915
67.5,-1.0,-0.7212572093907004,0.014658993980338068
68.0,-1.0,-0.7139389187793631,0.014598381743901467
68.5,-1.0,-0.7066555284657992,0.014514754762469823
69.0,-1.0,-0.6994185865282826,0.014407920071217923
69.5,-1.0,-0.6922397268418459,0.014277738526558354
70.0,-1.0,-0.68513064179183,0.014124126627466508
70.5,0.8358300027522023,-0.678006409354703,0.01474715899080433
71.0,0.986524106001829,-0.6703888134951946,0.01598816262228142
71.5,0.9988938312597044,-0.6621406296266215,0.017255232471688337
72.0,0.999909200140475,-0.6532633805755953,0.01849749555788221
72.5,0.9999925466936559,-0.6437711227225151,0.019708485198492276
73.0,0.999999388195359,-0.6336800859155128,0.020885385677923255
73.5,0.9999999497800169,-0.6230078178214123,0.0220256987207579
74.0,0.9999999958776928,-0.6117731021564289,0.023126983492258446
74.5,0.9999999996616205,-0.5999959332900846,0.02418685052925376
75.0,0.9999999999722242,-0.5876974875402745,0.025202977971681563
75.5,0.99999999999772,-0.574900085577328,0.02617313084485932
76.0,0.9999999999998128,-0.5616271449242464,0.02709518152514957
76.5,0.9999999999999847,-0.5479031220684975,0.027967130901949574
77.0,0.9999999999999987,-0.5337534439193722,0.02878712982174625
77.5,1.0,-0.5192044285568272,0.02955350037370826
78.0,1.0,-0.5042831954432321,0.030264756552149084
78.5,1.0,-0.48901756550470415,0.030919623819249446
79.0,1.0,-0.47343595172714353,0.03151705709385204
79.5,1.0,-0.4575672411462313,0.032056256709939904
80.0,1.0,-0.4414406693327861,0.0325366819218643
80.5,0.08208499862389884,-0.42513401103595333,0.0325580124904255
81.0,0.006737946999085476,-0.4089217646602294,0.03219963253262181
81.5,0.0005530843701477828,-0.3929078469587853,0.03175783046769276
82.0,4.539992976249074e-05,-0.3771265906622246,0.03125858142197101
82.5,3.7266531720536733e-06,-0.36160575681516227,0.030705831269410767
83.0,3.059023204743383e-07,-0.3463716317953486,0.030101854966753695
83.5,2.5109991530491982e-08,-0.33144938160122117,0.029448904665980137
84.0,2.0611535811454473e-09,-0.3168630284257167,0.02874932163263829
84.5,1.6918977330249163e-10,-0.30263540790723553,0.028005522162230453
85.0,1.3887890837338546e-11,-0.2887881363422828,0.02721997367094444
85.5,1.1399770016851107e-12,-0.2753415899275809,0.026395170874903905
86.0,9.35918009759007e-14,-0.26231489568605776,0.025533613200368403
86.5,7.66053886991358e-15,-0.24972593337931953,0.024637783793496765
87.0,6.661338147750939e-16,-0.23759134755407857,0.02371013037878298
87.5,0.0,-0.2259265687590779,0.022753048149513063
88.0,0.0,-0.21474584288940743,0.02176886481422459
88.5,0.0,-0.20406226756434992,0.020759827867891923
89.0,0.0,-0.1938878344207834,0.019728094106449007
89.5,0.0,-0.18423347620392344,0.018675721359233042
90.0,0.0,-0.1751091175576459,0.017604662376554156
90.5,-0.9179150013761012,-0.16657205102310824,0.01611670198889269
91.0,-0.9932620530009145,-0.15887535128368727,0.014292688229062515
91.5,-0.9994469156298522,-0.1521009404977407,0.01242962883505168
92.0,-0.9999546000702375,-0.14626089335167197,0.010553772496045872
92.5,-0.999996273346828,-0.14136064797123382,0.008668990049642507
93.0,-0.9999996940976795,-0.13740426703659203,0.0067771823950085654
93.5,-0.9999999748900085,-0.1343949320056131,0.0048799767943422
94.0,-0.9999999979388464,-0.13233503519642947,0.0029788886249990146
94.5,-0.9999999998308102,-0.1312262273782522,0.0010753582359200745
95.0,-0.9999999999861121,-0.13106944975704626,-0.0008292216899517235
95.5,-0.99999999999886,-0.13186495240658067,-0.002733479082694188
96.0,-0.9999999999999064,-0.1336122991333527,-0.004636035261443537
96.5,-0.9999999999999923,-0.13631035872977657,-0.006535477767282032
97.0,-0.9999999999999993,-0.1399572827010312,-0.008430333541567378
97.5,-1.0,-0.14455046969859173,-0.01031904275465389
98.0,-1.0,-0.1500865170498261,-0.012199933610909427
98.5,-1.0,-0.15656115994142264,-0.014071198484559731
99.0,-1.0,-0.16396919899848597,-0.015930871776042334
99.5,-1.0,-0.17230441720378087,-0.017776809918237463


==> data/mountain_car/mountain_car_1.csv <==
t,u,x0,x1
0.0,0.0,-0.4074940690289396,0.0
0.5,-0.9179150013761012,-0.40762771680257803,-0.0008266314103164131
1.0,-0.9932620530009145,-0.40826785434032303,-0.001973336551857716
1.5,-0.9994469156298522,-0.4094884727017042,-0.00314333431165531
2.0,-0.9999546000702375,-0.41129377412498724,-0.004310358186076887
2.5,-0.999996273346828,-0.4136812793999776,-0.005470345781876179
3.0,-0.9999996940976795,-0.41664700753561795,-0.006621056519282245
3.5,-0.9999999748900085,-0.42018590064588374,-0.0077603992364578735
4.0,-0.9999999979388464,-0.4242918589818364,-0.008886296115184345
4.5,-0.9999999998308102,-0.4289577446839294,-0.009996673329726266
5.0,-0.9999999999861121,-0.43417538401239697,-0.0110894627951511
5.5,-0.99999999999886,-0.4399355708614936,-0.012162605593112993
6.0,-0.9999999999999064,-0.4462280721823138,-0.013214056354406926
6.5,-0.9999999999999923,-0.4530416357826587,-0.014241788573509056
7.0,-0.9999999999999993,-0.4603640009728003,-0.01524380086720778
7.5,-1.0,-0.4681819125287785,-0.016218124170571873
8.0,-1.0,-0.47648113843662643,-0.017162829838753814
8.5,-1.0,-0.4852464918599754,-0.018076038597010933
9.0,-1.0,-0.494461857739374,-0.018955930254741054
9.5,-1.0,-0.5041102243842538,-0.0198007540729599
10.0,-1.0,-0.5141737203580544,-0.02060883964924104
10.5,-1.0,-0.5246336568842158,-0.021378608160503732
11.0,-1.0,-0.5354705759166117,-0.02210858378301324
11.5,-1.0,-0.5466643039240141,-0.02279740509139664
12.0,-1.0,-0.5581940113362364,-0.023443836225181102
12.5,-1.0,-0.5700382774919777,-0.02404677760305419
13.0,-1.0,-0.5821751608177198,-0.02460527596232542
13.5,-1.0,-0.5945822738561732,-0.025118533504364694
14.0,-1.0,-0.6072368626548186,-0.0255859159363322
14.5,-1.0,-0.6201158899231534,-0.026006959215290663
15.0,-1.0,-0.6331961212744202,-0.02638137482254919
15.5,-1.0,-0.646454213786759,-0.02670905342332274
16.0,-1.0,-0.6598668060524889,-0.026990066798754944
16.5,-1.0,-0.6734106088347666,-0.027224667973082033
17.0,-1.0,-0.6870624954198462,-0.02741328949707423
17.5,-1.0,-0.7007995907416553,-0.027556539888614184
18.0,-1.0,-0.7145993583638008,-0.027655198271031124
18.5,-1.0,-0.7284396844322057,-0.027710207288273097
19.0,-1.0,-0.7422989577584221,-0.027722664411898593
19.5,-1.0,-0.7561561452577625,-0.027693811787057144
20.0,-1.0,-0.7699908620456838,-0.027625024792133558
20.5,-1.0,-0.783783435587838,-0.02751779950879748
21.0,-1.0,-0.797514963401041,-0.0273737393153163
21.5,-1.0,-0.8111673639110739,-0.02719454082590084
22.0,-1.0,-0.8247234201856041,-0.02698197940255929
22.5,-1.0,-0.8381668163735249,-0.026737894463675093
23.0,-1.0,-0.85148216679278,-0.026464174805750897
23.5,-1.0,-0.8646550377146069,-0.02616274414209956
24.0,-1.0,-0.8776719619908143,-0.025835547045474517
24.5,-1.0,-0.8905204467603042,-0.025484535461561736
25.0,-1.0,-0.9031889745500987,-0.025111655937791716
25.5,-1.0,-0.9156669981536044,-0.024718837687958826
26.0,-1.0,-0.9279449297241791,-0.02430798158850382
26.5,-1.0,-0.9400141245650692,-0.02388095017780041
27.0,-1.0,-0.9518668601276705,-0.02343955870607108
27.5,-1.0,-0.9634963107493424,-0.022985567261214156
28.0,-1.0,-0.9748965186704653,-0.022520673975307826
28.5,-1.0,-0.9860623618690477,-0.022046509298202063
29.0,-1.0,-0.9969895192411055,-0.02156463130863561
29.5,-1.0,-1.0076744336374552,-0.02107652201983361
30.0,-1.0,-1.018114273243749,-0.020583584625570018
30.5,0.8358300027522023,-1.0282102462533027,-0.019287006899875586
31.0,0.986524106001829,-1.0374707741239635,-0.017345794865686114
31.5,0.9988938312597044,-1.045745117223867,-0.01535076795909063
32.0,0.999909200140475,-1.053020616222039,-0.013351192828310689
32.5,0.9999925466936559,-1.0592962810995117,-0.011351641032596442
33.0,0.999999388195359,-1.0645723001494365,-0.009352804967144895
33.5,0.9999999497800169,-1.068849079859273,-0.00735487935321738
34.0,0.9999999958776928,-1.0721270827059808,-0.005357869971584722
34.5,0.9999999996616205,-1.0744067460229605,-0.003361650115224097
35.0,0.9999999999722242,-1.075688423054229,-0.001365996212208606
35.5,0.99999999999772,-1.0759723412968134,0.000629378397024413
36.0,0.9999999999998128,-1.0752585776652819,0.002624789943134729
36.5,0.9999999999999847,-1.073547050395393,0.004620550788812799
37.0,0.9999999999999987,-1.070837527664884,0.006616935986846394
37.5,1.0,-1.067129652947185,0.00861414976566348
38.0,1.0,-1.062422987145753,0.010612291890186427
38.5,1.0,-1.0567170675769022,0.012611323878375874
39.0,1.0,-1.0500114838697892,0.014611035102286911
39.5,1.0,-1.0423059708255156,0.01661100886703219
40.0,1.0,-1.0336005182151302,0.018610588641790892
40.5,1.0,-1.0238954973905114,0.020608844713665125
41.0,1.0,-1.0131918044249535,0.02260454164701359
41.5,1.0,-1.0014910192843491,0.024596107056394995
42.0,1.0,-0.9887955802488532,0.026581602337930773
42.5,1.0,-0.9751089724538944,0.028558696147956808
43.0,1.0,-0.9604359289956962,0.030524641563916988
43.5,1.0,-0.9447826425504359,0.03247625800339517
44.0,1.0,-0.9281569848921051,0.03440991910386875
44.5,1.0,-0.9105687310713162,0.03632154786711091
45.0,1.0,-0.8920297843509019,0.038206620435296934
45.5,1.0,-0.872554397306099,0.04006017987657051
46.0,1.0,-0.85215938381655,0.04187686130129908
46.5,1.0,-0.8308643160408172,0.04365092949222924
47.0,1.0,-0.8086916999149034,0.045376329999966644
47.5,1.0,-0.7856671223031769,0.04704675432113966
48.0,1.0,-0.7618193627050754,0.048655719337466534
48.5,1.0,-0.7371804624359278,0.05019666065460191
49.0,1.0,-0.7117857445028334,0.051663038854309534
49.5,1.0,-0.6856737780252732,0.053048456986851185
50.0,1.0,-0.6588862820290156,0.054346786917761285
50.5,1.0,-0.6314679647753395,0.05555230144920455
51.0,1.0,-0.6034662964560816,0.05665980851277311
51.5,1.0,-0.5749312150422531,0.05766478323290836
52.0,1.0,-0.5459147672462895,0.05856349334119501
52.5,1.0,-0.5164706888465904,0.05935311332677584
53.0,1.0,-0.48665393090892367,0.06003182286849585
53.5,1.0,-0.45652014059150886,0.06059888552261757
54.0,1.0,-0.42612510710625184,0.061054704326213814
54.5,1.0,-0.3955241849043747,0.06140085188738287
55.0,1.0,-0.3647717071583949,0.06164007361432266
55.5,1.0,-0.3339204030529623,0.06177626391399854
56.0,1.0,-0.30302083224176984,0.06181441638534544
56.5,1.0,-0.2721208490858107,0.06176055015741318
57.0,1.0,-0.24126510800997156,0.06162161550201746
57.5,1.0,-0.2104946195868368,0.06140538262009335
58.0,1.0,-0.17984636489289574,0.06112031801799504
58.5,1.0,-0.14935297341430295,0.06077545313462965
59.0,1.0,-0.11904246744332164,0.06038024985620934
59.5,1.0,-0.08893807363278272,0.05994446728722454
60.0,1.0,-0.059058100278679714,0.05947803367511017
60.5,-0.8358300027522023,-0.029512522531884973,0.058190793899159474
61.0,-0.986524106001829,-0.0007997633327566827,0.05625042706074194
61.5,-0.9988938312597044,0.02692688155406999,0.05425609587163236
62.0,-0.999909200140475,0.05365624967106629,0.0522647903074641
62.5,-0.9999925466936559,0.07939257175326714,0.05028810762752051
63.0,-0.999999388195359,0.10414462488857285,0.04833303824753248
63.5,-0.9999999497800169,0.1279244060831588,0.046405338495227384
64.0,-0.9999999958776928,0.15074660275619872,0.04450984665794081
64.5,-0.9999999996616205,0.17262815050221283,0.04265055865248114
65.0,-0.9999999999722242,0.19358782442271816,0.04083069103111183
65.5,-0.99999999999772,0.2136458625396544,0.03905274705190844
66.0,-0.9999999999998128,0.2328236227106187,0.03731858465764099
66.5,-0.9999999999999847,0.2511432735815329,0.03562948431652544
67.0,-0.9999999999999987,0.2686275191564662,0.033986215058170684
67.5,-1.0,0.2852993558187429,0.03238909746888875
68.0,-1.0,0.3011818600973838,0.030838062787281757
68.5,-1.0,0.31629800510868605,0.029332707555050325
69.0,-1.0,0.3306705033832978,0.027872343531835403
69.5,-1.0,0.34432167368544725,0.026456042782073263
70.0,-1.0,0.35727332941698764,0.025082677993034944
70.5,-1.0,0.3695466862520678,0.023750958193569618
71.0,-1.0,0.38116228674951524,0.022459460119561455
71.5,-1.0,0.39213993982382117,0.021206655521228968
72.0,-1.0,0.402498673109446,0.019990934734934112
72.5,-1.0,0.41225669641726304,0.018810626853135212
73.0,-1.0,0.4214313746489191,0.01766401682473364
73.5,-1.0,0.430039208699256,0.016549359807802932
74.0,-1.0,0.43809582303485944,0.015464893080349356
74.5,-1.0,0.44561595878570226,0.01440884579454137
75.0,-1.0,0.45261347132514734,0.013379446837465418
75.5,-1.0,0.459101331440468,0.012374931038201028
76.0,-1.0,0.46509162931128073,0.011393543937801724
76.5,-1.0,0.4705955806170429,0.010433545316288794
77.0,-1.0,0.4756235341875067,0.009493211649467283
77.5,-1.0,0.48018498069240007,0.008570837648546993
78.0,-1.0,0.48428856193938724,0.007664737017361224
78.5,-1.0,0.48794208041339676,0.006773242545495861
79.0,-1.0,0.49115250874653776,0.005894705640879982
79.5,-1.0,0.49392599885692035,0.005027495392310563
80.0,-1.0,0.49626789053757653,0.004169997240923645
80.5,-1.0,0.4981827193141402,0.003320611329702214
81.0,-1.0,0.4996742234227396,0.0024777505916396313
81.5,-1.0,0.5007453497883896,0.0016398386300692967
82.0,-1.0,0.5013982589097123,0.0008053074388440075
82.5,-1.0,0.5016343285786864,-2.74049945717376e-05
83.0,-1.0,0.5014541563849129,-0.0008598571635091161
83.5,-1.0,0.5008575609731658,-0.0016936065567961349
84.0,-1.0,0.49984358204128715,-0.0025302121778696617
84.5,-1.0,0.4984104790833323,-0.003371237032701303
85.0,-1.0,0.496555728900777,-0.004218250550195202
85.5,-1.0,0.49427602192308084,-0.005072830896931609
86.0,-1.0,0.4915672573984965,-0.005936567145283256
86.5,-1.0,0.4884245375372385,-0.006811061249984782
87.0,-1.0,0.48484216071256364,-0.007697929783138271
87.5,-1.0,0.48081361385153093,-0.008598805371328143
88.0,-1.0,0.47633156417684047,-0.009515337770924639
88.5,-1.0,0.47138785049484705,-0.010449194508698785
89.0,-1.0,0.46597347426330044,-0.011402061004472396
89.5,-1.0,0.4600785907163269,-0.012375640080607738
90.0,-1.0,0.4536925003743997,-0.013371650749636482
90.5,-1.0,0.4468036413243569,-0.014391826156192633
91.0,-1.0,0.43939958271973445,-0.015437910532638901
91.5,-1.0,0.43146702002559684,-0.016511655009403332
92.0,-1.0,0.422991772615458,-0.0176148121011895
92.5,-1.0,0.413958784421479,-0.018749128669107832
93.0,-1.0,0.40435212844348395,-0.019916337136754007
93.5,-1.0,0.39415501603780057,-0.021118144715866788
94.0,-1.0,0.38334981203354757,-0.022356220375197643
94.5,-1.0,0.3719180568613717,-0.023632179265672328
95.0,-1.0,0.35984049702678095,-0.02494756429723298
95.5,-1.0,0.34709712541535576,-0.026303824549766958
96.0,-1.0,0.33366723307743484,-0.027702290194620432
96.5,-1.0,0.31952947430126744,-0.02914414360732568
97.0,-1.0,0.3046619469403753,-0.030630386369983068
97.5,-1.0,0.28904229010529325,-0.03216180189760667
98.0,-1.0,0.2726478014519306,-0.03373891348180199
98.5,-1.0,0.25545557638577737,-0.035361937633256284
99.0,-1.0,0.2374426715372655,-0.03703073272816115
99.5,-1.0,0.21858629482966982,-0.03874474312969989


==> data/mountain_car/mountain_car_2.csv <==
t,u,x0,x1
0.0,0.0,-0.4074940690289396,0.0
0.5,-0.9179150013761012,-0.40762771680257803,-0.0008266314103164131
1.0,-0.9932620530009145,-0.40826785434032303,-0.001973336551857716
1.5,-0.9994469156298522,-0.4094884727017042,-0.00314333431165531
2.0,-0.9999546000702375,-0.41129377412498724,-0.004310358186076887
2.5,-0.999996273346828,-0.4136812793999776,-0.005470345781876179
3.0,-0.9999996940976795,-0.41664700753561795,-0.006621056519282245
3.5,-0.9999999748900085,-0.42018590064588374,-0.0077603992364578735
4.0,-0.9999999979388464,-0.4242918589818364,-0.008886296115184345
4.5,-0.9999999998308102,-0.4289577446839294,-0.009996673329726266
5.0,-0.9999999999861121,-0.43417538401239697,-0.0110894627951511
5.5,-0.99999999999886,-0.4399355708614936,-0.012162605593112993
6.0,-0.9999999999999064,-0.4462280721823138,-0.013214056354406926
6.5,-0.9999999999999923,-0.4530416357826587,-0.014241788573509056
7.0,-0.9999999999999993,-0.4603640009728003,-0.01524380086720778
7.5,-1.0,-0.4681819125287785,-0.016218124170571873
8.0,-1.0,-0.47648113843662643,-0.017162829838753814
8.5,-1.0,-0.4852464918599754,-0.018076038597010933
9.0,-1.0,-0.494461857739374,-0.018955930254741054
9.5,-1.0,-0.5041102243842538,-0.0198007540729599
10.0,-1.0,-0.5141737203580544,-0.02060883964924104
10.5,-1.0,-0.5246336568842158,-0.021378608160503732
11.0,-1.0,-0.5354705759166117,-0.02210858378301324
11.5,-1.0,-0.5466643039240141,-0.02279740509139664
12.0,-1.0,-0.5581940113362364,-0.023443836225181102
12.5,-1.0,-0.5700382774919777,-0.02404677760305419
13.0,-1.0,-0.5821751608177198,-0.02460527596232542
13.5,-1.0,-0.5945822738561732,-0.025118533504364694
14.0,-1.0,-0.6072368626548186,-0.0255859159363322
14.5,-1.0,-0.6201158899231534,-0.026006959215290663
15.0,-1.0,-0.6331961212744202,-0.02638137482254919
15.5,-1.0,-0.646454213786759,-0.02670905342332274
16.0,-1.0,-0.6598668060524889,-0.026990066798754944
16.5,-1.0,-0.6734106088347666,-0.027224667973082033
17.0,-1.0,-0.6870624954198462,-0.02741328949707423
17.5,-1.0,-0.7007995907416553,-0.027556539888614184
18.0,-1.0,-0.7145993583638008,-0.027655198271031124
18.5,-1.0,-0.7284396844322057,-0.027710207288273097
19.0,-1.0,-0.7422989577584221,-0.027722664411898593
19.5,-1.0,-0.7561561452577625,-0.027693811787057144
20.0,-1.0,-0.7699908620456838,-0.027625024792133558
20.5,-0.508136777357878,-0.7837575420755292,-0.02730343122057628
21.0,-0.46776218540415293,-0.7973060076374943,-0.0267730946159957
21.5,-0.4644480370791909,-0.810578213605951,-0.02619413593038067
22.0,-0.46417599521849695,-0.8235540551317597,-0.02558171579464613
22.5,-0.46415366466273633,-0.8362175489951521,-0.02493908652425899
23.0,-0.46415183165909735,-0.8485540500187478,-0.024268499068603278
23.5,-0.46415168119699624,-0.8605500078898212,-0.023572084811949463
24.0,-0.46415166884631487,-0.8721929260308433,-0.02285191581577007
24.5,-0.46415166783250916,-0.8834713312693522,-0.022109999055335644
25.0,-0.46415166774929095,-0.8943747393324785,-0.021348266703619688
25.5,-0.46415166774246,-0.9048936156713047,-0.02056856755884494
26.0,-0.4641516677418993,-0.9150193323047288,-0.019772660010342006
26.5,-0.46415166774185324,-0.9247441214532731,-0.018962206529084563
27.0,-0.46415166774184946,-0.9340610267130618,-0.018138769617434533
27.5,-0.4641516677418491,-0.9429638524833406,-0.017303809134066157
28.0,-0.4641516677418491,-0.9514471123163156,-0.01645868089803197
28.5,-0.4641516677418491,-0.9595059768083317,-0.015604636468015963
29.0,-0.4641516677418491,-0.9671362215984287,-0.014742823988436857
29.5,-0.4641516677418491,-0.9743341759857693,-0.01387428999277614
30.0,-0.4641516677418491,-0.9810966726227959,-0.01299998205585604
30.5,0.8798151123682312,-0.9873502469220382,-0.01153499644098068
31.0,0.9901346236641329,-0.9927338346774752,-0.009595692911749667
31.5,0.9991902005970461,-0.9971359011657217,-0.007614698841595152
32.0,0.9999335276171228,-1.0005460650528637,-0.005628260093869741
32.5,0.999994543614543,-1.0029625901088444,-0.003639967089079088
33.0,0.9999995521126073,-1.0043847384102447,-0.0016506411147150092
33.5,0.9999999632351639,-1.0048121043323903,0.0003391824827184245
34.0,0.9999999969821585,-1.0042445365919137,0.0023290202821251767
34.5,0.9999999997522806,-1.0026821236761585,0.0043183912907623955
35.0,0.999999999979666,-1.0001251996237468,0.00630678259358033
35.5,0.9999999999983309,-0.9965743666026178,0.008293616352590962
36.0,0.999999999999863,-0.9920305339171647,0.010278217144446862
36.5,0.9999999999999887,-0.9864949732722428,0.012259779701570408
37.0,0.9999999999999991,-0.979969390056027,0.014237337251605623
37.5,1.0,-0.9724560102933718,0.016209730714173823
38.0,1.0,-0.9639576827781831,0.01817557908424692
38.5,1.0,-0.9544779957129089,0.020133251412166424
39.0,1.0,-0.9440214069606773,0.0220808408795407
39.5,1.0,-0.9325933867472338,0.024016141564768712
40.0,1.0,-0.9202005713337732,0.025936628587561707
40.5,1.0,-0.9068509258185041,0.02783944241325644
41.0,1.0,-0.8925539138176654,0.029721378178460146
41.5,1.0,-0.8773206713325573,0.031578880962028995
42.0,1.0,-0.8611641816387733,0.03340804796095749
42.5,1.0,-0.844099447552513,0.03520463853016134
43.0,1.0,-0.8261436569566033,0.03696409299888446
43.5,1.0,-0.8073163370303185,0.03868156107555116
44.0,1.0,-0.7876394922512003,0.04035194048968234
44.5,1.0,-0.7671377209561517,0.04196992628877275
45.0,1.0,-0.7458383050973654,0.04353007090811169
45.5,1.0,-0.723771267840358,0.04502685476542785
46.0,1.0,-0.7009693938581154,0.04645476670862363
46.5,1.0,-0.6774682076031315,0.04780839317872453
47.0,1.0,-0.6533059055051645,0.04908251446297151
47.5,1.0,-0.6285232389521086,0.050272205932144536
48.0,1.0,-0.6031633460550337,0.05137294171379883
48.5,1.0,-0.5772715315501035,0.052380697883732896
49.0,1.0,-0.5508949957062644,0.053292051996008505
49.5,1.0,-0.5240825147282959,0.054104275647887626
50.0,1.0,-0.4968840767959057,0.054815416813681406
50.5,1.0,-0.4693504794771875,0.05542436889390126
51.0,1.0,-0.4415328957108911,0.05593092381360626
51.5,1.0,-0.41348241678123754,0.05633580705267282
52.0,1.0,-0.38524958163579126,0.056640693173162504
52.5,1.0,-0.3568839024618899,0.056848201185195915
53.0,1.0,-0.3284333966029213,0.05696186991406995
53.5,1.0,-0.2999441346503133,0.05698611434465454
54.0,1.0,-0.2714598139051195,0.05692616467179296
54.5,1.0,-0.2430213654045905,0.056787990430407276
55.0,1.0,-0.21466660141588834,0.056578212578906543
55.5,1.0,-0.18642990878916288,0.056304006739706626
56.0,1.0,-0.15834199192303908,0.0559730009508643
56.5,1.0,-0.13042966741695952,0.05559317125683312
57.0,1.0,-0.1027157108520521,0.055172738280566194
57.5,1.0,-0.07521875463022072,0.05472006759987867
58.0,1.0,-0.04795323447039808,0.054243576330856
58.5,1.0,-0.02092938105468538,0.053751647835726876
59.0,1.0,0.0058467475390365144,0.05325255595709355
59.5,1.0,0.032373197578970586,0.05275439966653416
60.0,1.0,0.0586520209019768,0.052265048529897454
60.5,1.0,0.08468915103452176,0.051792098954208214
61.0,1.0,0.11049425953432764,0.05134284080532166
61.5,1.0,0.13608059760535093,0.0509242336781636
62.0,1.0,0.16146482762936562,0.05054289186376152
62.5,1.0,0.18666684874272094,0.05020507688592566
63.0,1.0,0.21170961999870097,0.04991669636865058
63.5,1.0,0.23661898402239306,0.04968330793420674
64.0,1.0,0.2614234934094646,0.049510126811560584
64.5,1.0,0.28615424146111035,0.049402035845149364
65.0,1.0,0.3108446981981014,0.049363596625676666
65.5,1.0,0.33553055196623943,0.04939906050912827
66.0,1.0,0.3602495563386045,0.04951237834074479
66.5,1.0,0.3850413814386705,0.049707207752028505
67.0,1.0,0.40994746825230105,0.04998691694763672
67.5,1.0,0.43501088396418197,0.05035458394376375
68.0,1.0,0.4602761758433977,0.05081299026085537
68.5,1.0,0.4857892207123035,0.05136460811380034
69.0,1.0,0.5115970665629572,0.052011580186817584
69.5,1.0,0.53774776243935,0.05275569113508536
70.0,1.0,0.564290172288667,0.053598330030131834
70.5,1.0,0.5912737681131752,0.054540443073040484
71.0,1.0,0.6187483974448922,0.055582476053123185
71.5,1.0,0.6467640199445417,0.0567243062468727
72.0,1.0,0.675370407829963,0.05796516375186797
72.5,1.0,0.7046168049125552,0.05930354265341469
73.0,1.0,0.7345515393192705,0.060737102948695124
73.5,1.0,0.7652215855679421,0.0622625648227177
74.0,1.0,0.7966720726195845,0.06387559769601431
74.5,1.0,0.8289457359321782,0.06557070745027481
75.0,1.0,0.86208231346532,0.06734112637490966
75.5,1.0,0.8961178881040794,0.06917871163411067
76.0,1.0,0.9310841821329062,0.07107385937197032
76.5,1.0,0.9670078132101779,0.07301544286021579
77.0,1.0,1.003909525730847,0.07499078421800437
77.5,1.0,1.0418034164049874,0.07698567002530557
78.0,1.0,1.0806961781175932,0.07898442140569178
78.5,1.0,1.1205863913562497,0.08097002864567987
79.0,1.0,1.1614638972718032,0.08292435892549337
79.5,1.0,1.2033092902426608,0.08482844308029211
80.0,1.0,1.2460935700408786,0.08666284339772147
80.5,1.0,1.2897779937210083,0.08840809932880772
81.0,1.0,1.3343141645993484,0.0900452418662064
81.5,1.0,1.3796443897417887,0.09155636065404991
82.0,1.0,1.4257023280676855,0.09292520126562702
82.5,1.0,1.4724139386879243,0.09413776430117339
83.0,1.0,1.5196987240181028,0.09518287386124166
83.5,1.0,1.5674712455464672,0.0960526813139823
84.0,1.0,1.6156428732430166,0.09674307165026062
84.5,1.0,1.6641237140334744,0.09725394430718186
85.0,1.0,1.7128246521050738,0.09758934789547578
85.5,1.0,1.7616594254228817,0.09775745809658058
86.0,1.0,1.8105466596532418,0.09777039903988641
86.5,1.0,1.8594117830725079,0.09764391946064396
87.0,1.0,1.9081887536992952,0.09739694460646267
87.5,1.0,1.956821541941898,0.09705103214707966
88.0,1.0,2.0052653271548047,0.0966297645636087
88.5,1.0,2.053487383052496,0.09615811142258322
89.0,1.0,2.1014676433165578,0.09566179279956143
89.5,1.0,2.149198953523826,0.09516667049245146
90.0,1.0,2.196687027633026,0.09469818736659127
90.5,1.0,2.2439501360349694,0.09428086808502632
91.0,1.0,2.291018557370622,0.0939378874196035
91.5,1.0,2.3379338281080897,0.0936907059764507
92.0,1.0,2.384747822692718,0.09355876796571014
92.5,1.0,2.431521693582511,0.0935592518582281
93.0,1.0,2.478324695385251,0.09370686248574396
93.5,1.0,2.525232911370299,0.09401365231513903
94.0,1.0,2.5723278945463055,0.09448886014758742
94.5,1.0,2.6196952299211222,0.09513875721816382
95.0,1.0,2.667423020066019,0.09596649346190593
95.5,1.0,2.7156002932006187,0.09697194044638234
96.0,1.0,2.764315332147281,0.09815153203770348
96.5,1.0,2.8136539240671112,0.09949810914424338
97.0,1.0,2.8636975352079572,0.10100078069776965
97.5,1.0,2.91452142218751,0.10264481911368395
98.0,1.0,2.966192701657614,0.10441161439723101
98.5,1.0,3.018768413355207,0.10627871621101286
99.0,1.0,3.0722936269940453,0.10821999675529026
99.5,1.0,3.1267996601846284,0.1102059682118263


==> data/mountain_car/mountain_car_inn.csv <==
"1","2","3","4","5"
-0.1826973288716073,2.546352897734681,-0.1848798101493168,0.4708238482946851,0.3826711957662612
-0.5100133762811421,0.7292298458902123,-0.0087442414305088,1.5361026912216371,1.539281329713694
0.0556836234415649,0.0646651314272094,-0.554669664287637,-0.5601240539035216,0.0779838885597795
-0.4805121552737013,-0.0672549226006961,-0.0667627126136149,-0.060675037465538,1.6644248048454398
-0.3916160593444033,2.5932361891469906,-0.1847234904342622,-0.2119268857563844,0.0974917971509012
-0.1406788272270062,-0.1520551242876572,-0.3245981139859796,-0.3649023323451014,-0.3604043394056446
-0.0359097875839631,-0.1988472648895024,-0.0900680561686002,-0.3670275849680238,-0.2543816337856248
-0.1236565775130331,0.4171723340404857,-0.4476762422404322,-0.434140661347617,-0.4341326401855996
-0.5634597318663078,-0.5574558223088819,-0.5688472940637064,-0.4725912959137928,-0.4845300025621997
-0.4544603474980272,-0.0770212192502428,-0.0996052067829221,-0.4626258528808795,-0.4054484314498895


==> data/mountain_car/mountain_car_matlab.csv <==
"1","2","3","4","5","6"
2.16334704505054,2.81332207602768,3.1349818536871,2.96504296523979,3.07851977794487,""
-0.210198762520925,0.20702218439736,-0.210198762520925,-0.210198762520925,-0.210198762520925,-0.210198762520925
0.0197986543230309,0.0197986543230309,0.0197986543230309,0.0197986543230309,0.0197986543230309,0.0197986543230309
3.02933035305018,-0.1318493634473,3.02839922220544,2.68202275673615,3.0279406422848,-0.1318493634473
-0.143577618195126,-0.143577618195126,-0.143577618195126,-0.143577618195126,-0.143577618195126,-0.143577618195126
0.222741141106187,0.222741141106187,-0.012856520138934,-0.012856520138934,-0.012856520138934,-0.012856520138934


==> data/mountain_car/mountain_car_mlp.csv <==
"1","2","3","4","5"
2.918048246117548,2.8614885684549,2.8581415970273505,2.8452990918169454,2.8494213011059166
2.192407505198092,1.470739029489001,3.189104320423863,3.184303512008317,3.15352511259243
2.61944444008073,0.0987837572906517,0.0769139633324643,2.6340241517212104,0.0832330651218144
0.041899543615118,0.0470974863519515,2.644446549307979,2.6860359250513826,2.676117517187333
-0.4702044238718567,2.9308194057333146,-0.4911616170056874,0.4878214449470474,2.928823030728413
2.8980944572387397,-0.0867111960844914,2.9371182691341,2.051858277869904,2.9586540394319627


==> data/mountain_car/mountain_car_ode_learner.csv <==
"1","2","3","4","5"
0.5005707251687914,3.134422265610998,3.147697664723958,3.14011128236298,3.142885235828234
2.245670982434009,-0.463538792168612,2.9242196284195083,2.903906411380996,2.989194056658241
3.0789675565453454,3.0259540091154755,2.9994272087902503,3.071987089095813,3.0629965611732297
0.5098335941724815,1.2999866823652375,3.115913201258374,3.127458914027518,3.129058557015936
3.099043504272609,3.020194461291261,3.1000197539979624,3.0931798575505494,3.0381956541467776
2.901216729285207,2.903775797333632,2.909671551022744,2.8955621204424733,2.8907687468073373
2.767510040353785,2.717729178488038,2.763316003542978,2.783627223951812,2.7246407785172786
2.605684858266593,1.309013779200049,2.612720059516362,2.618650005976823,2.603328179574194
3.1209155507531783,3.1300505459289854,3.121110876599685,3.1211722318524218,3.1223488296060964
2.8052325099791093,2.7922541750844587,2.85512227293092,2.852550932389294,2.7849951123544976


==> figures/duffing_oscillator/do_mean_cov.tikz <==

\def\doMeanCov{data/duffing_oscillator/do_simulation.csv}
\begin{tikzpicture}
		\begin{axis}[
			xlabel={Time in s},
%			ylabel={x1/x2},
			xmin=0, xmax=48,
			ymin=-1.8, ymax=3.5,
			legend pos=north west,
			ymajorgrids=true,
			grid style=dashed,
			width=\textwidth,
			height=0.8\textwidth,
			legend style={nodes={scale=0.8, transform shape}},
			legend cell align={left}
			]
			% x1
			%% ground true value
			\addplot[color=blue, line width=0.3pt] table[x=t, y=y_true, col sep=comma] {\doMeanCov}; \addlegendentry{Noisy measurement of $x_1(t)$}
			
			%% mean
			\addplot[color=blue, line width=0.5pt, dashed] table[x=t, y=x1_mean, col sep=comma] {\doMeanCov};\addlegendentry{Mean value and variance of $x_1(t)$}
			
			%% cov
			\addplot[name path=x1_ub, draw=none, forget plot] table[x=t, y=x1_ub, col sep=comma] {\doMeanCov};
			\addplot[name path=x1_lb, draw=none, forget plot] table[x=t, y=x1_lb, col sep=comma] {\doMeanCov};
			\addplot[blue!70, opacity=0.6, forget plot] fill between[of=x1_ub and x1_lb];
			
			
			% x2
			%% ground true value
			\addplot[color=red, line width=0.5pt] table[x=t, y=x2_true, col sep=comma] {\doMeanCov}; \addlegendentry{State trajectory of $x_2(t)$}
			
			%% mean
			\addplot[color=red, line width=0.5pt, dashed] table[x=t, y=x2_mean, col sep=comma] {\doMeanCov};\addlegendentry{Mean value and variance of $x_2(t)$}
			
			%% cov
			\addplot[name path=x2_ub, draw=none, forget plot] table[x=t, y=x2_ub, col sep=comma] {\doMeanCov};
			\addplot[name path=x2_lb, draw=none, forget plot] table[x=t, y=x2_lb, col sep=comma] {\doMeanCov};
			\addplot[red!70, opacity=0.6, forget plot] fill between[of=x2_ub and x2_lb];
		\end{axis}
	\end{tikzpicture}

==> figures/duffing_oscillator/do_simulation.tikz <==

\def\doSimulation{data/duffing_oscillator/do_simulation.csv}
\begin{tikzpicture}
	\begin{axis}[
		xlabel={Time in s},
%		ylabel={Angle in rad},
		xmin=0, xmax=48,
		ymin=-1.8, ymax=3.5,
		legend pos=north west,
		ymajorgrids=true,
		grid style=dashed,
		width=\textwidth,
		height=0.8\textwidth,
		legend style={nodes={scale=0.8, transform shape}},
		legend cell align={left}
		]
		% x1
		%% ground true value
		\addplot[color=blue, line width=0.3pt] table[x=t, y=y_true, col sep=comma] {\doSimulation}; \addlegendentry{Noisy measurement of $x_1(t)$}
		
		%% pred
		\addplot[color=blue, line width=0.5pt, dashed] table[x=t, y=x1_pred, col sep=comma] {\doSimulation};\addlegendentry{Simulation of $x_1(t)$}

		
		
		% x2
		%% ground true value
		\addplot[color=red, line width=0.5pt] table[x=t, y=x2_true, col sep=comma] {\doSimulation};  \addlegendentry{State trajectory of $x_2(t)$}
		
		%% mean
		\addplot[color=red, line width=0.5pt, dashed] table[x=t, y=x2_pred, col sep=comma] {\doSimulation};\addlegendentry{Simulation of $x_2(t)$}

	\end{axis}
\end{tikzpicture}

==> figures/mountain_car/simulation.tikz <==

\def\mountainCarSimulationOne{data/mountain_car/mountain_car_0.csv}
\def\mountainCarSimulationTwo{data/mountain_car/mountain_car_1.csv}
\def\mountainCarSimulationThree{data/mountain_car/mountain_car_2.csv}


\begin{subfigure}[t]{0.45\linewidth}
    \centering
    \input{figures/mountain_car/mountain_car_boxplot}
    \caption{Achieved rewards of the mountain car. The dashed black line indicates a successful run.}
\label{fig:mountain_car_boxplot}
\end{subfigure}
~
%%%%%%%%%%%%%%%%%%%% FIGURE 1 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{subfigure}[t]{0.45\linewidth}
\centering
\begin{tikzpicture}
	\begin{axis}[
        axis y line*=left,
		xlabel={Time in s},
		ylabel={Pos in m},
		xmin=0, xmax=100,
		ymin=-2, ymax=4,
		ymajorgrids=true,
		grid style=dashed,
		width=0.9\linewidth,
		height=0.65\linewidth,
		]
		% x1
		\addplot[color=blue, line width=0.3pt] table[x=t, y=x0, col sep=comma] {\mountainCarSimulationOne};\label{plot_x_mc}
	\end{axis}
    \begin{axis}[
    axis y line*=right,
    ylabel={Velocity in $\mathrm{\frac{m}{s}}$},
    ymin=-0.25, ymax=0.25,
    xmin=0, xmax=100,
    width=0.9\linewidth,
	height=0.65\linewidth, 
    legend style={at={(0.01,0.99)},anchor=north west}
    ]
    \addlegendimage{/pgfplots/refstyle=plot_x_mc}\addlegendentry{$x$}
    
    % x1
    \addplot[color=red, line width=0.3pt] table[x=t, y=x1, col sep=comma] {\mountainCarSimulationOne}; \addlegendentry{$\dot{x}$}
    \end{axis}
\end{tikzpicture}
\caption{Episode 1: Random actions}
\label{fig:mountain_car_ep_1}
\end{subfigure}
%%%%%%%%%%%%%%%%%%%% FIGURE 2 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\\
\begin{subfigure}[b]{0.45\linewidth}
\centering
\begin{tikzpicture}
	\begin{axis}[
        axis y line*=left,
		xlabel={Time in s},
		ylabel={Pos in m},
		xmin=0, xmax=100,
		ymin=-2, ymax=4,
		ymajorgrids=true,
		grid style=dashed,
		width=0.9\linewidth,
		height=0.65\linewidth,
		]
		% x1
		\addplot[color=blue, line width=0.3pt] table[x=t, y=x0, col sep=comma] {\mountainCarSimulationTwo};
	\end{axis}
    \begin{axis}[
    axis y line*=right,
     ylabel={Velocity in $\mathrm{\frac{m}{s}}$},
    ymin=-0.25, ymax=0.25,
    xmin=0, xmax=100,
    width=0.9\linewidth,
	height=0.65\linewidth, 
    ]
    
    % x1
    \addplot[color=red, line width=0.3pt] table[x=t, y=x1, col sep=comma] {\mountainCarSimulationTwo};
    \end{axis}
\end{tikzpicture}
\caption{Episode 2: Target state $x=0.5\,\mathrm{m}$ is already reached.}
\label{fig:mountain_car_ep_2}
\end{subfigure}
%%%%%%%%%%%%%%%%%%%% FIGURE 3 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
~
\begin{subfigure}[b]{0.45\linewidth}
\centering
\begin{tikzpicture}
	\begin{axis}[
        axis y line*=left,
		xlabel={Time in s},
		ylabel={Pos in m},
		xmin=0, xmax=100,
		ymin=-2, ymax=4,
		ymajorgrids=true,
		grid style=dashed,
		width=0.9\linewidth,
		height=0.65\linewidth,
		]
		% x1
		\addplot[color=blue, line width=0.3pt] table[x=t, y=x0, col sep=comma] {\mountainCarSimulationThree};
	\end{axis}
    \begin{axis}[
    axis y line*=right,
     ylabel={Velocity in $\mathrm{\frac{m}{s}}$},
    ymin=-0.25, ymax=0.25,
    xmin=0, xmax=100,
    width=0.9\linewidth,
	height=0.65\linewidth, 
    ]
    
    % x1
    \addplot[color=red, line width=0.3pt] table[x=t, y=x1, col sep=comma] {\mountainCarSimulationThree};
    \end{axis}
\end{tikzpicture}
\caption{Episode 3: The car manages to go even higher as the target state requires.}
\label{fig:mountain_car_ep_3}
\end{subfigure}



==> sketches/concept.tikz <==
\resizebox{0.85\linewidth}{!}{
\begin{tikzpicture}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%xi network
		\node at (1.5,10.5) {$t$};
		\draw[-stealth] (1.5,10.35) -- (1.5,10);	
		\draw[blue, line width=0.9pt] (0,10) -- (3,10) -- (3, 9) -- (0,9) -- cycle;
		\node at (1.5,9.5) {Mean-network};
		
		\draw[-stealth] (1.5,9) -- (1.5, 8.8);
		\node at (1.5,8.6) {$\bm{\xi}$};
		
		%% d/dt
		\draw (0,8.3) -- (0.5,8.3) -- (0.5,7.6) -- (0,7.6) -- cycle;
		\node at (0.25,7.95) {$\frac{\mathrm{d}}{\mathrm{d}t}$};
		\draw[-stealth, blue, line width=0.9pt] (1.3,8.6) -- (0.25,8.6) -- (0.25,8.3);
		\draw[-stealth, blue, line width=0.9pt] (0.25,7.6) -- (0.25,7.2);		
		\node at (0.25,7) {$\dot{\bm{\xi}}_\mathrm{AD}$};
		\draw[-stealth, blue, line width=0.9pt] (0.25,6.8) -- (0.25,6.5) -- (1,6.5);		

		
		%% to others
		\draw[-stealth, blue, line width=0.9pt] (1.7,8.6) -- (2.5,8.6) -- (2.5,7.5) -- (4,7.5);
		\draw[-stealth, blue, line width=0.9pt] (1.7,8.6) -- (3.5,8.6) -- (3.5,10.5) -- (4.75,10.5) -- (4.75,10);
		\draw[-stealth, blue, line width=0.9pt] (1.7,8.6) -- (2.5,8.6) -- (2.5,8.0) -- (9.25,8.0) -- (9.25,6.75);
		
		\draw (1,6.75) -- (2,6.75) -- (2,6.25) -- (1,6.25) -- cycle;
		\node at (1.5,6.5) {$L_2$};
		
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		% zeta network
		\node at (5.5,10.5) {$t$};
		\draw[-stealth] (5.5,10.35) -- (5.5,10);	
		\node at (6.25,10.5) {$u$};
		\draw[-stealth] (6.25,10.35) -- (6.25,10);
		
		\draw[mygreen, line width=0.9pt] (4,10) -- (7,10) -- (7, 9) -- (4,9) -- cycle;
		\node at (5.5,9.5) {ODE-network};
		\draw[-stealth,mygreen, line width=0.9pt] (5.5,9) -- (5.5, 8.8);
		\node at (5.5,8.6) {$\dot{\bm{\xi}}$};
		
		%% to others
		\draw[-stealth,mygreen, line width=0.9pt] (5.5,8.35) -- (5.5,8.25) -- (1.2,8.25) -- (1.2,6.75);
		\draw[-stealth,mygreen, line width=0.9pt] (5.5,8.35) -- (5.5,8.25) -- (9.75,8.25) -- (9.75,6.75);
		
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%psi network
		\node at (9.5,10.5) {$t$};
		\draw[-stealth] (9.5,10.35) -- (9.5,10);	
		
		\draw[violet, line width=0.9pt] (8,10) -- (11,10) -- (11, 9) -- (8,9) -- cycle;
		\node at (9.5,9.5) {Covariance-network};
		\draw[-stealth,violet, line width=0.9pt] (9.5,9) -- (9.5, 8.8);
		\node at (9.5,8.6) {$\bm{\psi}$};


		%% d/dt
		\draw (11,8.3) -- (10.5,8.3) -- (10.5,7.6) -- (11,7.6) -- cycle;
		\node at (10.75,7.95) {$\frac{\mathrm{d}}{\mathrm{d}t}$};
		\draw[-stealth,violet, line width=0.9pt] (9.65,8.6) -- (10.75,8.6) -- (10.75,8.3);
		\draw[-stealth,violet, line width=0.9pt] (10.75,7.6) -- (10.75,7.2);		
		\node at (10.75,7) {$\dot{\bm{\psi}}_\mathrm{AD}$};
		\draw[-stealth,violet, line width=0.9pt] (10.75,6.8) -- (10.75,6.5) -- (10,6.5);		
		
		%% to others
		\draw[-stealth,violet, line width=0.9pt] (9.35,8.6) -- (8.6,8.6) -- (8.6,7.5) -- (7,7.5);
		\draw[-stealth,violet, line width=0.9pt] (9.35, 8.6) -- (8.6,8.6) -- (8.6,8.125) -- (1.8,8.125) -- (1.8,6.75);
		
		\draw (9,6.75) -- (10,6.75) -- (10,6.25) -- (9,6.25) -- cycle;
		\node at (9.5,6.5) {$L_3$};		
		
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		% eta network
		\draw[cyan] (4,7.9) -- (7,7.9) -- (7, 7) -- (4,7) -- cycle;
		\node[] at (5.5,7.45) {Output-network};
		\draw[-stealth,cyan, line width=0.9pt] (5.5,7) -- (5.5, 6.8);
		\node at (5.5,6.6) {$\mu,\sigma^2$};
		
		%% to others
		\draw[-stealth,cyan, line width=0.9pt] (5,6.5) -- (2,6.5);
		\draw[-stealth,cyan, line width=0.9pt] (6,6.5) -- (9,6.5);
		\draw[-stealth,cyan, line width=0.9pt] (5.5,6.4) -- (5.5,6.15);
		
		\draw (4.8,6.15) -- (6.2,6.15) -- (6.2,5.65) -- (4.8,5.65) -- cycle;
		\node at (5.5,5.9) {$L_1$};	
		
		\node at (1.5,5.9) {$\overline{\bm{y}}(t_i)$};	
		\draw[-stealth](1.9,5.9) -- (4.8,5.9);
		\draw[-stealth](1.5,6.1) -- (1.5,6.25);		
	\end{tikzpicture}}
